Risk Estimation for Automated Driving

Safety is a central requirement for automated vehicles. As such, the assessment of risk in automated driving is key in supporting both motion planning technologies and safety evaluation. In automated driving, risk is characterized by two aspects. The first aspect is the uncertainty on the state estimates of other road participants by an automated vehicle. The second aspect is the severity of a collision event with said traffic participants. Here, the uncertainty aspect typically causes the risk to be non-zero for near-collision events. This makes risk particularly useful for automated vehicle motion planning. Namely, constraining or minimizing risk naturally navigates the automated vehicle around traffic participants while keeping a safety distance based on the level of uncertainty and the potential severity of the impending collision. Existing approaches to calculate the risk either resort to empirical modeling or severe approximations, and, hence, lack generalizability and accuracy. In this paper, we combine recent advances in collision probability estimation with the concept of collision severity to develop a general method for accurate risk estimation. The proposed method allows us to assign individual severity functions for different collision constellations, such as, e.g., frontal or side collisions. Furthermore, we show that the proposed approach is computationally efficient, which is beneficial, e.g., in real-time motion planning applications. The programming code for an exemplary implementation of Gaussian uncertainties is also provided.

==> NumericalCaseData/res_default_head_on_edit.json.csv <==
time_ms,calc_time_ms,y_e_c1,y_e_c2,y_e_theta,v_e,mu_o_c1,mu_o_c2,mu_o_theta,mu_v_o,sigma_conf_c1,sigma_conf_c2,sigma_conf_theta,sigma_v,v_lb,v_ub,ego_risk,distance
0,4.14142,-15.0,0,0,15,15.0,0.0,3.141,5,1.5,1.5,1.5,1.5,0,10,1.43072e-53,30.0
2,3.90707,-14.97,0,0,15,14.99,5.92654e-06,3.141,5,1.5,1.5,1.5,1.5,0,10,2.19834e-53,29.96
4,3.76663,-14.94,0,0,15,14.98,1.18531e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,3.37543e-53,29.92
6,3.79794,-14.91,0,0,15,14.97,1.77796e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,5.17912e-53,29.880000000000003
8,3.81548,-14.88,0,0,15,14.96,2.37061e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,7.940999999999999e-53,29.840000000000003
10,3.76094,-14.85,0,0,15,14.95,2.96327e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,1.21671e-52,29.799999999999997
12,3.8139,-14.82,0,0,15,14.94,3.55592e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,1.86291e-52,29.759999999999998
14,3.87269,-14.79,0,0,15,14.93,4.14858e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,2.8502999999999997e-52,29.72
16,4.20663,-14.76,0,0,15,14.92,4.74123e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,4.35794e-52,29.68
18,3.79599,-14.73,0,0,15,14.91,5.33388e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,6.65832e-52,29.64
20,3.79,-14.7,0,0,15,14.9,5.92654e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,1.01658e-51,29.6
22,3.79159,-14.67,0,0,15,14.89,6.51919e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,1.55099e-51,29.560000000000002
24,3.7936,-14.64,0,0,15,14.88,7.11184e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3646799999999997e-51,29.520000000000003
26,5.57433,-14.61,0,0,15,14.87,7.7045e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6026899999999996e-51,29.479999999999997
28,3.94063,-14.58,0,0,15,14.86,8.29715e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,5.484969999999999e-51,29.439999999999998
30,3.87789,-14.55,0,0,15,14.85,8.8898e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,8.344769999999999e-51,29.4
32,3.79394,-14.52,0,0,15,14.84,9.48246e-05,3.141,5,1.5,1.5,1.5,1.5,0,10,1.26867e-50,29.36
34,3.75337,-14.49,0,0,15,14.83,0.000100751,3.141,5,1.5,1.5,1.5,1.5,0,10,1.92741e-50,29.32
36,3.80411,-14.46,0,0,15,14.82,0.000106678,3.141,5,1.5,1.5,1.5,1.5,0,10,2.92612e-50,29.28
38,3.79405,-14.43,0,0,15,14.81,0.000112604,3.141,5,1.5,1.5,1.5,1.5,0,10,4.43919e-50,29.240000000000002
40,3.72208,-14.4,0,0,15,14.8,0.000118531,3.141,5,1.5,1.5,1.5,1.5,0,10,6.72989e-50,29.200000000000003
42,3.77323,-14.37,0,0,15,14.79,0.000124457,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0195399999999999e-49,29.159999999999997
44,3.72862,-14.34,0,0,15,14.78,0.000130384,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5434599999999999e-49,29.119999999999997
46,3.72442,-14.31,0,0,15,14.77,0.00013631,3.141,5,1.5,1.5,1.5,1.5,0,10,2.33496e-49,29.08
48,3.73832,-14.28,0,0,15,14.76,0.000142237,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5298399999999994e-49,29.04
50,3.73455,-14.25,0,0,15,14.75,0.000148163,3.141,5,1.5,1.5,1.5,1.5,0,10,5.332409999999999e-49,29.0
52,3.7047,-14.22,0,0,15,14.74,0.00015409,3.141,5,1.5,1.5,1.5,1.5,0,10,8.0498e-49,28.96
54,3.77131,-14.19,0,0,15,14.73,0.000160016,3.141,5,1.5,1.5,1.5,1.5,0,10,1.21434e-48,28.92
56,3.73092,-14.16,0,0,15,14.72,0.000165943,3.141,5,1.5,1.5,1.5,1.5,0,10,1.83057e-48,28.880000000000003
58,3.68443,-14.13,0,0,15,14.71,0.00017187,3.141,5,1.5,1.5,1.5,1.5,0,10,2.75758e-48,28.840000000000003
60,3.79455,-14.1,0,0,15,14.7,0.000177796,3.141,5,1.5,1.5,1.5,1.5,0,10,4.15108e-48,28.799999999999997
62,3.71615,-14.07,0,0,15,14.69,0.000183723,3.141,5,1.5,1.5,1.5,1.5,0,10,6.244350000000001e-48,28.759999999999998
64,3.70555,-14.04,0,0,15,14.68,0.000189649,3.141,5,1.5,1.5,1.5,1.5,0,10,9.38655e-48,28.72
66,3.71558,-14.01,0,0,15,14.67,0.000195576,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4100000000000002e-47,28.68
68,3.64907,-13.98,0,0,15,14.66,0.000201502,3.141,5,1.5,1.5,1.5,1.5,0,10,2.11652e-47,28.64
70,3.65861,-13.95,0,0,15,14.65,0.000207429,3.141,5,1.5,1.5,1.5,1.5,0,10,3.17484e-47,28.6
72,3.69896,-13.92,0,0,15,14.64,0.000213355,3.141,5,1.5,1.5,1.5,1.5,0,10,4.75896e-47,28.560000000000002
74,3.75827,-13.89,0,0,15,14.63,0.000219282,3.141,5,1.5,1.5,1.5,1.5,0,10,7.12847e-47,28.520000000000003
76,3.91493,-13.86,0,0,15,14.62,0.000225208,3.141,5,1.5,1.5,1.5,1.5,0,10,1.06702e-46,28.479999999999997
78,3.79058,-13.83,0,0,15,14.61,0.000231135,3.141,5,1.5,1.5,1.5,1.5,0,10,1.59604e-46,28.439999999999998
80,3.78822,-13.8,0,0,15,14.6,0.000237061,3.141,5,1.5,1.5,1.5,1.5,0,10,2.38564e-46,28.4
82,3.76929,-13.77,0,0,15,14.59,0.000242988,3.141,5,1.5,1.5,1.5,1.5,0,10,3.56337e-46,28.36
84,3.95853,-13.74,0,0,15,14.58,0.000248915,3.141,5,1.5,1.5,1.5,1.5,0,10,5.31876e-46,28.32
86,3.7753,-13.71,0,0,15,14.57,0.000254841,3.141,5,1.5,1.5,1.5,1.5,0,10,7.93327e-46,28.28
88,3.78005,-13.68,0,0,15,14.56,0.000260768,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1824599999999999e-45,28.240000000000002
90,3.84647,-13.65,0,0,15,14.55,0.000266694,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7612199999999998e-45,28.200000000000003
92,3.97961,-13.62,0,0,15,14.54,0.000272621,3.141,5,1.5,1.5,1.5,1.5,0,10,2.62141e-45,28.159999999999997
94,4.00128,-13.59,0,0,15,14.53,0.000278547,3.141,5,1.5,1.5,1.5,1.5,0,10,3.89897e-45,28.119999999999997
96,4.01842,-13.56,0,0,15,14.52,0.000284474,3.141,5,1.5,1.5,1.5,1.5,0,10,5.795039999999999e-45,28.08
98,3.88203,-13.53,0,0,15,14.51,0.0002904,3.141,5,1.5,1.5,1.5,1.5,0,10,8.60709e-45,28.04
100,3.8798,-13.5,0,0,15,14.5,0.000296327,3.141,5,1.5,1.5,1.5,1.5,0,10,1.27747e-44,28.0
102,3.88664,-13.47,0,0,15,14.49,0.000302253,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8946800000000002e-44,27.96
104,3.86538,-13.44,0,0,15,14.48,0.00030818,3.141,5,1.5,1.5,1.5,1.5,0,10,2.8081100000000003e-44,27.92
106,4.02233,-13.41,0,0,15,14.47,0.000314106,3.141,5,1.5,1.5,1.5,1.5,0,10,4.1589800000000004e-44,27.880000000000003
108,3.81439,-13.38,0,0,15,14.46,0.000320033,3.141,5,1.5,1.5,1.5,1.5,0,10,6.155340000000001e-44,27.840000000000003
110,4.34246,-13.35,0,0,15,14.45,0.000325959,3.141,5,1.5,1.5,1.5,1.5,0,10,9.103550000000001e-44,27.799999999999997
112,4.05156,-13.32,0,0,15,14.44,0.000331886,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3454299999999999e-43,27.759999999999998
114,3.74757,-13.29,0,0,15,14.43,0.000337813,3.141,5,1.5,1.5,1.5,1.5,0,10,1.98704e-43,27.72
116,3.67326,-13.26,0,0,15,14.42,0.000343739,3.141,5,1.5,1.5,1.5,1.5,0,10,2.93255e-43,27.68
118,3.8552,-13.23,0,0,15,14.41,0.000349666,3.141,5,1.5,1.5,1.5,1.5,0,10,4.3249e-43,27.64
120,3.83117,-13.2,0,0,15,14.4,0.000355592,3.141,5,1.5,1.5,1.5,1.5,0,10,6.3738199999999994e-43,27.6
122,3.72426,-13.17,0,0,15,14.39,0.000361519,3.141,5,1.5,1.5,1.5,1.5,0,10,9.386779999999999e-43,27.560000000000002
124,3.75229,-13.14,0,0,15,14.38,0.000367445,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3814199999999999e-42,27.520000000000003
126,3.79861,-13.11,0,0,15,14.37,0.000373372,3.141,5,1.5,1.5,1.5,1.5,0,10,2.0315599999999998e-42,27.479999999999997
128,3.78669,-13.08,0,0,15,14.36,0.000379298,3.141,5,1.5,1.5,1.5,1.5,0,10,2.98557e-42,27.439999999999998
130,3.6842,-13.05,0,0,15,14.35,0.000385225,3.141,5,1.5,1.5,1.5,1.5,0,10,4.38447e-42,27.4
132,3.71403,-13.02,0,0,15,14.34,0.000391151,3.141,5,1.5,1.5,1.5,1.5,0,10,6.434279999999999e-42,27.36
134,3.73473,-12.99,0,0,15,14.33,0.000397078,3.141,5,1.5,1.5,1.5,1.5,0,10,9.43575e-42,27.32
136,3.78372,-12.96,0,0,15,14.32,0.000403004,3.141,5,1.5,1.5,1.5,1.5,0,10,1.38276e-41,27.28
138,3.77907,-12.93,0,0,15,14.31,0.000408931,3.141,5,1.5,1.5,1.5,1.5,0,10,2.02492e-41,27.240000000000002
140,3.72631,-12.9,0,0,15,14.3,0.000414858,3.141,5,1.5,1.5,1.5,1.5,0,10,2.96322e-41,27.200000000000003
142,3.69126,-12.87,0,0,15,14.29,0.000420784,3.141,5,1.5,1.5,1.5,1.5,0,10,4.33324e-41,27.159999999999997
144,3.75987,-12.84,0,0,15,14.28,0.000426711,3.141,5,1.5,1.5,1.5,1.5,0,10,6.33221e-41,27.119999999999997
146,3.787,-12.81,0,0,15,14.27,0.000432637,3.141,5,1.5,1.5,1.5,1.5,0,10,9.24679e-41,27.08
148,3.7634,-12.78,0,0,15,14.26,0.000438564,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3493300000000001e-40,27.04
150,3.73573,-12.75,0,0,15,14.25,0.00044449,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9676200000000003e-40,27.0
152,3.73801,-12.72,0,0,15,14.24,0.000450417,3.141,5,1.5,1.5,1.5,1.5,0,10,2.86719e-40,26.96
154,3.71366,-12.69,0,0,15,14.23,0.000456343,3.141,5,1.5,1.5,1.5,1.5,0,10,4.17509e-40,26.92
156,3.73026,-12.66,0,0,15,14.22,0.00046227,3.141,5,1.5,1.5,1.5,1.5,0,10,6.07529e-40,26.880000000000003
158,3.70095,-12.63,0,0,15,14.21,0.000468196,3.141,5,1.5,1.5,1.5,1.5,0,10,8.834099999999999e-40,26.840000000000003
160,3.72065,-12.6,0,0,15,14.2,0.000474123,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2836599999999999e-39,26.799999999999997
162,3.70912,-12.57,0,0,15,14.19,0.000480049,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8639399999999998e-39,26.759999999999998
164,3.74454,-12.54,0,0,15,14.18,0.000485976,3.141,5,1.5,1.5,1.5,1.5,0,10,2.7046299999999997e-39,26.72
166,3.71462,-12.51,0,0,15,14.17,0.000491902,3.141,5,1.5,1.5,1.5,1.5,0,10,3.9217099999999994e-39,26.68
168,3.76921,-12.48,0,0,15,14.16,0.000497829,3.141,5,1.5,1.5,1.5,1.5,0,10,5.682479999999999e-39,26.64
170,3.74438,-12.45,0,0,15,14.15,0.000503756,3.141,5,1.5,1.5,1.5,1.5,0,10,8.227969999999999e-39,26.6
172,3.70917,-12.42,0,0,15,14.14,0.000509682,3.141,5,1.5,1.5,1.5,1.5,0,10,1.19053e-38,26.560000000000002
174,3.73268,-12.39,0,0,15,14.13,0.000515609,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7213999999999998e-38,26.520000000000003
176,3.66189,-12.36,0,0,15,14.12,0.000521535,3.141,5,1.5,1.5,1.5,1.5,0,10,2.48724e-38,26.479999999999997
178,3.64425,-12.33,0,0,15,14.11,0.000527462,3.141,5,1.5,1.5,1.5,1.5,0,10,3.59126e-38,26.439999999999998
180,3.7356,-12.3,0,0,15,14.1,0.000533388,3.141,5,1.5,1.5,1.5,1.5,0,10,5.18165e-38,26.4
182,3.69659,-12.27,0,0,15,14.09,0.000539315,3.141,5,1.5,1.5,1.5,1.5,0,10,7.47108e-38,26.36
184,3.71952,-12.24,0,0,15,14.08,0.000545241,3.141,5,1.5,1.5,1.5,1.5,0,10,1.07645e-37,26.32
186,3.63904,-12.21,0,0,15,14.07,0.000551168,3.141,5,1.5,1.5,1.5,1.5,0,10,1.54987e-37,26.28
188,3.67179,-12.18,0,0,15,14.06,0.000557094,3.141,5,1.5,1.5,1.5,1.5,0,10,2.22992e-37,26.240000000000002
190,3.73167,-12.15,0,0,15,14.05,0.000563021,3.141,5,1.5,1.5,1.5,1.5,0,10,3.20611e-37,26.200000000000003
192,3.6807,-12.12,0,0,15,14.04,0.000568947,3.141,5,1.5,1.5,1.5,1.5,0,10,4.6063999999999996e-37,26.159999999999997
194,3.71989,-12.09,0,0,15,14.03,0.000574874,3.141,5,1.5,1.5,1.5,1.5,0,10,6.61359e-37,26.119999999999997
196,3.73172,-12.06,0,0,15,14.02,0.000580801,3.141,5,1.5,1.5,1.5,1.5,0,10,9.4887e-37,26.08
198,3.73441,-12.03,0,0,15,14.01,0.000586727,3.141,5,1.5,1.5,1.5,1.5,0,10,1.36041e-36,26.04
200,3.7813,-12.0,0,0,15,14.0,0.000592654,3.141,5,1.5,1.5,1.5,1.5,0,10,1.94906e-36,26.0
202,3.6831,-11.97,0,0,15,13.99,0.00059858,3.141,5,1.5,1.5,1.5,1.5,0,10,2.79046e-36,25.96
204,3.7465,-11.94,0,0,15,13.98,0.000604507,3.141,5,1.5,1.5,1.5,1.5,0,10,3.99226e-36,25.92
206,3.83921,-11.91,0,0,15,13.97,0.000610433,3.141,5,1.5,1.5,1.5,1.5,0,10,5.70763e-36,25.880000000000003
208,3.71942,-11.88,0,0,15,13.96,0.00061636,3.141,5,1.5,1.5,1.5,1.5,0,10,8.15429e-36,25.840000000000003
210,3.73012,-11.85,0,0,15,13.95,0.000622286,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1641499999999999e-35,25.799999999999997
212,3.78577,-11.82,0,0,15,13.94,0.000628213,3.141,5,1.5,1.5,1.5,1.5,0,10,1.66084e-35,25.759999999999998
214,3.72869,-11.79,0,0,15,13.93,0.000634139,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3677699999999999e-35,25.72
216,3.76899,-11.76,0,0,15,13.92,0.000640066,3.141,5,1.5,1.5,1.5,1.5,0,10,3.37321e-35,25.68
218,3.72218,-11.73,0,0,15,13.91,0.000645992,3.141,5,1.5,1.5,1.5,1.5,0,10,4.80221e-35,25.64
220,3.6862,-11.7,0,0,15,13.9,0.000651919,3.141,5,1.5,1.5,1.5,1.5,0,10,6.83177e-35,25.6
222,3.66688,-11.67,0,0,15,13.89,0.000657845,3.141,5,1.5,1.5,1.5,1.5,0,10,9.71222e-35,25.560000000000002
224,3.68957,-11.64,0,0,15,13.88,0.000663772,3.141,5,1.5,1.5,1.5,1.5,0,10,1.37974e-34,25.520000000000003
226,3.70055,-11.61,0,0,15,13.87,0.000669699,3.141,5,1.5,1.5,1.5,1.5,0,10,1.95871e-34,25.479999999999997
228,3.65524,-11.58,0,0,15,13.86,0.000675625,3.141,5,1.5,1.5,1.5,1.5,0,10,2.77866e-34,25.439999999999998
230,3.70893,-11.55,0,0,15,13.85,0.000681552,3.141,5,1.5,1.5,1.5,1.5,0,10,3.93909e-34,25.4
232,3.77359,-11.52,0,0,15,13.84,0.000687478,3.141,5,1.5,1.5,1.5,1.5,0,10,5.5802e-34,25.36
234,3.71211,-11.49,0,0,15,13.83,0.000693405,3.141,5,1.5,1.5,1.5,1.5,0,10,7.899450000000001e-34,25.32
236,3.68915,-11.46,0,0,15,13.82,0.000699331,3.141,5,1.5,1.5,1.5,1.5,0,10,1.11747e-33,25.28
238,3.70401,-11.43,0,0,15,13.81,0.000705258,3.141,5,1.5,1.5,1.5,1.5,0,10,1.57969e-33,25.240000000000002
240,3.65,-11.4,0,0,15,13.8,0.000711184,3.141,5,1.5,1.5,1.5,1.5,0,10,2.23152e-33,25.200000000000003
242,3.72044,-11.37,0,0,15,13.79,0.000717111,3.141,5,1.5,1.5,1.5,1.5,0,10,3.15008e-33,25.159999999999997
244,3.68655,-11.34,0,0,15,13.78,0.000723037,3.141,5,1.5,1.5,1.5,1.5,0,10,4.44363e-33,25.119999999999997
246,3.68316,-11.31,0,0,15,13.77,0.000728964,3.141,5,1.5,1.5,1.5,1.5,0,10,6.26393e-33,25.08
248,3.64514,-11.28,0,0,15,13.76,0.00073489,3.141,5,1.5,1.5,1.5,1.5,0,10,8.823690000000001e-33,25.04
250,3.69163,-11.25,0,0,15,13.75,0.000740817,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2420700000000001e-32,25.0
252,3.6797,-11.22,0,0,15,13.74,0.000746744,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7471800000000002e-32,24.96
254,3.68767,-11.19,0,0,15,13.73,0.00075267,3.141,5,1.5,1.5,1.5,1.5,0,10,2.45596e-32,24.92
256,3.65905,-11.16,0,0,15,13.72,0.000758597,3.141,5,1.5,1.5,1.5,1.5,0,10,3.4498500000000004e-32,24.880000000000003
258,3.66235,-11.13,0,0,15,13.71,0.000764523,3.141,5,1.5,1.5,1.5,1.5,0,10,4.84253e-32,24.840000000000003
260,3.70087,-11.1,0,0,15,13.7,0.00077045,3.141,5,1.5,1.5,1.5,1.5,0,10,6.79263e-32,24.799999999999997
262,3.7038,-11.07,0,0,15,13.69,0.000776376,3.141,5,1.5,1.5,1.5,1.5,0,10,9.52133e-32,24.759999999999998
264,3.75992,-11.04,0,0,15,13.68,0.000782303,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3336799999999999e-31,24.72
266,3.71674,-11.01,0,0,15,13.67,0.000788229,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8668e-31,24.68
268,3.6694,-10.98,0,0,15,13.66,0.000794156,3.141,5,1.5,1.5,1.5,1.5,0,10,2.6111899999999997e-31,24.64
270,3.7135,-10.95,0,0,15,13.65,0.000800082,3.141,5,1.5,1.5,1.5,1.5,0,10,3.64984e-31,24.6
272,3.66601,-10.92,0,0,15,13.64,0.000806009,3.141,5,1.5,1.5,1.5,1.5,0,10,5.09804e-31,24.560000000000002
274,3.65199,-10.89,0,0,15,13.63,0.000811935,3.141,5,1.5,1.5,1.5,1.5,0,10,7.11584e-31,24.520000000000003
276,3.67781,-10.86,0,0,15,13.62,0.000817862,3.141,5,1.5,1.5,1.5,1.5,0,10,9.92528e-31,24.479999999999997
278,3.71663,-10.83,0,0,15,13.61,0.000823788,3.141,5,1.5,1.5,1.5,1.5,0,10,1.38342e-30,24.439999999999998
280,3.67365,-10.8,0,0,15,13.6,0.000829715,3.141,5,1.5,1.5,1.5,1.5,0,10,1.92689e-30,24.4
282,3.66194,-10.77,0,0,15,13.59,0.000835642,3.141,5,1.5,1.5,1.5,1.5,0,10,2.68198e-30,24.36
284,3.67894,-10.74,0,0,15,13.58,0.000841568,3.141,5,1.5,1.5,1.5,1.5,0,10,3.7303400000000004e-30,24.32
286,3.67371,-10.71,0,0,15,13.57,0.000847495,3.141,5,1.5,1.5,1.5,1.5,0,10,5.18484e-30,24.28
288,3.63732,-10.68,0,0,15,13.56,0.000853421,3.141,5,1.5,1.5,1.5,1.5,0,10,7.20138e-30,24.240000000000002
290,3.66476,-10.65,0,0,15,13.55,0.000859348,3.141,5,1.5,1.5,1.5,1.5,0,10,9.99516e-30,24.200000000000003
292,3.62522,-10.62,0,0,15,13.54,0.000865274,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3863000000000002e-29,24.159999999999997
294,3.65655,-10.59,0,0,15,13.53,0.000871201,3.141,5,1.5,1.5,1.5,1.5,0,10,1.92141e-29,24.119999999999997
296,3.70796,-10.56,0,0,15,13.52,0.000877127,3.141,5,1.5,1.5,1.5,1.5,0,10,2.6612e-29,24.08
298,3.67766,-10.53,0,0,15,13.51,0.000883054,3.141,5,1.5,1.5,1.5,1.5,0,10,3.68322e-29,24.04
300,3.7329,-10.5,0,0,15,13.5,0.00088898,3.141,5,1.5,1.5,1.5,1.5,0,10,5.09415e-29,24.0
302,3.69325,-10.47,0,0,15,13.49,0.000894907,3.141,5,1.5,1.5,1.5,1.5,0,10,7.04062e-29,23.96
304,3.74559,-10.44,0,0,15,13.48,0.000900833,3.141,5,1.5,1.5,1.5,1.5,0,10,9.72397e-29,23.92
306,3.70066,-10.41,0,0,15,13.47,0.00090676,3.141,5,1.5,1.5,1.5,1.5,0,10,1.34205e-28,23.880000000000003
308,3.72041,-10.38,0,0,15,13.46,0.000912687,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8509400000000002e-28,23.840000000000003
310,3.71508,-10.35,0,0,15,13.45,0.000918613,3.141,5,1.5,1.5,1.5,1.5,0,10,2.55098e-28,23.799999999999997
312,3.67701,-10.32,0,0,15,13.44,0.00092454,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5132999999999996e-28,23.759999999999998
314,3.65041,-10.29,0,0,15,13.43,0.000930466,3.141,5,1.5,1.5,1.5,1.5,0,10,4.83525e-28,23.72
316,3.70793,-10.26,0,0,15,13.42,0.000936393,3.141,5,1.5,1.5,1.5,1.5,0,10,6.64992e-28,23.68
318,3.73114,-10.23,0,0,15,13.41,0.000942319,3.141,5,1.5,1.5,1.5,1.5,0,10,9.1392e-28,23.64
320,3.67855,-10.2,0,0,15,13.4,0.000948246,3.141,5,1.5,1.5,1.5,1.5,0,10,1.25515e-27,23.6
322,3.65626,-10.17,0,0,15,13.39,0.000954172,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72256e-27,23.560000000000002
324,3.64189,-10.14,0,0,15,13.38,0.000960099,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3623699999999998e-27,23.520000000000003
326,3.63453,-10.11,0,0,15,13.37,0.000966025,3.141,5,1.5,1.5,1.5,1.5,0,10,3.23755e-27,23.479999999999997
328,3.64212,-10.08,0,0,15,13.36,0.000971952,3.141,5,1.5,1.5,1.5,1.5,0,10,4.4338399999999995e-27,23.439999999999998
330,3.62529,-10.05,0,0,15,13.35,0.000977878,3.141,5,1.5,1.5,1.5,1.5,0,10,6.0678799999999994e-27,23.4
332,3.62755,-10.02,0,0,15,13.34,0.000983805,3.141,5,1.5,1.5,1.5,1.5,0,10,8.29829e-27,23.36
334,3.676,-9.99,0,0,15,13.33,0.000989731,3.141,5,1.5,1.5,1.5,1.5,0,10,1.13406e-26,23.32
336,3.64303,-9.96,0,0,15,13.32,0.000995658,3.141,5,1.5,1.5,1.5,1.5,0,10,1.54872e-26,23.28
338,3.63291,-9.93,0,0,15,13.31,0.00100158,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1135300000000002e-26,23.240000000000002
340,3.67154,-9.9,0,0,15,13.3,0.00100751,3.141,5,1.5,1.5,1.5,1.5,0,10,2.88229e-26,23.200000000000003
342,3.62743,-9.87,0,0,15,13.29,0.00101344,3.141,5,1.5,1.5,1.5,1.5,0,10,3.9279e-26,23.159999999999997
344,3.64991,-9.84,0,0,15,13.28,0.00101936,3.141,5,1.5,1.5,1.5,1.5,0,10,5.34906e-26,23.119999999999997
346,3.6288,-9.81,0,0,15,13.27,0.00102529,3.141,5,1.5,1.5,1.5,1.5,0,10,7.2793e-26,23.08
348,3.63187,-9.78,0,0,15,13.26,0.00103122,3.141,5,1.5,1.5,1.5,1.5,0,10,9.89911e-26,23.04
350,3.70866,-9.75,0,0,15,13.25,0.00103714,3.141,5,1.5,1.5,1.5,1.5,0,10,1.34523e-25,23.0
352,3.64765,-9.72,0,0,15,13.24,0.00104307,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8268000000000002e-25,22.96
354,3.65611,-9.69,0,0,15,13.23,0.001049,3.141,5,1.5,1.5,1.5,1.5,0,10,2.47903e-25,22.92
356,3.64836,-9.66,0,0,15,13.22,0.00105492,3.141,5,1.5,1.5,1.5,1.5,0,10,3.36175e-25,22.880000000000003
358,3.75306,-9.63,0,0,15,13.21,0.00106085,3.141,5,1.5,1.5,1.5,1.5,0,10,4.55558e-25,22.840000000000003
360,3.68774,-9.6,0,0,15,13.2,0.00106678,3.141,5,1.5,1.5,1.5,1.5,0,10,6.16903e-25,22.799999999999997
362,3.68733,-9.57,0,0,15,13.19,0.0010727,3.141,5,1.5,1.5,1.5,1.5,0,10,8.34804e-25,22.759999999999998
364,3.6988,-9.54,0,0,15,13.18,0.00107863,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1288800000000001e-24,22.72
366,3.64706,-9.51,0,0,15,13.17,0.00108456,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5254700000000002e-24,22.68
368,3.70383,-9.48,0,0,15,13.16,0.00109048,3.141,5,1.5,1.5,1.5,1.5,0,10,2.05994e-24,22.64
370,3.68933,-9.45,0,0,15,13.15,0.00109641,3.141,5,1.5,1.5,1.5,1.5,0,10,2.77972e-24,22.6
372,3.71809,-9.42,0,0,15,13.14,0.00110234,3.141,5,1.5,1.5,1.5,1.5,0,10,3.74836e-24,22.560000000000002
374,3.76111,-9.39,0,0,15,13.13,0.00110826,3.141,5,1.5,1.5,1.5,1.5,0,10,5.050980000000001e-24,22.520000000000003
376,3.72076,-9.36,0,0,15,13.12,0.00111419,3.141,5,1.5,1.5,1.5,1.5,0,10,6.801510000000001e-24,22.479999999999997
378,3.68813,-9.33,0,0,15,13.11,0.00112012,3.141,5,1.5,1.5,1.5,1.5,0,10,9.15229e-24,22.439999999999998
380,3.65818,-9.3,0,0,15,13.1,0.00112604,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2306900000000001e-23,22.4
382,3.7114,-9.27,0,0,15,13.09,0.00113197,3.141,5,1.5,1.5,1.5,1.5,0,10,1.65372e-23,22.36
384,3.68488,-9.24,0,0,15,13.08,0.00113789,3.141,5,1.5,1.5,1.5,1.5,0,10,2.2205999999999998e-23,22.32
386,3.71953,-9.21,0,0,15,13.07,0.00114382,3.141,5,1.5,1.5,1.5,1.5,0,10,2.97971e-23,22.28
388,3.67042,-9.18,0,0,15,13.06,0.00114975,3.141,5,1.5,1.5,1.5,1.5,0,10,3.99551e-23,22.240000000000002
390,3.6786,-9.15,0,0,15,13.05,0.00115567,3.141,5,1.5,1.5,1.5,1.5,0,10,5.35383e-23,22.200000000000003
392,3.66262,-9.12,0,0,15,13.04,0.0011616,3.141,5,1.5,1.5,1.5,1.5,0,10,7.1689e-23,22.159999999999997
394,3.73985,-9.09,0,0,15,13.03,0.00116753,3.141,5,1.5,1.5,1.5,1.5,0,10,9.59256e-23,22.119999999999997
396,3.62394,-9.06,0,0,15,13.02,0.00117345,3.141,5,1.5,1.5,1.5,1.5,0,10,1.28266e-22,22.08
398,3.66755,-9.03,0,0,15,13.01,0.00117938,3.141,5,1.5,1.5,1.5,1.5,0,10,1.71389e-22,22.04
400,3.66556,-9.0,0,0,15,13.0,0.00118531,3.141,5,1.5,1.5,1.5,1.5,0,10,2.2885e-22,22.0
402,3.64719,-8.97,0,0,15,12.99,0.00119123,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0535999999999997e-22,21.96
404,3.6598,-8.94,0,0,15,12.98,0.00119716,3.141,5,1.5,1.5,1.5,1.5,0,10,4.07163e-22,21.92
406,3.64354,-8.91,0,0,15,12.97,0.00120309,3.141,5,1.5,1.5,1.5,1.5,0,10,5.42525e-22,21.880000000000003
408,3.59195,-8.88,0,0,15,12.96,0.00120901,3.141,5,1.5,1.5,1.5,1.5,0,10,7.2238099999999995e-22,21.840000000000003
410,3.71223,-8.85,0,0,15,12.95,0.00121494,3.141,5,1.5,1.5,1.5,1.5,0,10,9.61186e-22,21.799999999999997
412,3.75972,-8.82,0,0,15,12.94,0.00122087,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2780399999999999e-21,21.759999999999998
414,3.69186,-8.79,0,0,15,12.93,0.00122679,3.141,5,1.5,1.5,1.5,1.5,0,10,1.69815e-21,21.72
416,3.74772,-8.76,0,0,15,12.92,0.00123272,3.141,5,1.5,1.5,1.5,1.5,0,10,2.2547699999999998e-21,21.68
418,3.65762,-8.73,0,0,15,12.91,0.00123865,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9917299999999997e-21,21.64
420,3.65786,-8.7,0,0,15,12.9,0.00124457,3.141,5,1.5,1.5,1.5,1.5,0,10,3.96679e-21,21.6
422,3.6746,-8.67,0,0,15,12.89,0.0012505,3.141,5,1.5,1.5,1.5,1.5,0,10,5.2559399999999994e-21,21.560000000000002
424,3.6365,-8.64,0,0,15,12.88,0.00125643,3.141,5,1.5,1.5,1.5,1.5,0,10,6.95917e-21,21.520000000000003
426,3.69145,-8.61,0,0,15,12.87,0.00126235,3.141,5,1.5,1.5,1.5,1.5,0,10,9.207869999999999e-21,21.479999999999997
428,3.71333,-8.58,0,0,15,12.86,0.00126828,3.141,5,1.5,1.5,1.5,1.5,0,10,1.21746e-20,21.439999999999998
430,3.71668,-8.55,0,0,15,12.85,0.00127421,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6086e-20,21.4
432,3.72042,-8.52,0,0,15,12.84,0.00128013,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1239e-20,21.36
434,3.70618,-8.49,0,0,15,12.83,0.00128606,3.141,5,1.5,1.5,1.5,1.5,0,10,2.8023199999999995e-20,21.32
436,3.69541,-8.46,0,0,15,12.82,0.00129198,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6948299999999995e-20,21.28
438,3.66302,-8.43,0,0,15,12.81,0.00129791,3.141,5,1.5,1.5,1.5,1.5,0,10,4.8681899999999994e-20,21.240000000000002
440,3.64945,-8.4,0,0,15,12.8,0.00130384,3.141,5,1.5,1.5,1.5,1.5,0,10,6.409669999999999e-20,21.200000000000003
442,3.63447,-8.37,0,0,15,12.79,0.00130976,3.141,5,1.5,1.5,1.5,1.5,0,10,8.433329999999999e-20,21.159999999999997
444,3.64394,-8.34,0,0,15,12.78,0.00131569,3.141,5,1.5,1.5,1.5,1.5,0,10,1.10881e-19,21.119999999999997
446,3.69478,-8.31,0,0,15,12.77,0.00132162,3.141,5,1.5,1.5,1.5,1.5,0,10,1.45684e-19,21.08
448,3.69097,-8.28,0,0,15,12.76,0.00132754,3.141,5,1.5,1.5,1.5,1.5,0,10,1.91276e-19,21.04
450,3.74072,-8.25,0,0,15,12.75,0.00133347,3.141,5,1.5,1.5,1.5,1.5,0,10,2.50961e-19,21.0
452,3.7104,-8.22,0,0,15,12.74,0.0013394,3.141,5,1.5,1.5,1.5,1.5,0,10,3.2903800000000003e-19,20.96
454,3.64101,-8.19,0,0,15,12.73,0.00134532,3.141,5,1.5,1.5,1.5,1.5,0,10,4.31104e-19,20.92
456,3.63151,-8.16,0,0,15,12.72,0.00135125,3.141,5,1.5,1.5,1.5,1.5,0,10,5.64433e-19,20.880000000000003
458,3.61991,-8.13,0,0,15,12.71,0.00135718,3.141,5,1.5,1.5,1.5,1.5,0,10,7.38481e-19,20.840000000000003
460,3.6721,-8.1,0,0,15,12.7,0.0013631,3.141,5,1.5,1.5,1.5,1.5,0,10,9.6552e-19,20.799999999999997
462,3.65655,-8.07,0,0,15,12.69,0.00136903,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2614800000000001e-18,20.759999999999998
464,3.62084,-8.04,0,0,15,12.68,0.00137496,3.141,5,1.5,1.5,1.5,1.5,0,10,1.64699e-18,20.72
466,3.62356,-8.01,0,0,15,12.67,0.00138088,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1488200000000003e-18,20.68
468,3.61741,-7.98,0,0,15,12.66,0.00138681,3.141,5,1.5,1.5,1.5,1.5,0,10,2.80159e-18,20.64
470,3.64471,-7.95,0,0,15,12.65,0.00139274,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6501e-18,20.6
472,3.68049,-7.92,0,0,15,12.64,0.00139866,3.141,5,1.5,1.5,1.5,1.5,0,10,4.752260000000001e-18,20.560000000000002
474,3.67767,-7.89,0,0,15,12.63,0.00140459,3.141,5,1.5,1.5,1.5,1.5,0,10,6.18288e-18,20.52
476,3.77369,-7.86,0,0,15,12.62,0.00141052,3.141,5,1.5,1.5,1.5,1.5,0,10,8.038550000000001e-18,20.48
478,3.6798,-7.83,0,0,15,12.61,0.00141644,3.141,5,1.5,1.5,1.5,1.5,0,10,1.04438e-17,20.439999999999998
480,3.66051,-7.8,0,0,15,12.6,0.00142237,3.141,5,1.5,1.5,1.5,1.5,0,10,1.35593e-17,20.4
482,3.67334,-7.77,0,0,15,12.59,0.0014283,3.141,5,1.5,1.5,1.5,1.5,0,10,1.75919e-17,20.36
484,3.73172,-7.74,0,0,15,12.58,0.00143422,3.141,5,1.5,1.5,1.5,1.5,0,10,2.28077e-17,20.32
486,3.66416,-7.71,0,0,15,12.57,0.00144015,3.141,5,1.5,1.5,1.5,1.5,0,10,2.95493e-17,20.28
488,3.64939,-7.68,0,0,15,12.56,0.00144607,3.141,5,1.5,1.5,1.5,1.5,0,10,3.82569e-17,20.240000000000002
490,3.61968,-7.65,0,0,15,12.55,0.001452,3.141,5,1.5,1.5,1.5,1.5,0,10,4.94956e-17,20.200000000000003
492,3.63447,-7.62,0,0,15,12.54,0.00145793,3.141,5,1.5,1.5,1.5,1.5,0,10,6.39911e-17,20.16
494,3.72957,-7.59,0,0,15,12.53,0.00146385,3.141,5,1.5,1.5,1.5,1.5,0,10,8.2674e-17,20.119999999999997
496,3.68278,-7.56,0,0,15,12.52,0.00146978,3.141,5,1.5,1.5,1.5,1.5,0,10,1.06737e-16,20.08
498,3.67613,-7.53,0,0,15,12.51,0.00147571,3.141,5,1.5,1.5,1.5,1.5,0,10,1.37707e-16,20.04
500,3.66787,-7.5,0,0,15,12.5,0.00148163,3.141,5,1.5,1.5,1.5,1.5,0,10,1.77538e-16,20.0
502,3.66488,-7.47,0,0,15,12.49,0.00148756,3.141,5,1.5,1.5,1.5,1.5,0,10,2.28731e-16,19.96
504,3.67336,-7.44,0,0,15,12.48,0.00149349,3.141,5,1.5,1.5,1.5,1.5,0,10,2.94479e-16,19.92
506,3.65867,-7.41,0,0,15,12.47,0.00149941,3.141,5,1.5,1.5,1.5,1.5,0,10,3.78861e-16,19.880000000000003
508,3.6334,-7.38,0,0,15,12.46,0.00150534,3.141,5,1.5,1.5,1.5,1.5,0,10,4.87081e-16,19.84
510,3.73434,-7.35,0,0,15,12.45,0.00151127,3.141,5,1.5,1.5,1.5,1.5,0,10,6.25776e-16,19.799999999999997
512,3.67293,-7.32,0,0,15,12.44,0.00151719,3.141,5,1.5,1.5,1.5,1.5,0,10,8.03402e-16,19.759999999999998
514,3.63475,-7.29,0,0,15,12.43,0.00152312,3.141,5,1.5,1.5,1.5,1.5,0,10,1.03072e-15,19.72
516,3.63503,-7.26,0,0,15,12.42,0.00152905,3.141,5,1.5,1.5,1.5,1.5,0,10,1.32144e-15,19.68
518,3.60489,-7.23,0,0,15,12.41,0.00153497,3.141,5,1.5,1.5,1.5,1.5,0,10,1.69298e-15,19.64
520,3.6337,-7.2,0,0,15,12.4,0.0015409,3.141,5,1.5,1.5,1.5,1.5,0,10,2.16746e-15,19.6
522,3.67164,-7.17,0,0,15,12.39,0.00154683,3.141,5,1.5,1.5,1.5,1.5,0,10,2.77297e-15,19.560000000000002
524,3.66798,-7.14,0,0,15,12.38,0.00155275,3.141,5,1.5,1.5,1.5,1.5,0,10,3.54517e-15,19.52
526,3.71452,-7.11,0,0,15,12.37,0.00155868,3.141,5,1.5,1.5,1.5,1.5,0,10,4.52923e-15,19.48
528,3.64897,-7.08,0,0,15,12.36,0.00156461,3.141,5,1.5,1.5,1.5,1.5,0,10,5.78241e-15,19.439999999999998
530,3.69041,-7.05,0,0,15,12.35,0.00157053,3.141,5,1.5,1.5,1.5,1.5,0,10,7.37717e-15,19.4
532,3.65663,-7.02,0,0,15,12.34,0.00157646,3.141,5,1.5,1.5,1.5,1.5,0,10,9.40518e-15,19.36
534,3.63833,-6.99,0,0,15,12.33,0.00158239,3.141,5,1.5,1.5,1.5,1.5,0,10,1.19823e-14,19.32
536,3.6104,-6.96,0,0,15,12.32,0.00158831,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5255e-14,19.28
538,3.6779,-6.93,0,0,15,12.31,0.00159424,3.141,5,1.5,1.5,1.5,1.5,0,10,1.94079e-14,19.240000000000002
540,3.74532,-6.9,0,0,15,12.3,0.00160016,3.141,5,1.5,1.5,1.5,1.5,0,10,2.46741e-14,19.200000000000003
542,3.67649,-6.87,0,0,15,12.29,0.00160609,3.141,5,1.5,1.5,1.5,1.5,0,10,3.13474e-14,19.16
544,3.68406,-6.84,0,0,15,12.28,0.00161202,3.141,5,1.5,1.5,1.5,1.5,0,10,3.97977e-14,19.119999999999997
546,3.65724,-6.81,0,0,15,12.27,0.00161794,3.141,5,1.5,1.5,1.5,1.5,0,10,5.04908e-14,19.08
548,3.6383,-6.78,0,0,15,12.26,0.00162387,3.141,5,1.5,1.5,1.5,1.5,0,10,6.40121e-14,19.04
550,3.64276,-6.75,0,0,15,12.25,0.0016298,3.141,5,1.5,1.5,1.5,1.5,0,10,8.10979e-14,19.0
552,3.653,-6.72,0,0,15,12.24,0.00163572,3.141,5,1.5,1.5,1.5,1.5,0,10,1.02672e-13,18.96
554,3.62748,-6.69,0,0,15,12.23,0.00164165,3.141,5,1.5,1.5,1.5,1.5,0,10,1.29896e-13,18.92
556,3.62213,-6.66,0,0,15,12.22,0.00164758,3.141,5,1.5,1.5,1.5,1.5,0,10,1.64222e-13,18.880000000000003
558,3.68111,-6.63,0,0,15,12.21,0.0016535,3.141,5,1.5,1.5,1.5,1.5,0,10,2.07475e-13,18.84
560,3.66724,-6.6,0,0,15,12.2,0.00165943,3.141,5,1.5,1.5,1.5,1.5,0,10,2.61938e-13,18.799999999999997
562,3.65257,-6.57,0,0,15,12.19,0.00166536,3.141,5,1.5,1.5,1.5,1.5,0,10,3.30466e-13,18.759999999999998
564,3.63842,-6.54,0,0,15,12.18,0.00167128,3.141,5,1.5,1.5,1.5,1.5,0,10,4.16632e-13,18.72
566,3.74636,-6.51,0,0,15,12.17,0.00167721,3.141,5,1.5,1.5,1.5,1.5,0,10,5.24898e-13,18.68
568,3.7157,-6.48,0,0,15,12.16,0.00168314,3.141,5,1.5,1.5,1.5,1.5,0,10,6.60838e-13,18.64
570,3.75114,-6.45,0,0,15,12.15,0.00168906,3.141,5,1.5,1.5,1.5,1.5,0,10,8.31404e-13,18.6
572,3.71649,-6.42,0,0,15,12.14,0.00169499,3.141,5,1.5,1.5,1.5,1.5,0,10,1.04526e-12,18.560000000000002
574,3.73363,-6.39,0,0,15,12.13,0.00170092,3.141,5,1.5,1.5,1.5,1.5,0,10,1.31322e-12,18.52
576,3.75605,-6.36,0,0,15,12.12,0.00170684,3.141,5,1.5,1.5,1.5,1.5,0,10,1.64872e-12,18.48
578,3.71808,-6.33,0,0,15,12.11,0.00171277,3.141,5,1.5,1.5,1.5,1.5,0,10,2.06848e-12,18.439999999999998
580,3.6995,-6.3,0,0,15,12.1,0.0017187,3.141,5,1.5,1.5,1.5,1.5,0,10,2.59332e-12,18.4
582,3.7933,-6.27,0,0,15,12.09,0.00172462,3.141,5,1.5,1.5,1.5,1.5,0,10,3.24905e-12,18.36
584,3.8914,-6.24,0,0,15,12.08,0.00173055,3.141,5,1.5,1.5,1.5,1.5,0,10,4.06775e-12,18.32
586,3.91378,-6.21,0,0,15,12.07,0.00173647,3.141,5,1.5,1.5,1.5,1.5,0,10,5.08921e-12,18.28
588,3.76353,-6.18,0,0,15,12.06,0.0017424,3.141,5,1.5,1.5,1.5,1.5,0,10,6.36273e-12,18.240000000000002
590,3.82133,-6.15,0,0,15,12.05,0.00174833,3.141,5,1.5,1.5,1.5,1.5,0,10,7.94939e-12,18.200000000000003
592,3.79035,-6.12,0,0,15,12.04,0.00175425,3.141,5,1.5,1.5,1.5,1.5,0,10,9.92481e-12,18.16
594,3.78099,-6.09,0,0,15,12.03,0.00176018,3.141,5,1.5,1.5,1.5,1.5,0,10,1.23825e-11,18.119999999999997
596,3.72527,-6.06,0,0,15,12.02,0.00176611,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5438e-11,18.08
598,3.7164,-6.03,0,0,15,12.01,0.00177203,3.141,5,1.5,1.5,1.5,1.5,0,10,1.92342e-11,18.04
600,3.67355,-6.0,0,0,15,12.0,0.00177796,3.141,5,1.5,1.5,1.5,1.5,0,10,2.39471e-11,18.0
602,3.66511,-5.97,0,0,15,11.99,0.00178389,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9794e-11,17.96
604,3.6603,-5.94,0,0,15,11.98,0.00178981,3.141,5,1.5,1.5,1.5,1.5,0,10,3.70428e-11,17.92
606,3.64912,-5.91,0,0,15,11.97,0.00179574,3.141,5,1.5,1.5,1.5,1.5,0,10,4.60232e-11,17.880000000000003
608,3.70247,-5.88,0,0,15,11.96,0.00180167,3.141,5,1.5,1.5,1.5,1.5,0,10,5.7141e-11,17.84
610,3.64215,-5.85,0,0,15,11.95,0.00180759,3.141,5,1.5,1.5,1.5,1.5,0,10,7.08951e-11,17.799999999999997
612,3.63614,-5.82,0,0,15,11.94,0.00181352,3.141,5,1.5,1.5,1.5,1.5,0,10,8.78988e-11,17.759999999999998
614,3.67626,-5.79,0,0,15,11.93,0.00181945,3.141,5,1.5,1.5,1.5,1.5,0,10,1.08905e-10,17.72
616,3.65314,-5.76,0,0,15,11.92,0.00182537,3.141,5,1.5,1.5,1.5,1.5,0,10,1.34838e-10,17.68
618,3.64832,-5.73,0,0,15,11.91,0.0018313,3.141,5,1.5,1.5,1.5,1.5,0,10,1.66829e-10,17.64
620,3.64898,-5.7,0,0,15,11.9,0.00183723,3.141,5,1.5,1.5,1.5,1.5,0,10,2.06268e-10,17.6
622,3.66008,-5.67,0,0,15,11.89,0.00184315,3.141,5,1.5,1.5,1.5,1.5,0,10,2.54853e-10,17.560000000000002
624,3.66884,-5.64,0,0,15,11.88,0.00184908,3.141,5,1.5,1.5,1.5,1.5,0,10,3.14662e-10,17.52
626,3.61147,-5.61,0,0,15,11.87,0.00185501,3.141,5,1.5,1.5,1.5,1.5,0,10,3.88239e-10,17.48
628,3.62625,-5.58,0,0,15,11.86,0.00186093,3.141,5,1.5,1.5,1.5,1.5,0,10,4.78688e-10,17.439999999999998
630,3.64472,-5.55,0,0,15,11.85,0.00186686,3.141,5,1.5,1.5,1.5,1.5,0,10,5.89798e-10,17.4
632,3.69085,-5.52,0,0,15,11.84,0.00187279,3.141,5,1.5,1.5,1.5,1.5,0,10,7.26195e-10,17.36
634,3.73592,-5.49,0,0,15,11.83,0.00187871,3.141,5,1.5,1.5,1.5,1.5,0,10,8.93515e-10,17.32
636,3.71271,-5.46,0,0,15,11.82,0.00188464,3.141,5,1.5,1.5,1.5,1.5,0,10,1.09862e-09,17.28
638,3.74753,-5.43,0,0,15,11.81,0.00189056,3.141,5,1.5,1.5,1.5,1.5,0,10,1.34988e-09,17.240000000000002
640,3.6663,-5.4,0,0,15,11.8,0.00189649,3.141,5,1.5,1.5,1.5,1.5,0,10,1.65744e-09,17.200000000000003
642,3.66279,-5.37,0,0,15,11.79,0.00190242,3.141,5,1.5,1.5,1.5,1.5,0,10,2.03368e-09,17.16
644,3.65578,-5.34,0,0,15,11.78,0.00190834,3.141,5,1.5,1.5,1.5,1.5,0,10,2.49359e-09,17.119999999999997
646,3.66917,-5.31,0,0,15,11.77,0.00191427,3.141,5,1.5,1.5,1.5,1.5,0,10,3.05538e-09,17.08
648,3.71186,-5.28,0,0,15,11.76,0.0019202,3.141,5,1.5,1.5,1.5,1.5,0,10,3.74116e-09,17.04
650,3.72516,-5.25,0,0,15,11.75,0.00192612,3.141,5,1.5,1.5,1.5,1.5,0,10,4.57768e-09,17.0
652,3.67551,-5.22,0,0,15,11.74,0.00193205,3.141,5,1.5,1.5,1.5,1.5,0,10,5.59736e-09,16.96
654,3.66057,-5.19,0,0,15,11.73,0.00193798,3.141,5,1.5,1.5,1.5,1.5,0,10,6.83944e-09,16.92
656,3.71092,-5.16,0,0,15,11.72,0.0019439,3.141,5,1.5,1.5,1.5,1.5,0,10,8.35136e-09,16.880000000000003
658,3.68466,-5.13,0,0,15,11.71,0.00194983,3.141,5,1.5,1.5,1.5,1.5,0,10,1.01904e-08,16.84
660,3.7386,-5.1,0,0,15,11.7,0.00195576,3.141,5,1.5,1.5,1.5,1.5,0,10,1.24259e-08,16.799999999999997
662,3.66898,-5.07,0,0,15,11.69,0.00196168,3.141,5,1.5,1.5,1.5,1.5,0,10,1.51413e-08,16.759999999999998
664,3.69844,-5.04,0,0,15,11.68,0.00196761,3.141,5,1.5,1.5,1.5,1.5,0,10,1.84373e-08,16.72
666,3.6915,-5.01,0,0,15,11.67,0.00197354,3.141,5,1.5,1.5,1.5,1.5,0,10,2.24352e-08,16.68
668,3.74376,-4.98,0,0,15,11.66,0.00197946,3.141,5,1.5,1.5,1.5,1.5,0,10,2.72812e-08,16.64
670,3.7415,-4.95,0,0,15,11.65,0.00198539,3.141,5,1.5,1.5,1.5,1.5,0,10,3.3151e-08,16.6
672,3.628,-4.92,0,0,15,11.64,0.00199132,3.141,5,1.5,1.5,1.5,1.5,0,10,4.02558e-08,16.560000000000002
674,3.6953,-4.89,0,0,15,11.63,0.00199724,3.141,5,1.5,1.5,1.5,1.5,0,10,4.88496e-08,16.52
676,3.65303,-4.86,0,0,15,11.62,0.00200317,3.141,5,1.5,1.5,1.5,1.5,0,10,5.9237e-08,16.48
678,3.68032,-4.83,0,0,15,11.61,0.0020091,3.141,5,1.5,1.5,1.5,1.5,0,10,7.17835e-08,16.439999999999998
680,3.65653,-4.8,0,0,15,11.6,0.00201502,3.141,5,1.5,1.5,1.5,1.5,0,10,8.69274e-08,16.4
682,3.67748,-4.77,0,0,15,11.59,0.00202095,3.141,5,1.5,1.5,1.5,1.5,0,10,1.05193e-07,16.36
684,3.63307,-4.74,0,0,15,11.58,0.00202688,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2721e-07,16.32
686,3.69313,-4.71,0,0,15,11.57,0.0020328,3.141,5,1.5,1.5,1.5,1.5,0,10,1.53728e-07,16.28
688,3.65284,-4.68,0,0,15,11.56,0.00203873,3.141,5,1.5,1.5,1.5,1.5,0,10,1.85646e-07,16.240000000000002
690,3.63253,-4.65,0,0,15,11.55,0.00204465,3.141,5,1.5,1.5,1.5,1.5,0,10,2.24036e-07,16.200000000000003
692,3.64801,-4.62,0,0,15,11.54,0.00205058,3.141,5,1.5,1.5,1.5,1.5,0,10,2.70179e-07,16.16
694,3.64386,-4.59,0,0,15,11.53,0.00205651,3.141,5,1.5,1.5,1.5,1.5,0,10,3.256e-07,16.119999999999997
696,3.65915,-4.56,0,0,15,11.52,0.00206243,3.141,5,1.5,1.5,1.5,1.5,0,10,3.9212e-07,16.08
698,3.64372,-4.53,0,0,15,11.51,0.00206836,3.141,5,1.5,1.5,1.5,1.5,0,10,4.71904e-07,16.04
700,3.6536,-4.5,0,0,15,11.5,0.00207429,3.141,5,1.5,1.5,1.5,1.5,0,10,5.67531e-07,16.0
702,3.64938,-4.47,0,0,15,11.49,0.00208021,3.141,5,1.5,1.5,1.5,1.5,0,10,6.82065e-07,15.96
704,3.71424,-4.44,0,0,15,11.48,0.00208614,3.141,5,1.5,1.5,1.5,1.5,0,10,8.19149e-07,15.920000000000002
706,3.78066,-4.41,0,0,15,11.47,0.00209207,3.141,5,1.5,1.5,1.5,1.5,0,10,9.83107e-07,15.88
708,3.78313,-4.38,0,0,15,11.46,0.00209799,3.141,5,1.5,1.5,1.5,1.5,0,10,1.17907e-06,15.84
710,3.69533,-4.35,0,0,15,11.45,0.00210392,3.141,5,1.5,1.5,1.5,1.5,0,10,1.41312e-06,15.799999999999999
712,3.72038,-4.32,0,0,15,11.44,0.00210985,3.141,5,1.5,1.5,1.5,1.5,0,10,1.69247e-06,15.76
714,3.68277,-4.29,0,0,15,11.43,0.00211577,3.141,5,1.5,1.5,1.5,1.5,0,10,2.02565e-06,15.719999999999999
716,3.64562,-4.26,0,0,15,11.42,0.0021217,3.141,5,1.5,1.5,1.5,1.5,0,10,2.42274e-06,15.68
718,3.66003,-4.23,0,0,15,11.41,0.00212763,3.141,5,1.5,1.5,1.5,1.5,0,10,2.8957e-06,15.64
720,3.63756,-4.2,0,0,15,11.4,0.00213355,3.141,5,1.5,1.5,1.5,1.5,0,10,3.45859e-06,15.600000000000001
722,3.71792,-4.17,0,0,15,11.39,0.00213948,3.141,5,1.5,1.5,1.5,1.5,0,10,4.12808e-06,15.56
724,3.63899,-4.14,0,0,15,11.38,0.00214541,3.141,5,1.5,1.5,1.5,1.5,0,10,4.92377e-06,15.52
726,3.64456,-4.11,0,0,15,11.37,0.00215133,3.141,5,1.5,1.5,1.5,1.5,0,10,5.86881e-06,15.48
728,3.65826,-4.08,0,0,15,11.36,0.00215726,3.141,5,1.5,1.5,1.5,1.5,0,10,6.99042e-06,15.44
730,3.63283,-4.05,0,0,15,11.35,0.00216319,3.141,5,1.5,1.5,1.5,1.5,0,10,8.32068e-06,15.399999999999999
732,3.64469,-4.02,0,0,15,11.34,0.00216911,3.141,5,1.5,1.5,1.5,1.5,0,10,9.8973e-06,15.36
734,3.64515,-3.99,0,0,15,11.33,0.00217504,3.141,5,1.5,1.5,1.5,1.5,0,10,1.17646e-05,15.32
736,3.68288,-3.96,0,0,15,11.32,0.00218097,3.141,5,1.5,1.5,1.5,1.5,0,10,1.39746e-05,15.280000000000001
738,3.62015,-3.93,0,0,15,11.31,0.00218689,3.141,5,1.5,1.5,1.5,1.5,0,10,1.65883e-05,15.24
740,3.62945,-3.9,0,0,15,11.3,0.00219282,3.141,5,1.5,1.5,1.5,1.5,0,10,1.96775e-05,15.200000000000001
742,3.60893,-3.87,0,0,15,11.29,0.00219874,3.141,5,1.5,1.5,1.5,1.5,0,10,2.33259e-05,15.16
744,3.6234,-3.84,0,0,15,11.28,0.00220467,3.141,5,1.5,1.5,1.5,1.5,0,10,2.76319e-05,15.12
746,3.65952,-3.81,0,0,15,11.27,0.0022106,3.141,5,1.5,1.5,1.5,1.5,0,10,3.27103e-05,15.08
748,3.66733,-3.78,0,0,15,11.26,0.00221652,3.141,5,1.5,1.5,1.5,1.5,0,10,3.86957e-05,15.04
750,3.64755,-3.75,0,0,15,11.25,0.00222245,3.141,5,1.5,1.5,1.5,1.5,0,10,4.57449e-05,15.0
752,3.64974,-3.72,0,0,15,11.24,0.00222838,3.141,5,1.5,1.5,1.5,1.5,0,10,5.40413e-05,14.96
754,3.62108,-3.69,0,0,15,11.23,0.0022343,3.141,5,1.5,1.5,1.5,1.5,0,10,6.37988e-05,14.92
756,3.63066,-3.66,0,0,15,11.22,0.00224023,3.141,5,1.5,1.5,1.5,1.5,0,10,7.52666e-05,14.88
758,3.64675,-3.63,0,0,15,11.21,0.00224616,3.141,5,1.5,1.5,1.5,1.5,0,10,8.8735e-05,14.84
760,3.63219,-3.6,0,0,15,11.2,0.00225208,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000104542,14.799999999999999
762,3.64849,-3.57,0,0,15,11.19,0.00225801,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000123081,14.76
764,3.77668,-3.54,0,0,15,11.18,0.00226394,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000144809,14.719999999999999
766,3.67923,-3.51,0,0,15,11.17,0.00226986,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000170256,14.68
768,3.69551,-3.48,0,0,15,11.16,0.00227579,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000200039,14.64
770,3.64947,-3.45,0,0,15,11.15,0.00228172,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000234871,14.600000000000001
772,3.65111,-3.42,0,0,15,11.14,0.00228764,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000275581,14.56
774,3.67413,-3.39,0,0,15,11.13,0.00229357,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000323127,14.520000000000001
776,3.68097,-3.36,0,0,15,11.12,0.0022995,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000378618,14.479999999999999
778,3.6116,-3.33,0,0,15,11.11,0.00230542,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000443338,14.44
780,3.6272,-3.3,0,0,15,11.1,0.00231135,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000518767,14.399999999999999
782,3.65859,-3.27,0,0,15,11.09,0.00231728,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000606617,14.36
784,3.64811,-3.24,0,0,15,11.08,0.0023232,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000708862,14.32
786,3.71028,-3.21,0,0,15,11.07,0.00232913,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000827778,14.280000000000001
788,3.66304,-3.18,0,0,15,11.06,0.00233506,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000965987,14.24
790,3.64114,-3.15,0,0,15,11.05,0.00234098,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00112651,14.200000000000001
792,3.64135,-3.12,0,0,15,11.04,0.00234691,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00131281,14.16
794,3.63232,-3.09,0,0,15,11.03,0.00235283,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00152889,14.12
796,3.64515,-3.06,0,0,15,11.02,0.00235876,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00177932,14.08
798,3.62434,-3.03,0,0,15,11.01,0.00236469,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00206938,14.04
800,3.66197,-3.0,0,0,15,11.0,0.00237061,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00240509,14.0
802,3.62274,-2.97,0,0,15,10.99,0.00237654,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00279338,13.96
804,3.64998,-2.94,0,0,15,10.98,0.00238247,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00324215,13.92
806,3.66046,-2.91,0,0,15,10.97,0.00238839,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00376048,13.88
808,3.63011,-2.88,0,0,15,10.96,0.00239432,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00435873,13.84
810,3.64379,-2.85,0,0,15,10.95,0.00240025,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00504875,13.799999999999999
812,3.61918,-2.82,0,0,15,10.94,0.00240617,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00584406,13.76
814,3.64599,-2.79,0,0,15,10.93,0.0024121,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00676008,13.719999999999999
816,3.63304,-2.76,0,0,15,10.92,0.00241803,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00781442,13.68
818,3.61899,-2.73,0,0,15,10.91,0.00242395,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00902712,13.64
820,3.70727,-2.7,0,0,15,10.9,0.00242988,3.141,5,1.5,1.5,1.5,1.5,0,10,0.010421,13.600000000000001
822,3.73176,-2.67,0,0,15,10.89,0.00243581,3.141,5,1.5,1.5,1.5,1.5,0,10,0.012022,13.56
824,3.67471,-2.64,0,0,15,10.88,0.00244173,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0138596,13.520000000000001
826,3.64728,-2.61,0,0,15,10.87,0.00244766,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0159675,13.479999999999999
828,3.64269,-2.58,0,0,15,10.86,0.00245359,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0183835,13.44
830,3.62751,-2.55,0,0,15,10.85,0.00245951,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0211508,13.399999999999999
832,3.62387,-2.52,0,0,15,10.84,0.00246544,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0243185,13.36
834,3.62521,-2.49,0,0,15,10.83,0.00247137,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0279418,13.32
836,3.64321,-2.46,0,0,15,10.82,0.00247729,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0320835,13.280000000000001
838,3.62389,-2.43,0,0,15,10.81,0.00248322,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0368143,13.24
840,3.63149,-2.4,0,0,15,10.8,0.00248915,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0422146,13.200000000000001
842,3.61339,-2.37,0,0,15,10.79,0.00249507,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0483746,13.16
844,3.62277,-2.34,0,0,15,10.78,0.002501,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0553964,13.12
846,3.681,-2.31,0,0,15,10.77,0.00250692,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0633952,13.08
848,3.68729,-2.28,0,0,15,10.76,0.00251285,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0725005,13.04
850,3.71533,-2.25,0,0,15,10.75,0.00251878,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0828584,13.0
852,3.67157,-2.22,0,0,15,10.74,0.0025247,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0946329,12.96
854,3.6588,-2.19,0,0,15,10.73,0.00253063,3.141,5,1.5,1.5,1.5,1.5,0,10,0.108009,12.92
856,3.66363,-2.16,0,0,15,10.72,0.00253656,3.141,5,1.5,1.5,1.5,1.5,0,10,0.123193,12.88
858,3.64998,-2.13,0,0,15,10.71,0.00254248,3.141,5,1.5,1.5,1.5,1.5,0,10,0.140419,12.84
860,3.64731,-2.1,0,0,15,10.7,0.00254841,3.141,5,1.5,1.5,1.5,1.5,0,10,0.159947,12.799999999999999
862,3.61278,-2.07,0,0,15,10.69,0.00255434,3.141,5,1.5,1.5,1.5,1.5,0,10,0.182069,12.76
864,3.64225,-2.04,0,0,15,10.68,0.00256026,3.141,5,1.5,1.5,1.5,1.5,0,10,0.207115,12.719999999999999
866,3.64351,-2.01,0,0,15,10.67,0.00256619,3.141,5,1.5,1.5,1.5,1.5,0,10,0.235449,12.68
868,3.632,-1.98,0,0,15,10.66,0.00257212,3.141,5,1.5,1.5,1.5,1.5,0,10,0.267482,12.64
870,3.67537,-1.95,0,0,15,10.65,0.00257804,3.141,5,1.5,1.5,1.5,1.5,0,10,0.303673,12.6
872,3.6491,-1.92,0,0,15,10.64,0.00258397,3.141,5,1.5,1.5,1.5,1.5,0,10,0.344532,12.56
874,3.64877,-1.89,0,0,15,10.63,0.0025899,3.141,5,1.5,1.5,1.5,1.5,0,10,0.390631,12.520000000000001
876,3.68747,-1.86,0,0,15,10.62,0.00259582,3.141,5,1.5,1.5,1.5,1.5,0,10,0.442606,12.479999999999999
878,3.70364,-1.83,0,0,15,10.61,0.00260175,3.141,5,1.5,1.5,1.5,1.5,0,10,0.501166,12.44
880,3.65805,-1.8,0,0,15,10.6,0.00260768,3.141,5,1.5,1.5,1.5,1.5,0,10,0.567099,12.4
882,3.67517,-1.77,0,0,15,10.59,0.0026136,3.141,5,1.5,1.5,1.5,1.5,0,10,0.641285,12.36
884,3.70877,-1.74,0,0,15,10.58,0.00261953,3.141,5,1.5,1.5,1.5,1.5,0,10,0.724698,12.32
886,3.79516,-1.71,0,0,15,10.57,0.00262546,3.141,5,1.5,1.5,1.5,1.5,0,10,0.818424,12.280000000000001
888,3.74209,-1.68,0,0,15,10.56,0.00263138,3.141,5,1.5,1.5,1.5,1.5,0,10,0.923664,12.24
890,3.73106,-1.65,0,0,15,10.55,0.00263731,3.141,5,1.5,1.5,1.5,1.5,0,10,1.04175,12.200000000000001
892,3.72875,-1.62,0,0,15,10.54,0.00264323,3.141,5,1.5,1.5,1.5,1.5,0,10,1.17417,12.16
894,3.68545,-1.59,0,0,15,10.53,0.00264916,3.141,5,1.5,1.5,1.5,1.5,0,10,1.32256,12.12
896,3.67139,-1.56,0,0,15,10.52,0.00265509,3.141,5,1.5,1.5,1.5,1.5,0,10,1.48872,12.08
898,3.64915,-1.53,0,0,15,10.51,0.00266101,3.141,5,1.5,1.5,1.5,1.5,0,10,1.67466,12.04
900,3.66959,-1.5,0,0,15,10.5,0.00266694,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8826,12.0
902,3.70283,-1.47,0,0,15,10.49,0.00267287,3.141,5,1.5,1.5,1.5,1.5,0,10,2.11498,11.96
904,3.71525,-1.44,0,0,15,10.48,0.00267879,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3745,11.92
906,3.69504,-1.41,0,0,15,10.47,0.00268472,3.141,5,1.5,1.5,1.5,1.5,0,10,2.66413,11.88
908,3.67067,-1.38,0,0,15,10.46,0.00269065,3.141,5,1.5,1.5,1.5,1.5,0,10,2.98715,11.84
910,3.69732,-1.35,0,0,15,10.45,0.00269657,3.141,5,1.5,1.5,1.5,1.5,0,10,3.34716,11.799999999999999
912,3.66671,-1.32,0,0,15,10.44,0.0027025,3.141,5,1.5,1.5,1.5,1.5,0,10,3.74812,11.76
914,3.64701,-1.29,0,0,15,10.43,0.00270843,3.141,5,1.5,1.5,1.5,1.5,0,10,4.1944,11.719999999999999
916,3.71921,-1.26,0,0,15,10.42,0.00271435,3.141,5,1.5,1.5,1.5,1.5,0,10,4.69079,11.68
918,3.69373,-1.23,0,0,15,10.41,0.00272028,3.141,5,1.5,1.5,1.5,1.5,0,10,5.24253,11.64
920,3.64522,-1.2,0,0,15,10.4,0.00272621,3.141,5,1.5,1.5,1.5,1.5,0,10,5.8554,11.6
922,3.6349,-1.17,0,0,15,10.39,0.00273213,3.141,5,1.5,1.5,1.5,1.5,0,10,6.53569,11.56
924,3.63998,-1.14,0,0,15,10.38,0.00273806,3.141,5,1.5,1.5,1.5,1.5,0,10,7.29034,11.520000000000001
926,3.59648,-1.11,0,0,15,10.37,0.00274399,3.141,5,1.5,1.5,1.5,1.5,0,10,8.12689,11.479999999999999
928,3.62431,-1.08,0,0,15,10.36,0.00274991,3.141,5,1.5,1.5,1.5,1.5,0,10,9.05362,11.44
930,3.68922,-1.05,0,0,15,10.35,0.00275584,3.141,5,1.5,1.5,1.5,1.5,0,10,10.0796,11.4
932,3.74389,-1.02,0,0,15,10.34,0.00276177,3.141,5,1.5,1.5,1.5,1.5,0,10,11.2146,11.36
934,3.67662,-0.989999,0,0,15,10.33,0.00276769,3.141,5,1.5,1.5,1.5,1.5,0,10,12.4695,11.319999
936,3.73393,-0.959999,0,0,15,10.32,0.00277362,3.141,5,1.5,1.5,1.5,1.5,0,10,13.8559,11.279999
938,3.66036,-0.929999,0,0,15,10.31,0.00277955,3.141,5,1.5,1.5,1.5,1.5,0,10,15.3867,11.239999000000001
940,3.64316,-0.899999,0,0,15,10.3,0.00278547,3.141,5,1.5,1.5,1.5,1.5,0,10,17.0757,11.199999
942,3.68581,-0.869999,0,0,15,10.29,0.0027914,3.141,5,1.5,1.5,1.5,1.5,0,10,18.9381,11.159999
944,3.64451,-0.839999,0,0,15,10.28,0.00279732,3.141,5,1.5,1.5,1.5,1.5,0,10,20.9903,11.119999
946,3.61472,-0.809999,0,0,15,10.27,0.00280325,3.141,5,1.5,1.5,1.5,1.5,0,10,23.2501,11.079998999999999
948,3.76729,-0.779999,0,0,15,10.26,0.00280918,3.141,5,1.5,1.5,1.5,1.5,0,10,25.7369,11.039999
950,3.68654,-0.749999,0,0,15,10.25,0.0028151,3.141,5,1.5,1.5,1.5,1.5,0,10,28.4717,10.999999
952,3.67269,-0.719999,0,0,15,10.24,0.00282103,3.141,5,1.5,1.5,1.5,1.5,0,10,31.4773,10.959999
954,3.68752,-0.689999,0,0,15,10.23,0.00282696,3.141,5,1.5,1.5,1.5,1.5,0,10,34.7782,10.919999
956,3.65471,-0.659999,0,0,15,10.22,0.00283288,3.141,5,1.5,1.5,1.5,1.5,0,10,38.4011,10.879999000000002
958,3.65591,-0.629999,0,0,15,10.21,0.00283881,3.141,5,1.5,1.5,1.5,1.5,0,10,42.3748,10.839999
960,3.66735,-0.599999,0,0,15,10.2,0.00284474,3.141,5,1.5,1.5,1.5,1.5,0,10,46.7305,10.799999
962,3.6456,-0.569999,0,0,15,10.19,0.00285066,3.141,5,1.5,1.5,1.5,1.5,0,10,51.5015,10.759998999999999
964,3.71318,-0.539999,0,0,15,10.18,0.00285659,3.141,5,1.5,1.5,1.5,1.5,0,10,56.7243,10.719999
966,3.63873,-0.509999,0,0,15,10.17,0.00286252,3.141,5,1.5,1.5,1.5,1.5,0,10,62.4377,10.679999
968,3.64175,-0.479999,0,0,15,10.16,0.00286844,3.141,5,1.5,1.5,1.5,1.5,0,10,68.6838,10.639999
970,3.63225,-0.449999,0,0,15,10.15,0.00287437,3.141,5,1.5,1.5,1.5,1.5,0,10,75.5079,10.599999
972,3.6711,-0.419999,0,0,15,10.14,0.0028803,3.141,5,1.5,1.5,1.5,1.5,0,10,82.9585,10.559999000000001
974,3.62992,-0.389999,0,0,15,10.13,0.00288622,3.141,5,1.5,1.5,1.5,1.5,0,10,91.0878,10.519999
976,3.75121,-0.359999,0,0,15,10.12,0.00289215,3.141,5,1.5,1.5,1.5,1.5,0,10,99.9519,10.479999
978,3.72568,-0.329999,0,0,15,10.11,0.00289808,3.141,5,1.5,1.5,1.5,1.5,0,10,109.611,10.439999
980,3.65544,-0.299999,0,0,15,10.1,0.002904,3.141,5,1.5,1.5,1.5,1.5,0,10,120.13,10.399999
982,3.67216,-0.269999,0,0,15,10.09,0.00290993,3.141,5,1.5,1.5,1.5,1.5,0,10,131.577,10.359999
984,3.64818,-0.239999,0,0,15,10.08,0.00291586,3.141,5,1.5,1.5,1.5,1.5,0,10,144.026,10.319999
986,3.68999,-0.209999,0,0,15,10.07,0.00292178,3.141,5,1.5,1.5,1.5,1.5,0,10,157.557,10.279999
988,3.74366,-0.179999,0,0,15,10.06,0.00292771,3.141,5,1.5,1.5,1.5,1.5,0,10,172.254,10.239999000000001
990,3.74849,-0.149999,0,0,15,10.05,0.00293364,3.141,5,1.5,1.5,1.5,1.5,0,10,188.207,10.199999
992,3.67362,-0.119999,0,0,15,10.04,0.00293956,3.141,5,1.5,1.5,1.5,1.5,0,10,205.512,10.159999
994,3.64979,-0.0899993,0,0,15,10.03,0.00294549,3.141,5,1.5,1.5,1.5,1.5,0,10,224.272,10.1199993
996,3.61337,-0.0599993,0,0,15,10.02,0.00295141,3.141,5,1.5,1.5,1.5,1.5,0,10,244.597,10.079999299999999
998,3.66669,-0.0299993,0,0,15,10.01,0.00295734,3.141,5,1.5,1.5,1.5,1.5,0,10,266.602,10.0399993
1000,3.64752,7.12462e-07,0,0,15,10.0,0.00296327,3.141,5,1.5,1.5,1.5,1.5,0,10,290.411,9.999999287538
1002,3.65893,0.0300007,0,0,15,9.99,0.00296919,3.141,5,1.5,1.5,1.5,1.5,0,10,316.157,9.9599993
1004,3.66049,0.0600007,0,0,15,9.98,0.00297512,3.141,5,1.5,1.5,1.5,1.5,0,10,343.978,9.9199993
1006,3.62524,0.0900007,0,0,15,9.97,0.00298105,3.141,5,1.5,1.5,1.5,1.5,0,10,374.024,9.879999300000001
1008,3.67741,0.120001,0,0,15,9.96,0.00298697,3.141,5,1.5,1.5,1.5,1.5,0,10,406.45,9.839999
1010,3.63838,0.150001,0,0,15,9.95,0.0029929,3.141,5,1.5,1.5,1.5,1.5,0,10,441.425,9.799999
1012,3.64069,0.180001,0,0,15,9.94,0.00299883,3.141,5,1.5,1.5,1.5,1.5,0,10,479.123,9.759998999999999
1014,3.6419,0.210001,0,0,15,9.93,0.00300475,3.141,5,1.5,1.5,1.5,1.5,0,10,519.733,9.719999
1016,3.63253,0.240001,0,0,15,9.92,0.00301068,3.141,5,1.5,1.5,1.5,1.5,0,10,563.45,9.679999
1018,3.6468,0.270001,0,0,15,9.91,0.00301661,3.141,5,1.5,1.5,1.5,1.5,0,10,610.484,9.639999
1020,3.66453,0.300001,0,0,15,9.9,0.00302253,3.141,5,1.5,1.5,1.5,1.5,0,10,661.054,9.599999
1022,3.6583,0.330001,0,0,15,9.89,0.00302846,3.141,5,1.5,1.5,1.5,1.5,0,10,715.392,9.559999000000001
1024,3.64418,0.360001,0,0,15,9.88,0.00303439,3.141,5,1.5,1.5,1.5,1.5,0,10,773.743,9.519999
1026,3.71556,0.390001,0,0,15,9.87,0.00304031,3.141,5,1.5,1.5,1.5,1.5,0,10,836.363,9.479999
1028,3.64554,0.420001,0,0,15,9.86,0.00304624,3.141,5,1.5,1.5,1.5,1.5,0,10,903.524,9.439999
1030,3.62295,0.450001,0,0,15,9.85,0.00305217,3.141,5,1.5,1.5,1.5,1.5,0,10,975.51,9.399999
1032,3.64652,0.480001,0,0,15,9.84,0.00305809,3.141,5,1.5,1.5,1.5,1.5,0,10,1052.62,9.359999
1034,3.62918,0.510001,0,0,15,9.83,0.00306402,3.141,5,1.5,1.5,1.5,1.5,0,10,1135.17,9.319999
1036,3.63629,0.540001,0,0,15,9.82,0.00306995,3.141,5,1.5,1.5,1.5,1.5,0,10,1223.48,9.279999
1038,3.64652,0.570001,0,0,15,9.81,0.00307587,3.141,5,1.5,1.5,1.5,1.5,0,10,1317.9,9.239999000000001
1040,3.64126,0.600001,0,0,15,9.8,0.0030818,3.141,5,1.5,1.5,1.5,1.5,0,10,1418.8,9.199999
1042,3.65373,0.630001,0,0,15,9.79,0.00308773,3.141,5,1.5,1.5,1.5,1.5,0,10,1526.55,9.159999
1044,3.7412,0.660001,0,0,15,9.78,0.00309365,3.141,5,1.5,1.5,1.5,1.5,0,10,1641.54,9.119999
1046,3.75076,0.690001,0,0,15,9.77,0.00309958,3.141,5,1.5,1.5,1.5,1.5,0,10,1764.18,9.079998999999999
1048,3.71498,0.720001,0,0,15,9.76,0.0031055,3.141,5,1.5,1.5,1.5,1.5,0,10,1894.91,9.039999
1050,3.64719,0.750001,0,0,15,9.75,0.00311143,3.141,5,1.5,1.5,1.5,1.5,0,10,2034.18,8.999999
1052,3.62652,0.780001,0,0,15,9.74,0.00311736,3.141,5,1.5,1.5,1.5,1.5,0,10,2182.45,8.959999
1054,3.6391,0.810001,0,0,15,9.73,0.00312328,3.141,5,1.5,1.5,1.5,1.5,0,10,2340.2,8.919999
1056,3.65244,0.840001,0,0,15,9.72,0.00312921,3.141,5,1.5,1.5,1.5,1.5,0,10,2507.95,8.879999000000002
1058,3.65305,0.870001,0,0,15,9.71,0.00313514,3.141,5,1.5,1.5,1.5,1.5,0,10,2686.22,8.839999
1060,3.67233,0.900001,0,0,15,9.7,0.00314106,3.141,5,1.5,1.5,1.5,1.5,0,10,2875.55,8.799999
1062,3.68404,0.930001,0,0,15,9.69,0.00314699,3.141,5,1.5,1.5,1.5,1.5,0,10,3076.51,8.759998999999999
1064,3.67378,0.960001,0,0,15,9.68,0.00315292,3.141,5,1.5,1.5,1.5,1.5,0,10,3289.69,8.719999
1066,3.6633,0.990001,0,0,15,9.67,0.00315884,3.141,5,1.5,1.5,1.5,1.5,0,10,3515.7,8.679999
1068,3.62424,1.02,0,0,15,9.66,0.00316477,3.141,5,1.5,1.5,1.5,1.5,0,10,3755.15,8.64
1070,3.63432,1.05,0,0,15,9.65,0.0031707,3.141,5,1.5,1.5,1.5,1.5,0,10,4008.71,8.6
1072,3.63707,1.08,0,0,15,9.64,0.00317662,3.141,5,1.5,1.5,1.5,1.5,0,10,4277.04,8.56
1074,3.63747,1.11,0,0,15,9.63,0.00318255,3.141,5,1.5,1.5,1.5,1.5,0,10,4560.84,8.520000000000001
1076,3.67231,1.14,0,0,15,9.62,0.00318848,3.141,5,1.5,1.5,1.5,1.5,0,10,4860.81,8.479999999999999
1078,3.64522,1.17,0,0,15,9.61,0.0031944,3.141,5,1.5,1.5,1.5,1.5,0,10,5177.7,8.44
1080,3.62884,1.2,0,0,15,9.6,0.00320033,3.141,5,1.5,1.5,1.5,1.5,0,10,5512.25,8.4
1082,3.72725,1.23,0,0,15,9.59,0.00320626,3.141,5,1.5,1.5,1.5,1.5,0,10,5865.25,8.36
1084,3.66502,1.26,0,0,15,9.58,0.00321218,3.141,5,1.5,1.5,1.5,1.5,0,10,6237.5,8.32
1086,3.64134,1.29,0,0,15,9.57,0.00321811,3.141,5,1.5,1.5,1.5,1.5,0,10,6629.81,8.280000000000001
1088,3.64064,1.32,0,0,15,9.56,0.00322404,3.141,5,1.5,1.5,1.5,1.5,0,10,7043.02,8.24
1090,3.65329,1.35,0,0,15,9.55,0.00322996,3.141,5,1.5,1.5,1.5,1.5,0,10,7477.99,8.200000000000001
1092,3.62705,1.38,0,0,15,9.54,0.00323589,3.141,5,1.5,1.5,1.5,1.5,0,10,7935.6,8.16
1094,3.67927,1.41,0,0,15,9.53,0.00324182,3.141,5,1.5,1.5,1.5,1.5,0,10,8416.74,8.12
1096,3.71545,1.44,0,0,15,9.52,0.00324774,3.141,5,1.5,1.5,1.5,1.5,0,10,8922.34,8.08
1098,3.679,1.47,0,0,15,9.51,0.00325367,3.141,5,1.5,1.5,1.5,1.5,0,10,9453.33,8.04
1100,3.70183,1.5,0,0,15,9.5,0.00325959,3.141,5,1.5,1.5,1.5,1.5,0,10,10010.6,8.0
1102,3.72087,1.53,0,0,15,9.49,0.00326552,3.141,5,1.5,1.5,1.5,1.5,0,10,10595.3,7.96
1104,3.66828,1.56,0,0,15,9.48,0.00327145,3.141,5,1.5,1.5,1.5,1.5,0,10,11208.2,7.92
1106,3.63156,1.59,0,0,15,9.47,0.00327737,3.141,5,1.5,1.5,1.5,1.5,0,10,11850.4,7.880000000000001
1108,3.6494,1.62,0,0,15,9.46,0.0032833,3.141,5,1.5,1.5,1.5,1.5,0,10,12522.9,7.840000000000001
1110,3.68866,1.65,0,0,15,9.45,0.00328923,3.141,5,1.5,1.5,1.5,1.5,0,10,13226.7,7.799999999999999
1112,3.69175,1.68,0,0,15,9.44,0.00329515,3.141,5,1.5,1.5,1.5,1.5,0,10,13962.8,7.76
1114,3.69316,1.71,0,0,15,9.43,0.00330108,3.141,5,1.5,1.5,1.5,1.5,0,10,14732.4,7.72
1116,3.6455,1.74,0,0,15,9.42,0.00330701,3.141,5,1.5,1.5,1.5,1.5,0,10,15536.4,7.68
1118,3.67534,1.77,0,0,15,9.41,0.00331293,3.141,5,1.5,1.5,1.5,1.5,0,10,16375.9,7.640000000000001
1120,3.68095,1.8,0,0,15,9.4,0.00331886,3.141,5,1.5,1.5,1.5,1.5,0,10,17252.0,7.6000000000000005
1122,3.71654,1.83,0,0,15,9.39,0.00332479,3.141,5,1.5,1.5,1.5,1.5,0,10,18165.7,7.5600000000000005
1124,3.73614,1.86,0,0,15,9.38,0.00333071,3.141,5,1.5,1.5,1.5,1.5,0,10,19118.2,7.5200000000000005
1126,3.76027,1.89,0,0,15,9.37,0.00333664,3.141,5,1.5,1.5,1.5,1.5,0,10,20110.4,7.4799999999999995
1128,3.69759,1.92,0,0,15,9.36,0.00334257,3.141,5,1.5,1.5,1.5,1.5,0,10,21143.5,7.4399999999999995
1130,3.74656,1.95,0,0,15,9.35,0.00334849,3.141,5,1.5,1.5,1.5,1.5,0,10,22218.5,7.3999999999999995
1132,3.71236,1.98,0,0,15,9.34,0.00335442,3.141,5,1.5,1.5,1.5,1.5,0,10,23336.5,7.359999999999999
1134,3.64346,2.01,0,0,15,9.33,0.00336035,3.141,5,1.5,1.5,1.5,1.5,0,10,24498.5,7.32
1136,3.64597,2.04,0,0,15,9.32,0.00336627,3.141,5,1.5,1.5,1.5,1.5,0,10,25705.6,7.28
1138,3.67494,2.07,0,0,15,9.31,0.0033722,3.141,5,1.5,1.5,1.5,1.5,0,10,26958.9,7.24
1140,3.66818,2.1,0,0,15,9.3,0.00337813,3.141,5,1.5,1.5,1.5,1.5,0,10,28259.2,7.200000000000001
1142,3.64147,2.13,0,0,15,9.29,0.00338405,3.141,5,1.5,1.5,1.5,1.5,0,10,29607.7,7.159999999999999
1144,3.69418,2.16,0,0,15,9.28,0.00338998,3.141,5,1.5,1.5,1.5,1.5,0,10,31005.3,7.119999999999999
1146,3.65125,2.19,0,0,15,9.27,0.00339591,3.141,5,1.5,1.5,1.5,1.5,0,10,32453.0,7.08
1148,3.70114,2.22,0,0,15,9.26,0.00340183,3.141,5,1.5,1.5,1.5,1.5,0,10,33951.7,7.039999999999999
1150,3.63261,2.25,0,0,15,9.25,0.00340776,3.141,5,1.5,1.5,1.5,1.5,0,10,35502.3,7.0
1152,3.6579,2.28,0,0,15,9.24,0.00341368,3.141,5,1.5,1.5,1.5,1.5,0,10,37105.7,6.960000000000001
1154,3.70285,2.31,0,0,15,9.23,0.00341961,3.141,5,1.5,1.5,1.5,1.5,0,10,38762.7,6.92
1156,3.78661,2.34,0,0,15,9.22,0.00342554,3.141,5,1.5,1.5,1.5,1.5,0,10,40474.2,6.880000000000001
1158,3.70628,2.37,0,0,15,9.21,0.00343146,3.141,5,1.5,1.5,1.5,1.5,0,10,42240.9,6.840000000000001
1160,3.71072,2.4,0,0,15,9.2,0.00343739,3.141,5,1.5,1.5,1.5,1.5,0,10,44063.6,6.799999999999999
1162,3.74116,2.43,0,0,15,9.19,0.00344332,3.141,5,1.5,1.5,1.5,1.5,0,10,45942.9,6.76
1164,3.79606,2.46,0,0,15,9.18,0.00344924,3.141,5,1.5,1.5,1.5,1.5,0,10,47879.5,6.72
1166,3.78162,2.49,0,0,15,9.17,0.00345517,3.141,5,1.5,1.5,1.5,1.5,0,10,49874.0,6.68
1168,3.74163,2.52,0,0,15,9.16,0.0034611,3.141,5,1.5,1.5,1.5,1.5,0,10,51926.8,6.640000000000001
1170,3.72682,2.55,0,0,15,9.15,0.00346702,3.141,5,1.5,1.5,1.5,1.5,0,10,54038.6,6.6000000000000005
1172,3.7498,2.58,0,0,15,9.14,0.00347295,3.141,5,1.5,1.5,1.5,1.5,0,10,56209.7,6.5600000000000005
1174,3.73911,2.61,0,0,15,9.13,0.00347888,3.141,5,1.5,1.5,1.5,1.5,0,10,58440.4,6.520000000000001
1176,3.75727,2.64,0,0,15,9.12,0.0034848,3.141,5,1.5,1.5,1.5,1.5,0,10,60731.2,6.479999999999999
1178,3.67838,2.67,0,0,15,9.11,0.00349073,3.141,5,1.5,1.5,1.5,1.5,0,10,63082.1,6.4399999999999995
1180,3.68389,2.7,0,0,15,9.1,0.00349666,3.141,5,1.5,1.5,1.5,1.5,0,10,65493.4,6.3999999999999995
1182,3.63633,2.73,0,0,15,9.09,0.00350258,3.141,5,1.5,1.5,1.5,1.5,0,10,67965.2,6.359999999999999
1184,3.64944,2.76,0,0,15,9.08,0.00350851,3.141,5,1.5,1.5,1.5,1.5,0,10,70497.4,6.32
1186,3.69177,2.79,0,0,15,9.07,0.00351444,3.141,5,1.5,1.5,1.5,1.5,0,10,73090.0,6.28
1188,3.69361,2.82,0,0,15,9.06,0.00352036,3.141,5,1.5,1.5,1.5,1.5,0,10,75743.0,6.24
1190,3.6509,2.85,0,0,15,9.05,0.00352629,3.141,5,1.5,1.5,1.5,1.5,0,10,78455.9,6.200000000000001
1192,3.65976,2.88,0,0,15,9.04,0.00353222,3.141,5,1.5,1.5,1.5,1.5,0,10,81228.6,6.159999999999999
1194,3.67015,2.91,0,0,15,9.03,0.00353814,3.141,5,1.5,1.5,1.5,1.5,0,10,84060.6,6.119999999999999
1196,3.71025,2.94,0,0,15,9.02,0.00354407,3.141,5,1.5,1.5,1.5,1.5,0,10,86951.5,6.08
1198,3.67436,2.97,0,0,15,9.01,0.00354999,3.141,5,1.5,1.5,1.5,1.5,0,10,89900.7,6.039999999999999
1200,3.6936,3.0,0,0,15,9.0,0.00355592,3.141,5,1.5,1.5,1.5,1.5,0,10,92907.5,6.0
1202,3.75059,3.03,0,0,15,8.99,0.00356185,3.141,5,1.5,1.5,1.5,1.5,0,10,95971.1,5.960000000000001
1204,3.68515,3.06,0,0,15,8.98,0.00356777,3.141,5,1.5,1.5,1.5,1.5,0,10,99090.7,5.92
1206,3.65333,3.09,0,0,15,8.97,0.0035737,3.141,5,1.5,1.5,1.5,1.5,0,10,102265.0,5.880000000000001
1208,3.65417,3.12,0,0,15,8.96,0.00357963,3.141,5,1.5,1.5,1.5,1.5,0,10,105494.0,5.840000000000001
1210,3.64046,3.15,0,0,15,8.95,0.00358555,3.141,5,1.5,1.5,1.5,1.5,0,10,108776.0,5.799999999999999
1212,3.71601,3.18,0,0,15,8.94,0.00359148,3.141,5,1.5,1.5,1.5,1.5,0,10,112109.0,5.76
1214,3.77176,3.21,0,0,15,8.93,0.00359741,3.141,5,1.5,1.5,1.5,1.5,0,10,115492.0,5.72
1216,3.69484,3.24,0,0,15,8.92,0.00360333,3.141,5,1.5,1.5,1.5,1.5,0,10,118924.0,5.68
1218,3.66909,3.27,0,0,15,8.91,0.00360926,3.141,5,1.5,1.5,1.5,1.5,0,10,122404.0,5.640000000000001
1220,3.66029,3.3,0,0,15,8.9,0.00361519,3.141,5,1.5,1.5,1.5,1.5,0,10,125929.0,5.6000000000000005
1222,3.66085,3.33,0,0,15,8.89,0.00362111,3.141,5,1.5,1.5,1.5,1.5,0,10,129498.0,5.5600000000000005
1224,3.64495,3.36,0,0,15,8.88,0.00362704,3.141,5,1.5,1.5,1.5,1.5,0,10,133109.0,5.520000000000001
1226,3.62903,3.39,0,0,15,8.87,0.00363297,3.141,5,1.5,1.5,1.5,1.5,0,10,136761.0,5.479999999999999
1228,3.68139,3.42,0,0,15,8.86,0.00363889,3.141,5,1.5,1.5,1.5,1.5,0,10,140450.0,5.4399999999999995
1230,3.65265,3.45,0,0,15,8.85,0.00364482,3.141,5,1.5,1.5,1.5,1.5,0,10,144176.0,5.3999999999999995
1232,3.62629,3.48,0,0,15,8.84,0.00365075,3.141,5,1.5,1.5,1.5,1.5,0,10,147935.0,5.359999999999999
1234,3.72294,3.51,0,0,15,8.83,0.00365667,3.141,5,1.5,1.5,1.5,1.5,0,10,151726.0,5.32
1236,3.71824,3.54,0,0,15,8.82,0.0036626,3.141,5,1.5,1.5,1.5,1.5,0,10,155546.0,5.28
1238,3.69822,3.57,0,0,15,8.81,0.00366853,3.141,5,1.5,1.5,1.5,1.5,0,10,159392.0,5.24
1240,3.82864,3.6,0,0,15,8.8,0.00367445,3.141,5,1.5,1.5,1.5,1.5,0,10,163263.0,5.200000000000001
1242,3.68325,3.63,0,0,15,8.79,0.00368038,3.141,5,1.5,1.5,1.5,1.5,0,10,167155.0,5.159999999999999
1244,3.68513,3.66,0,0,15,8.78,0.00368631,3.141,5,1.5,1.5,1.5,1.5,0,10,171066.0,5.119999999999999
1246,3.64858,3.69,0,0,15,8.77,0.00369223,3.141,5,1.5,1.5,1.5,1.5,0,10,174993.0,5.08
1248,3.70598,3.72,0,0,15,8.76,0.00369816,3.141,5,1.5,1.5,1.5,1.5,0,10,178933.0,5.039999999999999
1250,3.65234,3.75,0,0,15,8.75,0.00370408,3.141,5,1.5,1.5,1.5,1.5,0,10,182883.0,5.0
1252,3.67958,3.78,0,0,15,8.74,0.00371001,3.141,5,1.5,1.5,1.5,1.5,0,10,186841.0,4.960000000000001
1254,3.65889,3.81,0,0,15,8.73,0.00371594,3.141,5,1.5,1.5,1.5,1.5,0,10,190802.0,4.92
1256,3.658,3.84,0,0,15,8.72,0.00372186,3.141,5,1.5,1.5,1.5,1.5,0,10,194765.0,4.880000000000001
1258,3.6472,3.87,0,0,15,8.71,0.00372779,3.141,5,1.5,1.5,1.5,1.5,0,10,198726.0,4.840000000000001
1260,3.70708,3.9,0,0,15,8.7,0.00373372,3.141,5,1.5,1.5,1.5,1.5,0,10,202682.0,4.799999999999999
1262,3.68767,3.93,0,0,15,8.69,0.00373964,3.141,5,1.5,1.5,1.5,1.5,0,10,206629.0,4.76
1264,3.6984,3.96,0,0,15,8.68,0.00374557,3.141,5,1.5,1.5,1.5,1.5,0,10,210565.0,4.72
1266,3.65111,3.99,0,0,15,8.67,0.0037515,3.141,5,1.5,1.5,1.5,1.5,0,10,214486.0,4.68
1268,3.65515,4.02,0,0,15,8.66,0.00375742,3.141,5,1.5,1.5,1.5,1.5,0,10,218388.0,4.640000000000001
1270,3.7019,4.05,0,0,15,8.65,0.00376335,3.141,5,1.5,1.5,1.5,1.5,0,10,222270.0,4.6000000000000005
1272,3.7166,4.08,0,0,15,8.64,0.00376928,3.141,5,1.5,1.5,1.5,1.5,0,10,226126.0,4.5600000000000005
1274,3.68792,4.11,0,0,15,8.63,0.0037752,3.141,5,1.5,1.5,1.5,1.5,0,10,229955.0,4.5200000000000005
1276,3.67468,4.14,0,0,15,8.62,0.00378113,3.141,5,1.5,1.5,1.5,1.5,0,10,233752.0,4.4799999999999995
1278,3.62905,4.17,0,0,15,8.61,0.00378706,3.141,5,1.5,1.5,1.5,1.5,0,10,237515.0,4.4399999999999995
1280,3.64738,4.2,0,0,15,8.6,0.00379298,3.141,5,1.5,1.5,1.5,1.5,0,10,241240.0,4.3999999999999995
1282,3.65022,4.23,0,0,15,8.59,0.00379891,3.141,5,1.5,1.5,1.5,1.5,0,10,244924.0,4.359999999999999
1284,3.63578,4.26,0,0,15,8.58,0.00380484,3.141,5,1.5,1.5,1.5,1.5,0,10,248563.0,4.32
1286,3.63255,4.29,0,0,15,8.57,0.00381076,3.141,5,1.5,1.5,1.5,1.5,0,10,252155.0,4.28
1288,3.6444,4.32,0,0,15,8.56,0.00381669,3.141,5,1.5,1.5,1.5,1.5,0,10,255697.0,4.24
1290,3.6571,4.35,0,0,15,8.55,0.00382262,3.141,5,1.5,1.5,1.5,1.5,0,10,259184.0,4.200000000000001
1292,3.6719,4.38,0,0,15,8.54,0.00382854,3.141,5,1.5,1.5,1.5,1.5,0,10,262615.0,4.159999999999999
1294,3.64198,4.41,0,0,15,8.53,0.00383447,3.141,5,1.5,1.5,1.5,1.5,0,10,265986.0,4.119999999999999
1296,3.61839,4.44,0,0,15,8.52,0.0038404,3.141,5,1.5,1.5,1.5,1.5,0,10,269294.0,4.079999999999999
1298,3.71373,4.47,0,0,15,8.51,0.00384632,3.141,5,1.5,1.5,1.5,1.5,0,10,272536.0,4.04
1300,3.68809,4.5,0,0,15,8.5,0.00385225,3.141,5,1.5,1.5,1.5,1.5,0,10,275711.0,4.0
1302,3.62173,4.53,0,0,15,8.49,0.00385817,3.141,5,1.5,1.5,1.5,1.5,0,10,278814.0,3.96
1304,3.63087,4.56,0,0,15,8.48,0.0038641,3.141,5,1.5,1.5,1.5,1.5,0,10,281843.0,3.920000000000001
1306,3.67611,4.59,0,0,15,8.47,0.00387003,3.141,5,1.5,1.5,1.5,1.5,0,10,284796.0,3.880000000000001
1308,3.652,4.62,0,0,15,8.46,0.00387595,3.141,5,1.5,1.5,1.5,1.5,0,10,287671.0,3.8400000000000007
1310,3.64749,4.65,0,0,15,8.45,0.00388188,3.141,5,1.5,1.5,1.5,1.5,0,10,290464.0,3.799999999999999
1312,3.64397,4.68,0,0,15,8.44,0.00388781,3.141,5,1.5,1.5,1.5,1.5,0,10,293174.0,3.76
1314,3.64072,4.71,0,0,15,8.43,0.00389373,3.141,5,1.5,1.5,1.5,1.5,0,10,295799.0,3.7199999999999998
1316,3.66709,4.74,0,0,15,8.42,0.00389966,3.141,5,1.5,1.5,1.5,1.5,0,10,298337.0,3.6799999999999997
1318,3.63658,4.77,0,0,15,8.41,0.00390559,3.141,5,1.5,1.5,1.5,1.5,0,10,300785.0,3.6400000000000006
1320,3.62469,4.8,0,0,15,8.4,0.00391151,3.141,5,1.5,1.5,1.5,1.5,0,10,303142.0,3.6000000000000005
1322,3.63934,4.83,0,0,15,8.39,0.00391744,3.141,5,1.5,1.5,1.5,1.5,0,10,305406.0,3.5600000000000005
1324,3.63785,4.86,0,0,15,8.38,0.00392337,3.141,5,1.5,1.5,1.5,1.5,0,10,307575.0,3.5200000000000005
1326,3.70615,4.89,0,0,15,8.37,0.00392929,3.141,5,1.5,1.5,1.5,1.5,0,10,309649.0,3.4799999999999995
1328,3.73579,4.92,0,0,15,8.36,0.00393522,3.141,5,1.5,1.5,1.5,1.5,0,10,311626.0,3.4399999999999995
1330,3.69026,4.95,0,0,15,8.35,0.00394115,3.141,5,1.5,1.5,1.5,1.5,0,10,313505.0,3.3999999999999995
1332,3.61733,4.98,0,0,15,8.34,0.00394707,3.141,5,1.5,1.5,1.5,1.5,0,10,315284.0,3.3599999999999994
1334,3.64062,5.01,0,0,15,8.33,0.003953,3.141,5,1.5,1.5,1.5,1.5,0,10,316963.0,3.3200000000000003
1336,3.68085,5.04,0,0,15,8.32,0.00395893,3.141,5,1.5,1.5,1.5,1.5,0,10,318540.0,3.2800000000000002
1338,3.66727,5.07,0,0,15,8.31,0.00396485,3.141,5,1.5,1.5,1.5,1.5,0,10,320016.0,3.24
1340,3.64526,5.1,0,0,15,8.3,0.00397078,3.141,5,1.5,1.5,1.5,1.5,0,10,321390.0,3.200000000000001
1342,3.65035,5.13,0,0,15,8.29,0.00397671,3.141,5,1.5,1.5,1.5,1.5,0,10,322660.0,3.1599999999999993
1344,3.6453,5.16,0,0,15,8.28,0.00398263,3.141,5,1.5,1.5,1.5,1.5,0,10,323828.0,3.119999999999999
1346,3.67689,5.19,0,0,15,8.27,0.00398856,3.141,5,1.5,1.5,1.5,1.5,0,10,324892.0,3.079999999999999
1348,3.68314,5.22,0,0,15,8.26,0.00399449,3.141,5,1.5,1.5,1.5,1.5,0,10,325853.0,3.04
1350,3.62635,5.25,0,0,15,8.25,0.00400041,3.141,5,1.5,1.5,1.5,1.5,0,10,326711.0,3.0
1352,3.60569,5.28,0,0,15,8.24,0.00400634,3.141,5,1.5,1.5,1.5,1.5,0,10,327465.0,2.96
1354,3.67623,5.31,0,0,15,8.23,0.00401226,3.141,5,1.5,1.5,1.5,1.5,0,10,328117.0,2.920000000000001
1356,3.67949,5.34,0,0,15,8.22,0.00401819,3.141,5,1.5,1.5,1.5,1.5,0,10,328666.0,2.880000000000001
1358,3.68426,5.37,0,0,15,8.21,0.00402412,3.141,5,1.5,1.5,1.5,1.5,0,10,329113.0,2.8400000000000007
1360,3.68025,5.4,0,0,15,8.2,0.00403004,3.141,5,1.5,1.5,1.5,1.5,0,10,329459.0,2.799999999999999
1362,3.67924,5.43,0,0,15,8.19,0.00403597,3.141,5,1.5,1.5,1.5,1.5,0,10,329704.0,2.76
1364,3.65993,5.46,0,0,15,8.18,0.0040419,3.141,5,1.5,1.5,1.5,1.5,0,10,329850.0,2.7199999999999998
1366,3.62736,5.49,0,0,15,8.17,0.00404782,3.141,5,1.5,1.5,1.5,1.5,0,10,329897.0,2.6799999999999997
1368,3.60992,5.52,0,0,15,8.16,0.00405375,3.141,5,1.5,1.5,1.5,1.5,0,10,329846.0,2.6400000000000006
1370,3.67981,5.55,0,0,15,8.15,0.00405968,3.141,5,1.5,1.5,1.5,1.5,0,10,329698.0,2.6000000000000005
1372,3.6528,5.58,0,0,15,8.14,0.0040656,3.141,5,1.5,1.5,1.5,1.5,0,10,329455.0,2.5600000000000005
1374,3.6507,5.61,0,0,15,8.13,0.00407153,3.141,5,1.5,1.5,1.5,1.5,0,10,329118.0,2.5200000000000005
1376,3.63206,5.64,0,0,15,8.12,0.00407746,3.141,5,1.5,1.5,1.5,1.5,0,10,328687.0,2.4799999999999995
1378,3.65728,5.67,0,0,15,8.11,0.00408338,3.141,5,1.5,1.5,1.5,1.5,0,10,328165.0,2.4399999999999995
1380,3.67056,5.7,0,0,15,8.1,0.00408931,3.141,5,1.5,1.5,1.5,1.5,0,10,327553.0,2.3999999999999995
1382,3.74768,5.73,0,0,15,8.09,0.00409524,3.141,5,1.5,1.5,1.5,1.5,0,10,326853.0,2.3599999999999994
1384,3.69752,5.76,0,0,15,8.08,0.00410116,3.141,5,1.5,1.5,1.5,1.5,0,10,326066.0,2.3200000000000003
1386,3.70002,5.79,0,0,15,8.07,0.00410709,3.141,5,1.5,1.5,1.5,1.5,0,10,325193.0,2.2800000000000002
1388,3.66954,5.82,0,0,15,8.06,0.00411302,3.141,5,1.5,1.5,1.5,1.5,0,10,324237.0,2.24
1390,3.65204,5.85,0,0,15,8.05,0.00411894,3.141,5,1.5,1.5,1.5,1.5,0,10,323199.0,2.200000000000001
1392,3.62195,5.88,0,0,15,8.04,0.00412487,3.141,5,1.5,1.5,1.5,1.5,0,10,322081.0,2.1599999999999993
1394,3.60649,5.91,0,0,15,8.03,0.0041308,3.141,5,1.5,1.5,1.5,1.5,0,10,320884.0,2.119999999999999
1396,3.63415,5.94,0,0,15,8.02,0.00413672,3.141,5,1.5,1.5,1.5,1.5,0,10,319612.0,2.079999999999999
1398,3.72422,5.97,0,0,15,8.01,0.00414265,3.141,5,1.5,1.5,1.5,1.5,0,10,318264.0,2.04
1400,3.71902,6.0,0,0,15,8.0,0.00414858,3.141,5,1.5,1.5,1.5,1.5,0,10,316845.0,2.0
1402,3.69396,6.03,0,0,15,7.99,0.0041545,3.141,5,1.5,1.5,1.5,1.5,0,10,315354.0,1.96
1404,3.67436,6.06,0,0,15,7.98,0.00416043,3.141,5,1.5,1.5,1.5,1.5,0,10,313794.0,1.9200000000000008
1406,3.67759,6.09,0,0,15,7.97,0.00416635,3.141,5,1.5,1.5,1.5,1.5,0,10,312168.0,1.88
1408,3.63645,6.12,0,0,15,7.96,0.00417228,3.141,5,1.5,1.5,1.5,1.5,0,10,310476.0,1.8399999999999999
1410,3.64627,6.15,0,0,15,7.95,0.00417821,3.141,5,1.5,1.5,1.5,1.5,0,10,308722.0,1.7999999999999998
1412,3.6422,6.18,0,0,15,7.94,0.00418413,3.141,5,1.5,1.5,1.5,1.5,0,10,306906.0,1.7600000000000007
1414,3.64114,6.21,0,0,15,7.93,0.00419006,3.141,5,1.5,1.5,1.5,1.5,0,10,305031.0,1.7199999999999998
1416,3.64967,6.24,0,0,15,7.92,0.00419599,3.141,5,1.5,1.5,1.5,1.5,0,10,303099.0,1.6799999999999997
1418,3.66804,6.27,0,0,15,7.91,0.00420191,3.141,5,1.5,1.5,1.5,1.5,0,10,301111.0,1.6400000000000006
1420,3.64492,6.3,0,0,15,7.9,0.00420784,3.141,5,1.5,1.5,1.5,1.5,0,10,299070.0,1.6000000000000005
1422,3.66869,6.33,0,0,15,7.89,0.00421377,3.141,5,1.5,1.5,1.5,1.5,0,10,296977.0,1.5599999999999996
1424,3.67189,6.36,0,0,15,7.88,0.00421969,3.141,5,1.5,1.5,1.5,1.5,0,10,294834.0,1.5199999999999996
1426,3.63829,6.39,0,0,15,7.87,0.00422562,3.141,5,1.5,1.5,1.5,1.5,0,10,292644.0,1.4800000000000004
1428,3.64763,6.42,0,0,15,7.86,0.00423155,3.141,5,1.5,1.5,1.5,1.5,0,10,290407.0,1.4400000000000004
1430,3.61276,6.45,0,0,15,7.85,0.00423747,3.141,5,1.5,1.5,1.5,1.5,0,10,288125.0,1.3999999999999995
1432,3.61455,6.48,0,0,15,7.84,0.0042434,3.141,5,1.5,1.5,1.5,1.5,0,10,285801.0,1.3599999999999994
1434,3.61296,6.51,0,0,15,7.83,0.00424933,3.141,5,1.5,1.5,1.5,1.5,0,10,283436.0,1.3200000000000003
1436,3.69186,6.54,0,0,15,7.82,0.00425525,3.141,5,1.5,1.5,1.5,1.5,0,10,281032.0,1.2800000000000002
1438,3.74585,6.57,0,0,15,7.81,0.00426118,3.141,5,1.5,1.5,1.5,1.5,0,10,278590.0,1.2399999999999993
1440,3.71252,6.6,0,0,15,7.8,0.00426711,3.141,5,1.5,1.5,1.5,1.5,0,10,276112.0,1.2000000000000002
1442,3.71528,6.63,0,0,15,7.79,0.00427303,3.141,5,1.5,1.5,1.5,1.5,0,10,273600.0,1.1600000000000001
1444,3.73056,6.66,0,0,15,7.78,0.00427896,3.141,5,1.5,1.5,1.5,1.5,0,10,271055.0,1.12
1446,3.68773,6.69,0,0,15,7.77,0.00428489,3.141,5,1.5,1.5,1.5,1.5,0,10,268479.0,1.0799999999999992
1448,3.66645,6.72,0,0,15,7.76,0.00429081,3.141,5,1.5,1.5,1.5,1.5,0,10,265874.0,1.04
1450,3.66022,6.75,0,0,15,7.75,0.00429674,3.141,5,1.5,1.5,1.5,1.5,0,10,263240.0,1.0
1452,3.71286,6.78,0,0,15,7.74,0.00430267,3.141,5,1.5,1.5,1.5,1.5,0,10,260579.0,0.96
1454,3.65827,6.81,0,0,15,7.73,0.00430859,3.141,5,1.5,1.5,1.5,1.5,0,10,257893.0,0.9200000000000008
1456,3.65232,6.84,0,0,15,7.72,0.00431452,3.141,5,1.5,1.5,1.5,1.5,0,10,255183.0,0.8799999999999999
1458,3.65536,6.87,0,0,15,7.71,0.00432044,3.141,5,1.5,1.5,1.5,1.5,0,10,252450.0,0.8399999999999999
1460,3.64255,6.9,0,0,15,7.7,0.00432637,3.141,5,1.5,1.5,1.5,1.5,0,10,249696.0,0.7999999999999998
1462,3.6428,6.93,0,0,15,7.69,0.0043323,3.141,5,1.5,1.5,1.5,1.5,0,10,246923.0,0.7600000000000007
1464,3.64288,6.96,0,0,15,7.68,0.00433822,3.141,5,1.5,1.5,1.5,1.5,0,10,244130.0,0.7199999999999998
1466,3.64689,6.99,0,0,15,7.67,0.00434415,3.141,5,1.5,1.5,1.5,1.5,0,10,241320.0,0.6799999999999997
1468,3.62859,7.02,0,0,15,7.66,0.00435008,3.141,5,1.5,1.5,1.5,1.5,0,10,238494.0,0.6400000000000006
1470,3.67392,7.05,0,0,15,7.65,0.004356,3.141,5,1.5,1.5,1.5,1.5,0,10,235653.0,0.6000000000000005
1472,3.66062,7.08,0,0,15,7.64,0.00436193,3.141,5,1.5,1.5,1.5,1.5,0,10,232798.0,0.5599999999999996
1474,3.65266,7.11,0,0,15,7.63,0.00436786,3.141,5,1.5,1.5,1.5,1.5,0,10,229930.0,0.5199999999999996
1476,3.63467,7.14,0,0,15,7.62,0.00437378,3.141,5,1.5,1.5,1.5,1.5,0,10,227051.0,0.4800000000000004
1478,3.68297,7.17,0,0,15,7.61,0.00437971,3.141,5,1.5,1.5,1.5,1.5,0,10,224161.0,0.4400000000000004
1480,3.65863,7.2,0,0,15,7.6,0.00438564,3.141,5,1.5,1.5,1.5,1.5,0,10,221262.0,0.39999999999999947
1482,3.64041,7.23,0,0,15,7.59,0.00439156,3.141,5,1.5,1.5,1.5,1.5,0,10,218355.0,0.35999999999999943
1484,3.67888,7.26,0,0,15,7.58,0.00439749,3.141,5,1.5,1.5,1.5,1.5,0,10,215440.0,0.3200000000000003
1486,3.64054,7.29,0,0,15,7.57,0.00440342,3.141,5,1.5,1.5,1.5,1.5,0,10,212520.0,0.28000000000000025
1488,3.61626,7.32,0,0,15,7.56,0.00440934,3.141,5,1.5,1.5,1.5,1.5,0,10,209594.0,0.23999999999999932
1490,3.66969,7.35,0,0,15,7.55,0.00441527,3.141,5,1.5,1.5,1.5,1.5,0,10,206664.0,0.20000000000000018
1492,3.64315,7.38,0,0,15,7.54,0.0044212,3.141,5,1.5,1.5,1.5,1.5,0,10,203731.0,0.16000000000000014
1494,3.62695,7.41,0,0,15,7.53,0.00442712,3.141,5,1.5,1.5,1.5,1.5,0,10,200796.0,0.1200000000000001
1496,3.70158,7.44,0,0,15,7.52,0.00443305,3.141,5,1.5,1.5,1.5,1.5,0,10,197860.0,0.07999999999999918
1498,3.70365,7.47,0,0,15,7.51,0.00443898,3.141,5,1.5,1.5,1.5,1.5,0,10,194924.0,0.040000000000000036
1500,3.70576,7.5,0,0,15,7.5,0.0044449,3.141,5,1.5,1.5,1.5,1.5,0,10,191989.0,0.0
1502,3.62084,7.53,0,0,15,7.49,0.00445083,3.141,5,1.5,1.5,1.5,1.5,0,10,189056.0,-0.040000000000000036
1504,3.64304,7.56,0,0,15,7.48,0.00445675,3.141,5,1.5,1.5,1.5,1.5,0,10,186126.0,-0.07999999999999918
1506,3.63976,7.59,0,0,15,7.47,0.00446268,3.141,5,1.5,1.5,1.5,1.5,0,10,183199.0,-0.1200000000000001
1508,3.64184,7.62,0,0,15,7.46,0.00446861,3.141,5,1.5,1.5,1.5,1.5,0,10,180277.0,-0.16000000000000014
1510,3.62552,7.65,0,0,15,7.45,0.00447453,3.141,5,1.5,1.5,1.5,1.5,0,10,177361.0,-0.20000000000000018
1512,3.63697,7.68,0,0,15,7.44,0.00448046,3.141,5,1.5,1.5,1.5,1.5,0,10,174452.0,-0.23999999999999932
1514,3.68188,7.71,0,0,15,7.43,0.00448639,3.141,5,1.5,1.5,1.5,1.5,0,10,171550.0,-0.28000000000000025
1516,3.62992,7.74,0,0,15,7.42,0.00449231,3.141,5,1.5,1.5,1.5,1.5,0,10,168656.0,-0.3200000000000003
1518,3.6841,7.77,0,0,15,7.41,0.00449824,3.141,5,1.5,1.5,1.5,1.5,0,10,165772.0,-0.35999999999999943
1520,3.61169,7.8,0,0,15,7.4,0.00450417,3.141,5,1.5,1.5,1.5,1.5,0,10,162899.0,-0.39999999999999947
1522,3.67047,7.83,0,0,15,7.39,0.00451009,3.141,5,1.5,1.5,1.5,1.5,0,10,160037.0,-0.4400000000000004
1524,3.70814,7.86,0,0,15,7.38,0.00451602,3.141,5,1.5,1.5,1.5,1.5,0,10,157187.0,-0.4800000000000004
1526,3.6967,7.89,0,0,15,7.37,0.00452195,3.141,5,1.5,1.5,1.5,1.5,0,10,154350.0,-0.5199999999999996
1528,3.66527,7.92,0,0,15,7.36,0.00452787,3.141,5,1.5,1.5,1.5,1.5,0,10,151527.0,-0.5599999999999996
1530,3.66361,7.95,0,0,15,7.35,0.0045338,3.141,5,1.5,1.5,1.5,1.5,0,10,148719.0,-0.6000000000000005
1532,3.69844,7.98,0,0,15,7.34,0.00453973,3.141,5,1.5,1.5,1.5,1.5,0,10,145927.0,-0.6400000000000006
1534,3.69724,8.01,0,0,15,7.33,0.00454565,3.141,5,1.5,1.5,1.5,1.5,0,10,143151.0,-0.6799999999999997
1536,3.68176,8.04,0,0,15,7.32,0.00455158,3.141,5,1.5,1.5,1.5,1.5,0,10,140394.0,-0.7199999999999989
1538,3.74995,8.07,0,0,15,7.31,0.00455751,3.141,5,1.5,1.5,1.5,1.5,0,10,137654.0,-0.7600000000000007
1540,3.70225,8.1,0,0,15,7.3,0.00456343,3.141,5,1.5,1.5,1.5,1.5,0,10,134934.0,-0.7999999999999998
1542,3.68804,8.13,0,0,15,7.29,0.00456936,3.141,5,1.5,1.5,1.5,1.5,0,10,132234.0,-0.8400000000000007
1544,3.66687,8.16,0,0,15,7.28,0.00457529,3.141,5,1.5,1.5,1.5,1.5,0,10,129555.0,-0.8799999999999999
1546,3.64774,8.19,0,0,15,7.27,0.00458121,3.141,5,1.5,1.5,1.5,1.5,0,10,126898.0,-0.9199999999999999
1548,3.63776,8.22,0,0,15,7.26,0.00458714,3.141,5,1.5,1.5,1.5,1.5,0,10,124264.0,-0.9600000000000009
1550,3.66043,8.25,0,0,15,7.25,0.00459307,3.141,5,1.5,1.5,1.5,1.5,0,10,121653.0,-1.0
1552,3.64338,8.28,0,0,15,7.24,0.00459899,3.141,5,1.5,1.5,1.5,1.5,0,10,119066.0,-1.0399999999999991
1554,3.71209,8.31,0,0,15,7.23,0.00460492,3.141,5,1.5,1.5,1.5,1.5,0,10,116504.0,-1.08
1556,3.7286,8.34,0,0,15,7.22,0.00461084,3.141,5,1.5,1.5,1.5,1.5,0,10,113967.0,-1.12
1558,3.65868,8.37,0,0,15,7.21,0.00461677,3.141,5,1.5,1.5,1.5,1.5,0,10,111457.0,-1.1599999999999993
1560,3.68022,8.4,0,0,15,7.2,0.0046227,3.141,5,1.5,1.5,1.5,1.5,0,10,108974.0,-1.2000000000000002
1562,3.64931,8.43,0,0,15,7.19,0.00462862,3.141,5,1.5,1.5,1.5,1.5,0,10,106519.0,-1.2399999999999993
1564,3.65761,8.46,0,0,15,7.18,0.00463455,3.141,5,1.5,1.5,1.5,1.5,0,10,104093.0,-1.2800000000000011
1566,3.6735,8.49,0,0,15,7.17,0.00464048,3.141,5,1.5,1.5,1.5,1.5,0,10,101695.0,-1.3200000000000003
1568,3.64667,8.52,0,0,15,7.16,0.0046464,3.141,5,1.5,1.5,1.5,1.5,0,10,99326.8,-1.3599999999999994
1570,3.64311,8.55,0,0,15,7.15,0.00465233,3.141,5,1.5,1.5,1.5,1.5,0,10,96988.9,-1.4000000000000004
1572,3.63804,8.58,0,0,15,7.14,0.00465826,3.141,5,1.5,1.5,1.5,1.5,0,10,94681.7,-1.4400000000000004
1574,3.64951,8.61,0,0,15,7.13,0.00466418,3.141,5,1.5,1.5,1.5,1.5,0,10,92405.8,-1.4799999999999995
1576,3.64016,8.64,0,0,15,7.12,0.00467011,3.141,5,1.5,1.5,1.5,1.5,0,10,90161.7,-1.5200000000000005
1578,3.6359,8.67,0,0,15,7.11,0.00467604,3.141,5,1.5,1.5,1.5,1.5,0,10,87949.8,-1.5599999999999996
1580,3.6368,8.7,0,0,15,7.1,0.00468196,3.141,5,1.5,1.5,1.5,1.5,0,10,85770.6,-1.5999999999999996
1582,3.66371,8.73,0,0,15,7.09,0.00468789,3.141,5,1.5,1.5,1.5,1.5,0,10,83624.4,-1.6400000000000006
1584,3.62221,8.76,0,0,15,7.08,0.00469382,3.141,5,1.5,1.5,1.5,1.5,0,10,81511.7,-1.6799999999999997
1586,3.62874,8.79,0,0,15,7.07,0.00469974,3.141,5,1.5,1.5,1.5,1.5,0,10,79432.7,-1.7199999999999989
1588,3.66152,8.82,0,0,15,7.06,0.00470567,3.141,5,1.5,1.5,1.5,1.5,0,10,77387.8,-1.7600000000000007
1590,3.66202,8.85,0,0,15,7.05,0.0047116,3.141,5,1.5,1.5,1.5,1.5,0,10,75377.2,-1.7999999999999998
1592,3.64702,8.88,0,0,15,7.04,0.00471752,3.141,5,1.5,1.5,1.5,1.5,0,10,73401.2,-1.8400000000000007
1594,3.63176,8.91,0,0,15,7.03,0.00472345,3.141,5,1.5,1.5,1.5,1.5,0,10,71460.0,-1.88
1596,3.68984,8.94,0,0,15,7.02,0.00472938,3.141,5,1.5,1.5,1.5,1.5,0,10,69553.8,-1.92
1598,3.69132,8.97,0,0,15,7.01,0.0047353,3.141,5,1.5,1.5,1.5,1.5,0,10,67682.6,-1.9600000000000009
1600,3.67342,9.0,0,0,15,7.0,0.00474123,3.141,5,1.5,1.5,1.5,1.5,0,10,65846.6,-2.0
1602,3.60567,9.03,0,0,15,6.99,0.00474716,3.141,5,1.5,1.5,1.5,1.5,0,10,64045.9,-2.039999999999999
1604,3.63377,9.06,0,0,15,6.98,0.00475308,3.141,5,1.5,1.5,1.5,1.5,0,10,62280.5,-2.08
1606,3.63615,9.09,0,0,15,6.97,0.00475901,3.141,5,1.5,1.5,1.5,1.5,0,10,60550.4,-2.12
1608,3.6465,9.12,0,0,15,6.96,0.00476493,3.141,5,1.5,1.5,1.5,1.5,0,10,58855.6,-2.1599999999999993
1610,3.66689,9.15,0,0,15,6.95,0.00477086,3.141,5,1.5,1.5,1.5,1.5,0,10,57196.0,-2.2
1612,3.72207,9.18,0,0,15,6.94,0.00477679,3.141,5,1.5,1.5,1.5,1.5,0,10,55571.6,-2.2399999999999993
1614,3.65755,9.21,0,0,15,6.93,0.00478271,3.141,5,1.5,1.5,1.5,1.5,0,10,53982.1,-2.280000000000001
1616,3.66607,9.24,0,0,15,6.92,0.00478864,3.141,5,1.5,1.5,1.5,1.5,0,10,52427.5,-2.3200000000000003
1618,3.64058,9.27,0,0,15,6.91,0.00479457,3.141,5,1.5,1.5,1.5,1.5,0,10,50907.6,-2.3599999999999994
1620,3.63367,9.3,0,0,15,6.9,0.00480049,3.141,5,1.5,1.5,1.5,1.5,0,10,49422.1,-2.4000000000000004
1622,3.65576,9.33,0,0,15,6.89,0.00480642,3.141,5,1.5,1.5,1.5,1.5,0,10,47970.9,-2.4400000000000004
1624,3.70685,9.36,0,0,15,6.88,0.00481235,3.141,5,1.5,1.5,1.5,1.5,0,10,46553.6,-2.4799999999999995
1626,3.71358,9.39,0,0,15,6.87,0.00481827,3.141,5,1.5,1.5,1.5,1.5,0,10,45170.0,-2.5200000000000005
1628,3.6894,9.42,0,0,15,6.86,0.0048242,3.141,5,1.5,1.5,1.5,1.5,0,10,43819.7,-2.5599999999999996
1630,3.72947,9.45,0,0,15,6.85,0.00483013,3.141,5,1.5,1.5,1.5,1.5,0,10,42502.4,-2.5999999999999996
1632,3.77003,9.48,0,0,15,6.84,0.00483605,3.141,5,1.5,1.5,1.5,1.5,0,10,41217.8,-2.6400000000000006
1634,3.68208,9.51,0,0,15,6.83,0.00484198,3.141,5,1.5,1.5,1.5,1.5,0,10,39965.4,-2.6799999999999997
1636,3.64625,9.54,0,0,15,6.82,0.00484791,3.141,5,1.5,1.5,1.5,1.5,0,10,38744.9,-2.719999999999999
1638,3.61588,9.57,0,0,15,6.81,0.00485383,3.141,5,1.5,1.5,1.5,1.5,0,10,37555.9,-2.7600000000000007
1640,3.61028,9.6,0,0,15,6.8,0.00485976,3.141,5,1.5,1.5,1.5,1.5,0,10,36397.8,-2.8
1642,3.63342,9.63,0,0,15,6.79,0.00486569,3.141,5,1.5,1.5,1.5,1.5,0,10,35270.2,-2.8400000000000007
1644,3.6485,9.66,0,0,15,6.78,0.00487161,3.141,5,1.5,1.5,1.5,1.5,0,10,34172.7,-2.88
1646,3.62965,9.69,0,0,15,6.77,0.00487754,3.141,5,1.5,1.5,1.5,1.5,0,10,33104.8,-2.92
1648,3.68745,9.72,0,0,15,6.76,0.00488347,3.141,5,1.5,1.5,1.5,1.5,0,10,32065.9,-2.960000000000001
1650,3.66504,9.75,0,0,15,6.75,0.00488939,3.141,5,1.5,1.5,1.5,1.5,0,10,31055.6,-3.0
1652,3.62275,9.78,0,0,15,6.74,0.00489532,3.141,5,1.5,1.5,1.5,1.5,0,10,30073.3,-3.039999999999999
1654,3.70525,9.81,0,0,15,6.73,0.00490125,3.141,5,1.5,1.5,1.5,1.5,0,10,29118.5,-3.08
1656,3.66778,9.84,0,0,15,6.72,0.00490717,3.141,5,1.5,1.5,1.5,1.5,0,10,28190.7,-3.12
1658,3.67168,9.87,0,0,15,6.71,0.0049131,3.141,5,1.5,1.5,1.5,1.5,0,10,27289.3,-3.1599999999999993
1660,3.67268,9.9,0,0,15,6.7,0.00491902,3.141,5,1.5,1.5,1.5,1.5,0,10,26413.7,-3.2
1662,3.65622,9.93,0,0,15,6.69,0.00492495,3.141,5,1.5,1.5,1.5,1.5,0,10,25563.4,-3.2399999999999993
1664,3.70911,9.96,0,0,15,6.68,0.00493088,3.141,5,1.5,1.5,1.5,1.5,0,10,24737.9,-3.280000000000001
1666,3.76016,9.99,0,0,15,6.67,0.0049368,3.141,5,1.5,1.5,1.5,1.5,0,10,23936.6,-3.3200000000000003
1668,3.74216,10.02,0,0,15,6.66,0.00494273,3.141,5,1.5,1.5,1.5,1.5,0,10,23158.8,-3.3599999999999994
1670,3.77536,10.05,0,0,15,6.65,0.00494866,3.141,5,1.5,1.5,1.5,1.5,0,10,22404.1,-3.4000000000000004
1672,3.72491,10.08,0,0,15,6.64,0.00495458,3.141,5,1.5,1.5,1.5,1.5,0,10,21671.9,-3.4400000000000004
1674,3.70927,10.11,0,0,15,6.63,0.00496051,3.141,5,1.5,1.5,1.5,1.5,0,10,20961.7,-3.4799999999999995
1676,3.75287,10.14,0,0,15,6.62,0.00496644,3.141,5,1.5,1.5,1.5,1.5,0,10,20272.8,-3.5200000000000005
1678,3.72976,10.17,0,0,15,6.61,0.00497236,3.141,5,1.5,1.5,1.5,1.5,0,10,19604.7,-3.5599999999999996
1680,3.73513,10.2,0,0,15,6.6,0.00497829,3.141,5,1.5,1.5,1.5,1.5,0,10,18956.9,-3.5999999999999996
1682,3.76018,10.23,0,0,15,6.59,0.00498422,3.141,5,1.5,1.5,1.5,1.5,0,10,18328.8,-3.6400000000000006
1684,3.69522,10.26,0,0,15,6.58,0.00499014,3.141,5,1.5,1.5,1.5,1.5,0,10,17719.9,-3.6799999999999997
1686,3.6901,10.29,0,0,15,6.57,0.00499607,3.141,5,1.5,1.5,1.5,1.5,0,10,17129.6,-3.719999999999999
1688,3.65882,10.32,0,0,15,6.56,0.005002,3.141,5,1.5,1.5,1.5,1.5,0,10,16557.5,-3.7600000000000007
1690,3.64803,10.35,0,0,15,6.55,0.00500792,3.141,5,1.5,1.5,1.5,1.5,0,10,16003.0,-3.8
1692,3.63671,10.38,0,0,15,6.54,0.00501385,3.141,5,1.5,1.5,1.5,1.5,0,10,15465.7,-3.8400000000000007
1694,3.61808,10.41,0,0,15,6.53,0.00501978,3.141,5,1.5,1.5,1.5,1.5,0,10,14944.9,-3.88
1696,3.63108,10.44,0,0,15,6.52,0.0050257,3.141,5,1.5,1.5,1.5,1.5,0,10,14440.3,-3.92
1698,3.72353,10.47,0,0,15,6.51,0.00503163,3.141,5,1.5,1.5,1.5,1.5,0,10,13951.3,-3.960000000000001
1700,3.61361,10.5,0,0,15,6.5,0.00503756,3.141,5,1.5,1.5,1.5,1.5,0,10,13477.5,-4.0
1702,3.66745,10.53,0,0,15,6.49,0.00504348,3.141,5,1.5,1.5,1.5,1.5,0,10,13018.5,-4.039999999999999
1704,3.7087,10.56,0,0,15,6.48,0.00504941,3.141,5,1.5,1.5,1.5,1.5,0,10,12573.7,-4.08
1706,3.67895,10.59,0,0,15,6.47,0.00505534,3.141,5,1.5,1.5,1.5,1.5,0,10,12142.7,-4.12
1708,3.70058,10.62,0,0,15,6.46,0.00506126,3.141,5,1.5,1.5,1.5,1.5,0,10,11725.2,-4.159999999999999
1710,3.63352,10.65,0,0,15,6.45,0.00506719,3.141,5,1.5,1.5,1.5,1.5,0,10,11320.7,-4.2
1712,3.69903,10.68,0,0,15,6.44,0.00507311,3.141,5,1.5,1.5,1.5,1.5,0,10,10928.8,-4.239999999999999
1714,3.69268,10.71,0,0,15,6.43,0.00507904,3.141,5,1.5,1.5,1.5,1.5,0,10,10549.1,-4.280000000000001
1716,3.77367,10.74,0,0,15,6.42,0.00508497,3.141,5,1.5,1.5,1.5,1.5,0,10,10181.3,-4.32
1718,3.70332,10.77,0,0,15,6.41,0.00509089,3.141,5,1.5,1.5,1.5,1.5,0,10,9824.94,-4.359999999999999
1720,3.75887,10.8,0,0,15,6.4,0.00509682,3.141,5,1.5,1.5,1.5,1.5,0,10,9479.68,-4.4
1722,3.74264,10.83,0,0,15,6.39,0.00510275,3.141,5,1.5,1.5,1.5,1.5,0,10,9145.19,-4.44
1724,3.72665,10.86,0,0,15,6.38,0.00510867,3.141,5,1.5,1.5,1.5,1.5,0,10,8821.14,-4.4799999999999995
1726,3.67244,10.89,0,0,15,6.37,0.0051146,3.141,5,1.5,1.5,1.5,1.5,0,10,8507.21,-4.5200000000000005
1728,3.65705,10.92,0,0,15,6.36,0.00512053,3.141,5,1.5,1.5,1.5,1.5,0,10,8203.07,-4.56
1730,3.65933,10.95,0,0,15,6.35,0.00512645,3.141,5,1.5,1.5,1.5,1.5,0,10,7908.43,-4.6
1732,3.66343,10.98,0,0,15,6.34,0.00513238,3.141,5,1.5,1.5,1.5,1.5,0,10,7623.0,-4.640000000000001
1734,3.64486,11.01,0,0,15,6.33,0.00513831,3.141,5,1.5,1.5,1.5,1.5,0,10,7346.5,-4.68
1736,4.09613,11.04,0,0,15,6.32,0.00514423,3.141,5,1.5,1.5,1.5,1.5,0,10,7078.65,-4.719999999999999
1738,3.78149,11.07,0,0,15,6.31,0.00515016,3.141,5,1.5,1.5,1.5,1.5,0,10,6819.19,-4.760000000000001
1740,5.42957,11.1,0,0,15,6.3,0.00515609,3.141,5,1.5,1.5,1.5,1.5,0,10,6567.87,-4.8
1742,5.59239,11.13,0,0,15,6.29,0.00516201,3.141,5,1.5,1.5,1.5,1.5,0,10,6324.45,-4.840000000000001
1744,5.56328,11.16,0,0,15,6.28,0.00516794,3.141,5,1.5,1.5,1.5,1.5,0,10,6088.7,-4.88
1746,5.53966,11.19,0,0,15,6.27,0.00517387,3.141,5,1.5,1.5,1.5,1.5,0,10,5860.37,-4.92
1748,5.45526,11.22,0,0,15,6.26,0.00517979,3.141,5,1.5,1.5,1.5,1.5,0,10,5639.27,-4.960000000000001
1750,5.43285,11.25,0,0,15,6.25,0.00518572,3.141,5,1.5,1.5,1.5,1.5,0,10,5425.18,-5.0
1752,5.46008,11.28,0,0,15,6.24,0.00519165,3.141,5,1.5,1.5,1.5,1.5,0,10,5217.89,-5.039999999999999
1754,5.52197,11.31,0,0,15,6.23,0.00519757,3.141,5,1.5,1.5,1.5,1.5,0,10,5017.21,-5.08
1756,5.46056,11.34,0,0,15,6.22,0.0052035,3.141,5,1.5,1.5,1.5,1.5,0,10,4822.95,-5.12
1758,5.42537,11.37,0,0,15,6.21,0.00520942,3.141,5,1.5,1.5,1.5,1.5,0,10,4634.93,-5.159999999999999
1760,5.8698,11.4,0,0,15,6.2,0.00521535,3.141,5,1.5,1.5,1.5,1.5,0,10,4452.98,-5.2
1762,6.22811,11.43,0,0,15,6.19,0.00522128,3.141,5,1.5,1.5,1.5,1.5,0,10,4276.92,-5.239999999999999
1764,6.18874,11.46,0,0,15,6.18,0.0052272,3.141,5,1.5,1.5,1.5,1.5,0,10,4106.59,-5.280000000000001
1766,5.6692,11.49,0,0,15,6.17,0.00523313,3.141,5,1.5,1.5,1.5,1.5,0,10,3941.84,-5.32
1768,7.37355,11.52,0,0,15,6.16,0.00523906,3.141,5,1.5,1.5,1.5,1.5,0,10,3782.5,-5.359999999999999
1770,7.82141,11.55,0,0,15,6.15,0.00524498,3.141,5,1.5,1.5,1.5,1.5,0,10,3628.44,-5.4
1772,7.08954,11.58,0,0,15,6.14,0.00525091,3.141,5,1.5,1.5,1.5,1.5,0,10,3479.51,-5.44
1774,8.39694,11.61,0,0,15,6.13,0.00525684,3.141,5,1.5,1.5,1.5,1.5,0,10,3335.57,-5.4799999999999995
1776,7.90322,11.64,0,0,15,6.12,0.00526276,3.141,5,1.5,1.5,1.5,1.5,0,10,3196.48,-5.5200000000000005
1778,6.95062,11.67,0,0,15,6.11,0.00526869,3.141,5,1.5,1.5,1.5,1.5,0,10,3062.12,-5.56
1780,7.68594,11.7,0,0,15,6.1,0.00527462,3.141,5,1.5,1.5,1.5,1.5,0,10,2932.35,-5.6
1782,8.23023,11.73,0,0,15,6.09,0.00528054,3.141,5,1.5,1.5,1.5,1.5,0,10,2807.06,-5.640000000000001
1784,5.89027,11.76,0,0,15,6.08,0.00528647,3.141,5,1.5,1.5,1.5,1.5,0,10,2686.13,-5.68
1786,5.74886,11.79,0,0,15,6.07,0.0052924,3.141,5,1.5,1.5,1.5,1.5,0,10,2569.43,-5.719999999999999
1788,6.43799,11.82,0,0,15,6.06,0.00529832,3.141,5,1.5,1.5,1.5,1.5,0,10,2456.85,-5.760000000000001
1790,5.96028,11.85,0,0,15,6.05,0.00530425,3.141,5,1.5,1.5,1.5,1.5,0,10,2348.29,-5.8
1792,5.72749,11.88,0,0,15,6.04,0.00531018,3.141,5,1.5,1.5,1.5,1.5,0,10,2243.62,-5.840000000000001
1794,6.04738,11.91,0,0,15,6.03,0.0053161,3.141,5,1.5,1.5,1.5,1.5,0,10,2142.76,-5.88
1796,5.71283,11.94,0,0,15,6.02,0.00532203,3.141,5,1.5,1.5,1.5,1.5,0,10,2045.59,-5.92
1798,5.49353,11.97,0,0,15,6.01,0.00532796,3.141,5,1.5,1.5,1.5,1.5,0,10,1952.01,-5.960000000000001
1800,7.28514,12.0,0,0,15,6.0,0.00533388,3.141,5,1.5,1.5,1.5,1.5,0,10,1861.92,-6.0
1802,6.1935,12.03,0,0,15,5.99,0.00533981,3.141,5,1.5,1.5,1.5,1.5,0,10,1775.23,-6.039999999999999
1804,5.48944,12.06,0,0,15,5.98,0.00534574,3.141,5,1.5,1.5,1.5,1.5,0,10,1691.84,-6.08
1806,5.47202,12.09,0,0,15,5.97,0.00535166,3.141,5,1.5,1.5,1.5,1.5,0,10,1611.66,-6.12
1808,5.41349,12.12,0,0,15,5.96,0.00535759,3.141,5,1.5,1.5,1.5,1.5,0,10,1534.6,-6.159999999999999
1810,5.55981,12.15,0,0,15,5.95,0.00536351,3.141,5,1.5,1.5,1.5,1.5,0,10,1460.55,-6.2
1812,5.41669,12.18,0,0,15,5.94,0.00536944,3.141,5,1.5,1.5,1.5,1.5,0,10,1389.45,-6.239999999999999
1814,5.43811,12.21,0,0,15,5.93,0.00537537,3.141,5,1.5,1.5,1.5,1.5,0,10,1321.2,-6.280000000000001
1816,5.45911,12.24,0,0,15,5.92,0.00538129,3.141,5,1.5,1.5,1.5,1.5,0,10,1255.71,-6.32
1818,5.47698,12.27,0,0,15,5.91,0.00538722,3.141,5,1.5,1.5,1.5,1.5,0,10,1192.91,-6.359999999999999
1820,5.39221,12.3,0,0,15,5.9,0.00539315,3.141,5,1.5,1.5,1.5,1.5,0,10,1132.71,-6.4
1822,6.58007,12.33,0,0,15,5.89,0.00539907,3.141,5,1.5,1.5,1.5,1.5,0,10,1075.03,-6.44
1824,6.13595,12.36,0,0,15,5.88,0.005405,3.141,5,1.5,1.5,1.5,1.5,0,10,1019.79,-6.4799999999999995
1826,6.97477,12.39,0,0,15,5.87,0.00541093,3.141,5,1.5,1.5,1.5,1.5,0,10,966.918,-6.5200000000000005
1828,7.95957,12.42,0,0,15,5.86,0.00541685,3.141,5,1.5,1.5,1.5,1.5,0,10,916.331,-6.56
1830,8.21999,12.45,0,0,15,5.85,0.00542278,3.141,5,1.5,1.5,1.5,1.5,0,10,867.959,-6.6
1832,9.17435,12.48,0,0,15,5.84,0.00542871,3.141,5,1.5,1.5,1.5,1.5,0,10,821.726,-6.640000000000001
1834,9.0468,12.51,0,0,15,5.83,0.00543463,3.141,5,1.5,1.5,1.5,1.5,0,10,777.562,-6.68
1836,6.18503,12.54,0,0,15,5.82,0.00544056,3.141,5,1.5,1.5,1.5,1.5,0,10,735.396,-6.719999999999999
1838,6.33469,12.57,0,0,15,5.81,0.00544649,3.141,5,1.5,1.5,1.5,1.5,0,10,695.158,-6.760000000000001
1840,6.17263,12.6,0,0,15,5.8,0.00545241,3.141,5,1.5,1.5,1.5,1.5,0,10,656.781,-6.8
1842,5.45219,12.63,0,0,15,5.79,0.00545834,3.141,5,1.5,1.5,1.5,1.5,0,10,620.2,-6.840000000000001
1844,5.90754,12.66,0,0,15,5.78,0.00546427,3.141,5,1.5,1.5,1.5,1.5,0,10,585.348,-6.88
1846,6.42136,12.69,0,0,15,5.77,0.00547019,3.141,5,1.5,1.5,1.5,1.5,0,10,552.162,-6.92
1848,6.22107,12.72,0,0,15,5.76,0.00547612,3.141,5,1.5,1.5,1.5,1.5,0,10,520.581,-6.960000000000001
1850,6.04517,12.75,0,0,15,5.75,0.00548205,3.141,5,1.5,1.5,1.5,1.5,0,10,490.543,-7.0
1852,5.98299,12.78,0,0,15,5.74,0.00548797,3.141,5,1.5,1.5,1.5,1.5,0,10,461.989,-7.039999999999999
1854,6.40477,12.81,0,0,15,5.73,0.0054939,3.141,5,1.5,1.5,1.5,1.5,0,10,434.862,-7.08
1856,5.92218,12.84,0,0,15,5.72,0.00549983,3.141,5,1.5,1.5,1.5,1.5,0,10,409.104,-7.12
1858,7.59177,12.87,0,0,15,5.71,0.00550575,3.141,5,1.5,1.5,1.5,1.5,0,10,384.661,-7.159999999999999
1860,8.99275,12.9,0,0,15,5.7,0.00551168,3.141,5,1.5,1.5,1.5,1.5,0,10,361.48,-7.2
1862,7.21528,12.93,0,0,15,5.69,0.0055176,3.141,5,1.5,1.5,1.5,1.5,0,10,339.508,-7.239999999999999
1864,6.51237,12.96,0,0,15,5.68,0.00552353,3.141,5,1.5,1.5,1.5,1.5,0,10,318.694,-7.280000000000001
1866,5.55113,12.99,0,0,15,5.67,0.00552946,3.141,5,1.5,1.5,1.5,1.5,0,10,298.989,-7.32
1868,6.11982,13.02,0,0,15,5.66,0.00553538,3.141,5,1.5,1.5,1.5,1.5,0,10,280.345,-7.359999999999999
1870,5.53829,13.05,0,0,15,5.65,0.00554131,3.141,5,1.5,1.5,1.5,1.5,0,10,262.715,-7.4
1872,5.54455,13.08,0,0,15,5.64,0.00554724,3.141,5,1.5,1.5,1.5,1.5,0,10,246.055,-7.44
1874,5.51447,13.11,0,0,15,5.63,0.00555316,3.141,5,1.5,1.5,1.5,1.5,0,10,230.32,-7.4799999999999995
1876,6.01788,13.14,0,0,15,5.62,0.00555909,3.141,5,1.5,1.5,1.5,1.5,0,10,215.468,-7.5200000000000005
1878,6.05008,13.17,0,0,15,5.61,0.00556502,3.141,5,1.5,1.5,1.5,1.5,0,10,201.459,-7.56
1880,7.19784,13.2,0,0,15,5.6,0.00557094,3.141,5,1.5,1.5,1.5,1.5,0,10,188.252,-7.6
1882,9.51805,13.23,0,0,15,5.59,0.00557687,3.141,5,1.5,1.5,1.5,1.5,0,10,175.81,-7.640000000000001
1884,7.4613,13.26,0,0,15,5.58,0.0055828,3.141,5,1.5,1.5,1.5,1.5,0,10,164.094,-7.68
1886,6.19857,13.29,0,0,15,5.57,0.00558872,3.141,5,1.5,1.5,1.5,1.5,0,10,153.071,-7.719999999999999
1888,5.68286,13.32,0,0,15,5.56,0.00559465,3.141,5,1.5,1.5,1.5,1.5,0,10,142.705,-7.760000000000001
1890,5.75541,13.35,0,0,15,5.55,0.00560058,3.141,5,1.5,1.5,1.5,1.5,0,10,132.963,-7.8
1892,7.41164,13.38,0,0,15,5.54,0.0056065,3.141,5,1.5,1.5,1.5,1.5,0,10,123.813,-7.840000000000001
1894,7.44002,13.41,0,0,15,5.53,0.00561243,3.141,5,1.5,1.5,1.5,1.5,0,10,115.225,-7.88
1896,6.18907,13.44,0,0,15,5.52,0.00561836,3.141,5,1.5,1.5,1.5,1.5,0,10,107.169,-7.92
1898,5.46737,13.47,0,0,15,5.51,0.00562428,3.141,5,1.5,1.5,1.5,1.5,0,10,99.6181,-7.960000000000001
1900,5.4238,13.5,0,0,15,5.5,0.00563021,3.141,5,1.5,1.5,1.5,1.5,0,10,92.5439,-8.0
1902,5.55802,13.53,0,0,15,5.49,0.00563614,3.141,5,1.5,1.5,1.5,1.5,0,10,85.9209,-8.04
1904,5.46828,13.56,0,0,15,5.48,0.00564206,3.141,5,1.5,1.5,1.5,1.5,0,10,79.7243,-8.08
1906,5.44391,13.59,0,0,15,5.47,0.00564799,3.141,5,1.5,1.5,1.5,1.5,0,10,73.9304,-8.120000000000001
1908,5.49315,13.62,0,0,15,5.46,0.00565392,3.141,5,1.5,1.5,1.5,1.5,0,10,68.5164,-8.16
1910,5.4526,13.65,0,0,15,5.45,0.00565984,3.141,5,1.5,1.5,1.5,1.5,0,10,63.4608,-8.2
1912,5.48453,13.68,0,0,15,5.44,0.00566577,3.141,5,1.5,1.5,1.5,1.5,0,10,58.7428,-8.239999999999998
1914,5.5329,13.71,0,0,15,5.43,0.00567169,3.141,5,1.5,1.5,1.5,1.5,0,10,54.3427,-8.280000000000001
1916,5.45476,13.74,0,0,15,5.42,0.00567762,3.141,5,1.5,1.5,1.5,1.5,0,10,50.2418,-8.32
1918,5.44511,13.77,0,0,15,5.41,0.00568355,3.141,5,1.5,1.5,1.5,1.5,0,10,46.4222,-8.36
1920,5.48048,13.8,0,0,15,5.4,0.00568947,3.141,5,1.5,1.5,1.5,1.5,0,10,42.867,-8.4
1922,5.46811,13.83,0,0,15,5.39,0.0056954,3.141,5,1.5,1.5,1.5,1.5,0,10,39.5599,-8.440000000000001
1924,5.54679,13.86,0,0,15,5.38,0.00570133,3.141,5,1.5,1.5,1.5,1.5,0,10,36.4858,-8.48
1926,5.95546,13.89,0,0,15,5.37,0.00570725,3.141,5,1.5,1.5,1.5,1.5,0,10,33.6299,-8.52
1928,6.38058,13.92,0,0,15,5.36,0.00571318,3.141,5,1.5,1.5,1.5,1.5,0,10,30.9787,-8.559999999999999
1930,6.34396,13.95,0,0,15,5.35,0.00571911,3.141,5,1.5,1.5,1.5,1.5,0,10,28.519,-8.6
1932,6.99798,13.98,0,0,15,5.34,0.00572503,3.141,5,1.5,1.5,1.5,1.5,0,10,26.2384,-8.64
1934,8.70181,14.01,0,0,15,5.33,0.00573096,3.141,5,1.5,1.5,1.5,1.5,0,10,24.1254,-8.68
1936,8.03142,14.04,0,0,15,5.32,0.00573689,3.141,5,1.5,1.5,1.5,1.5,0,10,22.1689,-8.719999999999999
1938,6.46773,14.07,0,0,15,5.31,0.00574281,3.141,5,1.5,1.5,1.5,1.5,0,10,20.3585,-8.760000000000002
1940,5.98147,14.1,0,0,15,5.3,0.00574874,3.141,5,1.5,1.5,1.5,1.5,0,10,18.6844,-8.8
1942,10.1168,14.13,0,0,15,5.29,0.00575467,3.141,5,1.5,1.5,1.5,1.5,0,10,17.1374,-8.84
1944,6.2936,14.16,0,0,15,5.28,0.00576059,3.141,5,1.5,1.5,1.5,1.5,0,10,15.7087,-8.879999999999999
1946,7.98657,14.19,0,0,15,5.27,0.00576652,3.141,5,1.5,1.5,1.5,1.5,0,10,14.3902,-8.92
1948,8.18694,14.22,0,0,15,5.26,0.00577245,3.141,5,1.5,1.5,1.5,1.5,0,10,13.1742,-8.96
1950,5.85777,14.25,0,0,15,5.25,0.00577837,3.141,5,1.5,1.5,1.5,1.5,0,10,12.0534,-9.0
1952,6.38282,14.28,0,0,15,5.24,0.0057843,3.141,5,1.5,1.5,1.5,1.5,0,10,11.0212,-9.04
1954,5.59244,14.31,0,0,15,5.23,0.00579023,3.141,5,1.5,1.5,1.5,1.5,0,10,10.071,-9.08
1956,5.44553,14.34,0,0,15,5.22,0.00579615,3.141,5,1.5,1.5,1.5,1.5,0,10,9.19706,-9.120000000000001
1958,5.42638,14.37,0,0,15,5.21,0.00580208,3.141,5,1.5,1.5,1.5,1.5,0,10,8.3937,-9.16
1960,5.49652,14.4,0,0,15,5.2,0.00580801,3.141,5,1.5,1.5,1.5,1.5,0,10,7.65573,-9.2
1962,5.41954,14.43,0,0,15,5.19,0.00581393,3.141,5,1.5,1.5,1.5,1.5,0,10,6.97827,-9.239999999999998
1964,5.47013,14.46,0,0,15,5.18,0.00581986,3.141,5,1.5,1.5,1.5,1.5,0,10,6.35679,-9.280000000000001
1966,5.74851,14.49,0,0,15,5.17,0.00582578,3.141,5,1.5,1.5,1.5,1.5,0,10,5.78702,-9.32
1968,5.43244,14.52,0,0,15,5.16,0.00583171,3.141,5,1.5,1.5,1.5,1.5,0,10,5.26502,-9.36
1970,5.39192,14.55,0,0,15,5.15,0.00583764,3.141,5,1.5,1.5,1.5,1.5,0,10,4.78711,-9.4
1972,6.09065,14.58,0,0,15,5.14,0.00584356,3.141,5,1.5,1.5,1.5,1.5,0,10,4.34984,-9.440000000000001
1974,5.6852,14.61,0,0,15,5.13,0.00584949,3.141,5,1.5,1.5,1.5,1.5,0,10,3.95003,-9.48
1976,5.5805,14.64,0,0,15,5.12,0.00585542,3.141,5,1.5,1.5,1.5,1.5,0,10,3.58471,-9.52
1978,5.5045,14.67,0,0,15,5.11,0.00586134,3.141,5,1.5,1.5,1.5,1.5,0,10,3.25114,-9.559999999999999
1980,6.63489,14.7,0,0,15,5.1,0.00586727,3.141,5,1.5,1.5,1.5,1.5,0,10,2.94675,-9.6
1982,5.64691,14.73,0,0,15,5.09,0.0058732,3.141,5,1.5,1.5,1.5,1.5,0,10,2.66917,-9.64
1984,5.43193,14.76,0,0,15,5.08,0.00587912,3.141,5,1.5,1.5,1.5,1.5,0,10,2.41622,-9.68
1986,5.41834,14.79,0,0,15,5.07,0.00588505,3.141,5,1.5,1.5,1.5,1.5,0,10,2.18587,-9.719999999999999
1988,5.4942,14.82,0,0,15,5.06,0.00589098,3.141,5,1.5,1.5,1.5,1.5,0,10,1.97622,-9.760000000000002
1990,5.64399,14.85,0,0,15,5.05,0.0058969,3.141,5,1.5,1.5,1.5,1.5,0,10,1.78556,-9.8
1992,5.45813,14.88,0,0,15,5.04,0.00590283,3.141,5,1.5,1.5,1.5,1.5,0,10,1.61228,-9.84
1994,5.53997,14.91,0,0,15,5.03,0.00590876,3.141,5,1.5,1.5,1.5,1.5,0,10,1.45489,-9.879999999999999
1996,5.44184,14.94,0,0,15,5.02,0.00591468,3.141,5,1.5,1.5,1.5,1.5,0,10,1.31204,-9.92
1998,5.44497,14.97,0,0,15,5.01,0.00592061,3.141,5,1.5,1.5,1.5,1.5,0,10,1.18246,-9.96
2000,5.42673,15.0,0,0,15,5.0,0.00592654,3.141,5,1.5,1.5,1.5,1.5,0,10,1.06501,-10.0
2002,5.70538,15.03,0,0,15,4.99,0.00593246,3.141,5,1.5,1.5,1.5,1.5,0,10,0.958622,-10.04
2004,5.61828,15.06,0,0,15,4.98,0.00593839,3.141,5,1.5,1.5,1.5,1.5,0,10,0.862314,-10.08
2006,5.62939,15.09,0,0,15,4.97,0.00594432,3.141,5,1.5,1.5,1.5,1.5,0,10,0.775192,-10.120000000000001
2008,5.62363,15.12,0,0,15,4.96,0.00595024,3.141,5,1.5,1.5,1.5,1.5,0,10,0.696432,-10.16
2010,5.55232,15.15,0,0,15,4.95,0.00595617,3.141,5,1.5,1.5,1.5,1.5,0,10,0.625278,-10.2
2012,6.05201,15.18,0,0,15,4.94,0.0059621,3.141,5,1.5,1.5,1.5,1.5,0,10,0.561039,-10.239999999999998
2014,6.06489,15.21,0,0,15,4.93,0.00596802,3.141,5,1.5,1.5,1.5,1.5,0,10,0.503082,-10.280000000000001
2016,6.25405,15.24,0,0,15,4.92,0.00597395,3.141,5,1.5,1.5,1.5,1.5,0,10,0.450827,-10.32
2018,5.71159,15.27,0,0,15,4.91,0.00597987,3.141,5,1.5,1.5,1.5,1.5,0,10,0.403744,-10.36
2020,5.58663,15.3,0,0,15,4.9,0.0059858,3.141,5,1.5,1.5,1.5,1.5,0,10,0.36135,-10.4
2022,5.56077,15.33,0,0,15,4.89,0.00599173,3.141,5,1.5,1.5,1.5,1.5,0,10,0.323203,-10.440000000000001
2024,5.49877,15.36,0,0,15,4.88,0.00599765,3.141,5,1.5,1.5,1.5,1.5,0,10,0.2889,-10.48
2026,5.53039,15.39,0,0,15,4.87,0.00600358,3.141,5,1.5,1.5,1.5,1.5,0,10,0.258075,-10.52
2028,5.47496,15.42,0,0,15,4.86,0.00600951,3.141,5,1.5,1.5,1.5,1.5,0,10,0.230394,-10.559999999999999
2030,5.60968,15.45,0,0,15,4.85,0.00601543,3.141,5,1.5,1.5,1.5,1.5,0,10,0.205551,-10.6
2032,5.55231,15.48,0,0,15,4.84,0.00602136,3.141,5,1.5,1.5,1.5,1.5,0,10,0.183272,-10.64
2034,5.78506,15.51,0,0,15,4.83,0.00602729,3.141,5,1.5,1.5,1.5,1.5,0,10,0.163304,-10.68
2036,5.50706,15.54,0,0,15,4.82,0.00603321,3.141,5,1.5,1.5,1.5,1.5,0,10,0.14542,-10.719999999999999
2038,5.46316,15.57,0,0,15,4.81,0.00603914,3.141,5,1.5,1.5,1.5,1.5,0,10,0.129413,-10.760000000000002
2040,5.38191,15.6,0,0,15,4.8,0.00604507,3.141,5,1.5,1.5,1.5,1.5,0,10,0.115096,-10.8
2042,5.78043,15.63,0,0,15,4.79,0.00605099,3.141,5,1.5,1.5,1.5,1.5,0,10,0.102298,-10.84
2044,5.97744,15.66,0,0,15,4.78,0.00605692,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0908655,-10.879999999999999
2046,5.51337,15.69,0,0,15,4.77,0.00606285,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0806601,-10.92
2048,6.49027,15.72,0,0,15,4.76,0.00606877,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0715559,-10.96
2050,6.66939,15.75,0,0,15,4.75,0.0060747,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0634394,-11.0
2052,6.41968,15.78,0,0,15,4.74,0.00608063,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0562082,-11.04
2054,6.21359,15.81,0,0,15,4.73,0.00608655,3.141,5,1.5,1.5,1.5,1.5,0,10,0.04977,-11.08
2056,6.30636,15.84,0,0,15,4.72,0.00609248,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0440416,-11.120000000000001
2058,6.07384,15.87,0,0,15,4.71,0.00609841,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0389481,-11.16
2060,5.57182,15.9,0,0,15,4.7,0.00610433,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0344221,-11.2
2062,5.48123,15.93,0,0,15,4.69,0.00611026,3.141,5,1.5,1.5,1.5,1.5,0,10,0.030403,-11.239999999999998
2064,5.87569,15.96,0,0,15,4.68,0.00611618,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0268364,-11.280000000000001
2066,5.62407,15.99,0,0,15,4.67,0.00612211,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0236734,-11.32
2068,5.45074,16.02,0,0,15,4.66,0.00612804,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0208702,-11.36
2070,5.47481,16.05,0,0,15,4.65,0.00613396,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0183874,-11.4
2072,5.41404,16.08,0,0,15,4.64,0.00613989,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0161899,-11.439999999999998
2074,5.42314,16.11,0,0,15,4.63,0.00614582,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0142461,-11.48
2076,5.60003,16.14,0,0,15,4.62,0.00615174,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0125279,-11.52
2078,5.4582,16.17,0,0,15,4.61,0.00615767,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0110101,-11.560000000000002
2080,7.40745,16.2,0,0,15,4.6,0.0061636,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00967022,-11.6
2082,7.44443,16.23,0,0,15,4.59,0.00616952,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0084881,-11.64
2084,7.4528,16.26,0,0,15,4.58,0.00617545,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00744588,-11.680000000000001
2086,8.38091,16.29,0,0,15,4.57,0.00618138,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00652759,-11.719999999999999
2088,8.24948,16.32,0,0,15,4.56,0.0061873,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00571901,-11.760000000000002
2090,8.23623,16.35,0,0,15,4.55,0.00619323,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00500751,-11.8
2092,7.61468,16.38,0,0,15,4.54,0.00619916,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00438182,-11.84
2094,7.44901,16.41,0,0,15,4.53,0.00620508,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00383195,-11.879999999999999
2096,7.6871,16.44,0,0,15,4.52,0.00621101,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00334903,-11.920000000000002
2098,7.49256,16.47,0,0,15,4.51,0.00621694,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00292517,-11.959999999999999
2100,7.6472,16.5,0,0,15,4.5,0.00622286,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00255339,-12.0
2102,7.42563,16.53,0,0,15,4.49,0.00622879,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0022275,-12.040000000000001
2104,7.48694,16.56,0,0,15,4.48,0.00623472,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00194201,-12.079999999999998
2106,7.51555,16.59,0,0,15,4.47,0.00624064,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00169208,-12.120000000000001
2108,7.57061,16.62,0,0,15,4.46,0.00624657,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00147342,-12.16
2110,7.50945,16.65,0,0,15,4.45,0.0062525,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00128223,-12.2
2112,7.71026,16.68,0,0,15,4.44,0.00625842,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00111518,-12.239999999999998
2114,8.49823,16.71,0,0,15,4.43,0.00626435,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000969297,-12.280000000000001
2116,9.81813,16.74,0,0,15,4.42,0.00627027,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000841991,-12.319999999999999
2118,8.64727,16.77,0,0,15,4.41,0.0062762,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000730963,-12.36
2120,8.58561,16.8,0,0,15,4.4,0.00628213,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000634192,-12.4
2122,8.56738,16.83,0,0,15,4.39,0.00628805,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000549902,-12.439999999999998
2124,8.3091,16.86,0,0,15,4.38,0.00629398,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000476527,-12.48
2126,7.51467,16.89,0,0,15,4.37,0.00629991,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000412695,-12.52
2128,7.69064,16.92,0,0,15,4.36,0.00630583,3.141,5,1.5,1.5,1.5,1.5,0,10,0.0003572,-12.560000000000002
2130,7.84746,16.95,0,0,15,4.35,0.00631176,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000308982,-12.6
2132,8.06815,16.98,0,0,15,4.34,0.00631769,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000267113,-12.64
2134,7.92694,17.01,0,0,15,4.33,0.00632361,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00023078,-12.680000000000001
2136,8.01065,17.04,0,0,15,4.32,0.00632954,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000199271,-12.719999999999999
2138,7.85839,17.07,0,0,15,4.31,0.00633547,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000171961,-12.760000000000002
2140,7.68021,17.1,0,0,15,4.3,0.00634139,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000148307,-12.8
2142,7.61933,17.13,0,0,15,4.29,0.00634732,3.141,5,1.5,1.5,1.5,1.5,0,10,0.00012783,-12.84
2144,7.50958,17.16,0,0,15,4.28,0.00635325,3.141,5,1.5,1.5,1.5,1.5,0,10,0.000110116,-12.879999999999999
2146,7.52764,17.19,0,0,15,4.27,0.00635917,3.141,5,1.5,1.5,1.5,1.5,0,10,9.48001e-05,-12.920000000000002
2148,7.44209,17.22,0,0,15,4.26,0.0063651,3.141,5,1.5,1.5,1.5,1.5,0,10,8.15668e-05,-12.959999999999999
2150,7.84062,17.25,0,0,15,4.25,0.00637103,3.141,5,1.5,1.5,1.5,1.5,0,10,7.01395e-05,-13.0
2152,8.13787,17.28,0,0,15,4.24,0.00637695,3.141,5,1.5,1.5,1.5,1.5,0,10,6.02778e-05,-13.040000000000001
2154,7.80693,17.31,0,0,15,4.23,0.00638288,3.141,5,1.5,1.5,1.5,1.5,0,10,5.17723e-05,-13.079999999999998
2156,7.8625,17.34,0,0,15,4.22,0.00638881,3.141,5,1.5,1.5,1.5,1.5,0,10,4.44411e-05,-13.120000000000001
2158,7.80735,17.37,0,0,15,4.21,0.00639473,3.141,5,1.5,1.5,1.5,1.5,0,10,3.81258e-05,-13.16
2160,8.13954,17.4,0,0,15,4.2,0.00640066,3.141,5,1.5,1.5,1.5,1.5,0,10,3.26889e-05,-13.2
2162,8.50537,17.43,0,0,15,4.19,0.00640659,3.141,5,1.5,1.5,1.5,1.5,0,10,2.80111e-05,-13.239999999999998
2164,8.26127,17.46,0,0,15,4.18,0.00641251,3.141,5,1.5,1.5,1.5,1.5,0,10,2.39887e-05,-13.280000000000001
2166,8.00078,17.49,0,0,15,4.17,0.00641844,3.141,5,1.5,1.5,1.5,1.5,0,10,2.05321e-05,-13.319999999999999
2168,8.25977,17.52,0,0,15,4.16,0.00642436,3.141,5,1.5,1.5,1.5,1.5,0,10,1.75635e-05,-13.36
2170,7.87772,17.55,0,0,15,4.15,0.00643029,3.141,5,1.5,1.5,1.5,1.5,0,10,1.50154e-05,-13.4
2172,9.67771,17.58,0,0,15,4.14,0.00643622,3.141,5,1.5,1.5,1.5,1.5,0,10,1.28296e-05,-13.439999999999998
2174,8.50213,17.61,0,0,15,4.13,0.00644214,3.141,5,1.5,1.5,1.5,1.5,0,10,1.09557e-05,-13.48
2176,8.45557,17.64,0,0,15,4.12,0.00644807,3.141,5,1.5,1.5,1.5,1.5,0,10,9.35014e-06,-13.52
2178,8.12388,17.67,0,0,15,4.11,0.006454,3.141,5,1.5,1.5,1.5,1.5,0,10,7.97532e-06,-13.560000000000002
2180,8.50011,17.7,0,0,15,4.1,0.00645992,3.141,5,1.5,1.5,1.5,1.5,0,10,6.79878e-06,-13.6
2182,8.92664,17.73,0,0,15,4.09,0.00646585,3.141,5,1.5,1.5,1.5,1.5,0,10,5.7925e-06,-13.64
2184,8.40579,17.76,0,0,15,4.08,0.00647178,3.141,5,1.5,1.5,1.5,1.5,0,10,4.93236e-06,-13.680000000000001
2186,7.99731,17.79,0,0,15,4.07,0.0064777,3.141,5,1.5,1.5,1.5,1.5,0,10,4.19756e-06,-13.719999999999999
2188,7.58603,17.82,0,0,15,4.06,0.00648363,3.141,5,1.5,1.5,1.5,1.5,0,10,3.57021e-06,-13.760000000000002
2190,7.56213,17.85,0,0,15,4.05,0.00648956,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0349e-06,-13.8
2192,8.68856,17.88,0,0,15,4.04,0.00649548,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5784e-06,-13.84
2194,9.15239,17.91,0,0,15,4.03,0.00650141,3.141,5,1.5,1.5,1.5,1.5,0,10,2.18933e-06,-13.879999999999999
2196,8.27424,17.94,0,0,15,4.02,0.00650734,3.141,5,1.5,1.5,1.5,1.5,0,10,1.85793e-06,-13.920000000000002
2198,7.85433,17.97,0,0,15,4.01,0.00651326,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5758e-06,-13.959999999999999
2200,8.00066,18.0,0,0,15,4.0,0.00651919,3.141,5,1.5,1.5,1.5,1.5,0,10,1.33577e-06,-14.0
2202,7.95878,18.03,0,0,15,3.99,0.00652512,3.141,5,1.5,1.5,1.5,1.5,0,10,1.13167e-06,-14.040000000000001
2204,7.9369,18.06,0,0,15,3.98,0.00653104,3.141,5,1.5,1.5,1.5,1.5,0,10,9.58217e-07,-14.079999999999998
2206,7.86647,18.09,0,0,15,3.97,0.00653697,3.141,5,1.5,1.5,1.5,1.5,0,10,8.10898e-07,-14.12
2208,8.53579,18.12,0,0,15,3.96,0.0065429,3.141,5,1.5,1.5,1.5,1.5,0,10,6.85847e-07,-14.16
2210,8.6616,18.15,0,0,15,3.95,0.00654882,3.141,5,1.5,1.5,1.5,1.5,0,10,5.79757e-07,-14.2
2212,8.92882,18.18,0,0,15,3.94,0.00655475,3.141,5,1.5,1.5,1.5,1.5,0,10,4.89806e-07,-14.24
2214,8.46764,18.21,0,0,15,3.93,0.00656068,3.141,5,1.5,1.5,1.5,1.5,0,10,4.13582e-07,-14.280000000000001
2216,7.52847,18.24,0,0,15,3.92,0.0065666,3.141,5,1.5,1.5,1.5,1.5,0,10,3.49026e-07,-14.319999999999999
2218,7.89485,18.27,0,0,15,3.91,0.00657253,3.141,5,1.5,1.5,1.5,1.5,0,10,2.94384e-07,-14.36
2220,8.61577,18.3,0,0,15,3.9,0.00657845,3.141,5,1.5,1.5,1.5,1.5,0,10,2.48159e-07,-14.4
2222,8.69987,18.33,0,0,15,3.89,0.00658438,3.141,5,1.5,1.5,1.5,1.5,0,10,2.09078e-07,-14.439999999999998
2224,8.04136,18.36,0,0,15,3.88,0.00659031,3.141,5,1.5,1.5,1.5,1.5,0,10,1.76054e-07,-14.48
2226,8.15874,18.39,0,0,15,3.87,0.00659623,3.141,5,1.5,1.5,1.5,1.5,0,10,1.48164e-07,-14.52
2228,7.52321,18.42,0,0,15,3.86,0.00660216,3.141,5,1.5,1.5,1.5,1.5,0,10,1.24624e-07,-14.560000000000002
2230,7.49097,18.45,0,0,15,3.85,0.00660809,3.141,5,1.5,1.5,1.5,1.5,0,10,1.04767e-07,-14.6
2232,7.87859,18.48,0,0,15,3.84,0.00661401,3.141,5,1.5,1.5,1.5,1.5,0,10,8.80251e-08,-14.64
2234,10.6958,18.51,0,0,15,3.83,0.00661994,3.141,5,1.5,1.5,1.5,1.5,0,10,7.3918e-08,-14.680000000000001
2236,8.70968,18.54,0,0,15,3.82,0.00662587,3.141,5,1.5,1.5,1.5,1.5,0,10,6.20378e-08,-14.719999999999999
2238,8.35487,18.57,0,0,15,3.81,0.00663179,3.141,5,1.5,1.5,1.5,1.5,0,10,5.20384e-08,-14.76
2240,7.66368,18.6,0,0,15,3.8,0.00663772,3.141,5,1.5,1.5,1.5,1.5,0,10,4.36269e-08,-14.8
2242,7.96737,18.63,0,0,15,3.79,0.00664365,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6555e-08,-14.84
2244,7.50285,18.66,0,0,15,3.78,0.00664957,3.141,5,1.5,1.5,1.5,1.5,0,10,3.06127e-08,-14.88
2246,9.3083,18.69,0,0,15,3.77,0.0066555,3.141,5,1.5,1.5,1.5,1.5,0,10,2.56223e-08,-14.920000000000002
2248,8.84005,18.72,0,0,15,3.76,0.00666143,3.141,5,1.5,1.5,1.5,1.5,0,10,2.14337e-08,-14.959999999999999
2250,9.83023,18.75,0,0,15,3.75,0.00666735,3.141,5,1.5,1.5,1.5,1.5,0,10,1.79201e-08,-15.0
2252,9.04425,18.78,0,0,15,3.74,0.00667328,3.141,5,1.5,1.5,1.5,1.5,0,10,1.49743e-08,-15.040000000000001
2254,7.70277,18.81,0,0,15,3.73,0.00667921,3.141,5,1.5,1.5,1.5,1.5,0,10,1.25058e-08,-15.079999999999998
2256,8.94569,18.84,0,0,15,3.72,0.00668513,3.141,5,1.5,1.5,1.5,1.5,0,10,1.04386e-08,-15.12
2258,8.87091,18.87,0,0,15,3.71,0.00669106,3.141,5,1.5,1.5,1.5,1.5,0,10,8.70834e-09,-15.16
2260,9.40985,18.9,0,0,15,3.7,0.00669699,3.141,5,1.5,1.5,1.5,1.5,0,10,7.26091e-09,-15.2
2262,9.51627,18.93,0,0,15,3.69,0.00670291,3.141,5,1.5,1.5,1.5,1.5,0,10,6.05074e-09,-15.24
2264,8.59632,18.96,0,0,15,3.68,0.00670884,3.141,5,1.5,1.5,1.5,1.5,0,10,5.03951e-09,-15.280000000000001
2266,8.31705,18.99,0,0,15,3.67,0.00671477,3.141,5,1.5,1.5,1.5,1.5,0,10,4.19499e-09,-15.319999999999999
2268,8.29262,19.02,0,0,15,3.66,0.00672069,3.141,5,1.5,1.5,1.5,1.5,0,10,3.49008e-09,-15.36
2270,11.2235,19.05,0,0,15,3.65,0.00672662,3.141,5,1.5,1.5,1.5,1.5,0,10,2.90204e-09,-15.4
2272,10.1146,19.08,0,0,15,3.64,0.00673254,3.141,5,1.5,1.5,1.5,1.5,0,10,2.41175e-09,-15.439999999999998
2274,7.55354,19.11,0,0,15,3.63,0.00673847,3.141,5,1.5,1.5,1.5,1.5,0,10,2.00319e-09,-15.48
2276,9.04233,19.14,0,0,15,3.62,0.0067444,3.141,5,1.5,1.5,1.5,1.5,0,10,1.66293e-09,-15.52
2278,8.59323,19.17,0,0,15,3.61,0.00675032,3.141,5,1.5,1.5,1.5,1.5,0,10,1.37971e-09,-15.560000000000002
2280,9.22518,19.2,0,0,15,3.6,0.00675625,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1441e-09,-15.6
2282,9.44351,19.23,0,0,15,3.59,0.00676218,3.141,5,1.5,1.5,1.5,1.5,0,10,9.48195e-10,-15.64
2284,9.34565,19.26,0,0,15,3.58,0.0067681,3.141,5,1.5,1.5,1.5,1.5,0,10,7.85406e-10,-15.680000000000001
2286,8.92181,19.29,0,0,15,3.57,0.00677403,3.141,5,1.5,1.5,1.5,1.5,0,10,6.50206e-10,-15.719999999999999
2288,8.95293,19.32,0,0,15,3.56,0.00677996,3.141,5,1.5,1.5,1.5,1.5,0,10,5.37982e-10,-15.76
2290,8.08709,19.35,0,0,15,3.55,0.00678588,3.141,5,1.5,1.5,1.5,1.5,0,10,4.44882e-10,-15.8
2292,8.10667,19.38,0,0,15,3.54,0.00679181,3.141,5,1.5,1.5,1.5,1.5,0,10,3.67689e-10,-15.84
2294,7.70228,19.41,0,0,15,3.53,0.00679774,3.141,5,1.5,1.5,1.5,1.5,0,10,3.03722e-10,-15.88
2296,8.16089,19.44,0,0,15,3.52,0.00680366,3.141,5,1.5,1.5,1.5,1.5,0,10,2.50744e-10,-15.920000000000002
2298,9.44585,19.47,0,0,15,3.51,0.00680959,3.141,5,1.5,1.5,1.5,1.5,0,10,2.06892e-10,-15.959999999999999
2300,10.3173,19.5,0,0,15,3.5,0.00681552,3.141,5,1.5,1.5,1.5,1.5,0,10,1.70614e-10,-16.0
2302,9.68454,19.53,0,0,15,3.49,0.00682144,3.141,5,1.5,1.5,1.5,1.5,0,10,1.40619e-10,-16.04
2304,8.56178,19.56,0,0,15,3.48,0.00682737,3.141,5,1.5,1.5,1.5,1.5,0,10,1.15832e-10,-16.08
2306,8.86958,19.59,0,0,15,3.47,0.0068333,3.141,5,1.5,1.5,1.5,1.5,0,10,9.53613e-11,-16.12
2308,9.30833,19.62,0,0,15,3.46,0.00683922,3.141,5,1.5,1.5,1.5,1.5,0,10,7.84642e-11,-16.16
2310,8.91042,19.65,0,0,15,3.45,0.00684515,3.141,5,1.5,1.5,1.5,1.5,0,10,6.45249e-11,-16.2
2312,8.40406,19.68,0,0,15,3.44,0.00685108,3.141,5,1.5,1.5,1.5,1.5,0,10,5.3032e-11,-16.24
2314,7.99079,19.71,0,0,15,3.43,0.006857,3.141,5,1.5,1.5,1.5,1.5,0,10,4.35616e-11,-16.28
2316,7.47252,19.74,0,0,15,3.42,0.00686293,3.141,5,1.5,1.5,1.5,1.5,0,10,3.57623e-11,-16.32
2318,7.47388,19.77,0,0,15,3.41,0.00686886,3.141,5,1.5,1.5,1.5,1.5,0,10,2.93427e-11,-16.36
2320,7.43004,19.8,0,0,15,3.4,0.00687478,3.141,5,1.5,1.5,1.5,1.5,0,10,2.40618e-11,-16.400000000000002
2322,7.58262,19.83,0,0,15,3.39,0.00688071,3.141,5,1.5,1.5,1.5,1.5,0,10,1.97202e-11,-16.439999999999998
2324,7.42649,19.86,0,0,15,3.38,0.00688663,3.141,5,1.5,1.5,1.5,1.5,0,10,1.61527e-11,-16.48
2326,7.42807,19.89,0,0,15,3.37,0.00689256,3.141,5,1.5,1.5,1.5,1.5,0,10,1.32231e-11,-16.52
2328,7.52263,19.92,0,0,15,3.36,0.00689849,3.141,5,1.5,1.5,1.5,1.5,0,10,1.08186e-11,-16.560000000000002
2330,7.39844,19.95,0,0,15,3.35,0.00690441,3.141,5,1.5,1.5,1.5,1.5,0,10,8.84625e-12,-16.599999999999998
2332,7.79779,19.98,0,0,15,3.34,0.00691034,3.141,5,1.5,1.5,1.5,1.5,0,10,7.22934e-12,-16.64
2334,7.54018,20.01,0,0,15,3.33,0.00691627,3.141,5,1.5,1.5,1.5,1.5,0,10,5.90457e-12,-16.68
2336,7.99343,20.04,0,0,15,3.32,0.00692219,3.141,5,1.5,1.5,1.5,1.5,0,10,4.81978e-12,-16.72
2338,7.93174,20.07,0,0,15,3.31,0.00692812,3.141,5,1.5,1.5,1.5,1.5,0,10,3.93201e-12,-16.76
2340,7.89875,20.1,0,0,15,3.3,0.00693405,3.141,5,1.5,1.5,1.5,1.5,0,10,3.20591e-12,-16.8
2342,7.94462,20.13,0,0,15,3.29,0.00693997,3.141,5,1.5,1.5,1.5,1.5,0,10,2.61237e-12,-16.84
2344,8.04129,20.16,0,0,15,3.28,0.0069459,3.141,5,1.5,1.5,1.5,1.5,0,10,2.12748e-12,-16.88
2346,7.57667,20.19,0,0,15,3.27,0.00695183,3.141,5,1.5,1.5,1.5,1.5,0,10,1.73158e-12,-16.92
2348,7.45451,20.22,0,0,15,3.26,0.00695775,3.141,5,1.5,1.5,1.5,1.5,0,10,1.40853e-12,-16.96
2350,7.49485,20.25,0,0,15,3.25,0.00696368,3.141,5,1.5,1.5,1.5,1.5,0,10,1.14507e-12,-17.0
2352,8.84826,20.28,0,0,15,3.24,0.00696961,3.141,5,1.5,1.5,1.5,1.5,0,10,9.30349e-13,-17.04
2354,8.35159,20.31,0,0,15,3.23,0.00697553,3.141,5,1.5,1.5,1.5,1.5,0,10,7.55445e-13,-17.08
2356,8.98146,20.34,0,0,15,3.22,0.00698146,3.141,5,1.5,1.5,1.5,1.5,0,10,6.1306e-13,-17.12
2358,8.59803,20.37,0,0,15,3.21,0.00698739,3.141,5,1.5,1.5,1.5,1.5,0,10,4.97217e-13,-17.16
2360,10.1081,20.4,0,0,15,3.2,0.00699331,3.141,5,1.5,1.5,1.5,1.5,0,10,4.03024e-13,-17.2
2362,9.32526,20.43,0,0,15,3.19,0.00699924,3.141,5,1.5,1.5,1.5,1.5,0,10,3.26481e-13,-17.24
2364,9.20553,20.46,0,0,15,3.18,0.00700517,3.141,5,1.5,1.5,1.5,1.5,0,10,2.64317e-13,-17.28
2366,8.47388,20.49,0,0,15,3.17,0.00701109,3.141,5,1.5,1.5,1.5,1.5,0,10,2.13862e-13,-17.32
2368,8.20288,20.52,0,0,15,3.16,0.00701702,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72934e-13,-17.36
2370,8.15472,20.55,0,0,15,3.15,0.00702294,3.141,5,1.5,1.5,1.5,1.5,0,10,1.39755e-13,-17.400000000000002
2372,9.41156,20.58,0,0,15,3.14,0.00702887,3.141,5,1.5,1.5,1.5,1.5,0,10,1.12874e-13,-17.439999999999998
2374,8.56348,20.61,0,0,15,3.13,0.0070348,3.141,5,1.5,1.5,1.5,1.5,0,10,9.1108e-14,-17.48
2376,8.61689,20.64,0,0,15,3.12,0.00704072,3.141,5,1.5,1.5,1.5,1.5,0,10,7.34948e-14,-17.52
2378,7.93888,20.67,0,0,15,3.11,0.00704665,3.141,5,1.5,1.5,1.5,1.5,0,10,5.92508e-14,-17.560000000000002
2380,8.08425,20.7,0,0,15,3.1,0.00705258,3.141,5,1.5,1.5,1.5,1.5,0,10,4.77383e-14,-17.599999999999998
2382,7.89104,20.73,0,0,15,3.09,0.0070585,3.141,5,1.5,1.5,1.5,1.5,0,10,3.84393e-14,-17.64
2384,8.54213,20.76,0,0,15,3.08,0.00706443,3.141,5,1.5,1.5,1.5,1.5,0,10,3.09328e-14,-17.68
2386,8.80911,20.79,0,0,15,3.07,0.00707036,3.141,5,1.5,1.5,1.5,1.5,0,10,2.48769e-14,-17.72
2388,8.7879,20.82,0,0,15,3.06,0.00707628,3.141,5,1.5,1.5,1.5,1.5,0,10,1.99943e-14,-17.76
2390,8.72238,20.85,0,0,15,3.05,0.00708221,3.141,5,1.5,1.5,1.5,1.5,0,10,1.60602e-14,-17.8
2392,8.46189,20.88,0,0,15,3.04,0.00708814,3.141,5,1.5,1.5,1.5,1.5,0,10,1.28922e-14,-17.84
2394,8.29711,20.91,0,0,15,3.03,0.00709406,3.141,5,1.5,1.5,1.5,1.5,0,10,1.03427e-14,-17.88
2396,8.21116,20.94,0,0,15,3.02,0.00709999,3.141,5,1.5,1.5,1.5,1.5,0,10,8.2923e-15,-17.92
2398,8.26796,20.97,0,0,15,3.01,0.00710592,3.141,5,1.5,1.5,1.5,1.5,0,10,6.64423e-15,-17.96
2400,8.18599,21.0,0,0,15,3.0,0.00711184,3.141,5,1.5,1.5,1.5,1.5,0,10,5.32041e-15,-18.0
2402,8.36052,21.03,0,0,15,2.99,0.00711777,3.141,5,1.5,1.5,1.5,1.5,0,10,4.25769e-15,-18.04
2404,7.54635,21.06,0,0,15,2.98,0.0071237,3.141,5,1.5,1.5,1.5,1.5,0,10,3.40512e-15,-18.08
2406,8.37119,21.09,0,0,15,2.97,0.00712962,3.141,5,1.5,1.5,1.5,1.5,0,10,2.72157e-15,-18.12
2408,8.09374,21.12,0,0,15,2.96,0.00713555,3.141,5,1.5,1.5,1.5,1.5,0,10,2.17387e-15,-18.16
2410,8.41094,21.15,0,0,15,2.95,0.00714148,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7353e-15,-18.2
2412,8.67885,21.18,0,0,15,2.94,0.0071474,3.141,5,1.5,1.5,1.5,1.5,0,10,1.38434e-15,-18.24
2414,10.2135,21.21,0,0,15,2.93,0.00715333,3.141,5,1.5,1.5,1.5,1.5,0,10,1.10367e-15,-18.28
2416,8.25128,21.24,0,0,15,2.92,0.00715926,3.141,5,1.5,1.5,1.5,1.5,0,10,8.79341e-16,-18.32
2418,12.3576,21.27,0,0,15,2.91,0.00716518,3.141,5,1.5,1.5,1.5,1.5,0,10,7.00168e-16,-18.36
2420,9.66892,21.3,0,0,15,2.9,0.00717111,3.141,5,1.5,1.5,1.5,1.5,0,10,5.57149e-16,-18.400000000000002
2422,9.9957,21.33,0,0,15,2.89,0.00717703,3.141,5,1.5,1.5,1.5,1.5,0,10,4.43062e-16,-18.439999999999998
2424,8.51172,21.36,0,0,15,2.88,0.00718296,3.141,5,1.5,1.5,1.5,1.5,0,10,3.52112e-16,-18.48
2426,8.05104,21.39,0,0,15,2.87,0.00718889,3.141,5,1.5,1.5,1.5,1.5,0,10,2.79654e-16,-18.52
2428,7.85462,21.42,0,0,15,2.86,0.00719481,3.141,5,1.5,1.5,1.5,1.5,0,10,2.21964e-16,-18.560000000000002
2430,8.01208,21.45,0,0,15,2.85,0.00720074,3.141,5,1.5,1.5,1.5,1.5,0,10,1.76062e-16,-18.599999999999998
2432,7.84195,21.48,0,0,15,2.84,0.00720667,3.141,5,1.5,1.5,1.5,1.5,0,10,1.39563e-16,-18.64
2434,7.88616,21.51,0,0,15,2.83,0.00721259,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1056e-16,-18.68
2436,7.41156,21.54,0,0,15,2.82,0.00721852,3.141,5,1.5,1.5,1.5,1.5,0,10,8.75274e-17,-18.72
2438,8.21857,21.57,0,0,15,2.81,0.00722445,3.141,5,1.5,1.5,1.5,1.5,0,10,6.92485e-17,-18.76
2440,8.65664,21.6,0,0,15,2.8,0.00723037,3.141,5,1.5,1.5,1.5,1.5,0,10,5.47515e-17,-18.8
2442,8.94642,21.63,0,0,15,2.79,0.0072363,3.141,5,1.5,1.5,1.5,1.5,0,10,4.32615e-17,-18.84
2444,8.664,21.66,0,0,15,2.78,0.00724223,3.141,5,1.5,1.5,1.5,1.5,0,10,3.41605e-17,-18.88
2446,8.37833,21.69,0,0,15,2.77,0.00724815,3.141,5,1.5,1.5,1.5,1.5,0,10,2.69566e-17,-18.92
2448,7.9846,21.72,0,0,15,2.76,0.00725408,3.141,5,1.5,1.5,1.5,1.5,0,10,2.12581e-17,-18.96
2450,7.94377,21.75,0,0,15,2.75,0.00726001,3.141,5,1.5,1.5,1.5,1.5,0,10,1.67533e-17,-19.0
2452,8.14912,21.78,0,0,15,2.74,0.00726593,3.141,5,1.5,1.5,1.5,1.5,0,10,1.31945e-17,-19.04
2454,8.79724,21.81,0,0,15,2.73,0.00727186,3.141,5,1.5,1.5,1.5,1.5,0,10,1.03849e-17,-19.08
2456,8.80777,21.84,0,0,15,2.72,0.00727779,3.141,5,1.5,1.5,1.5,1.5,0,10,8.16824e-18,-19.12
2458,8.68608,21.87,0,0,15,2.71,0.00728371,3.141,5,1.5,1.5,1.5,1.5,0,10,6.42051e-18,-19.16
2460,8.8253,21.9,0,0,15,2.7,0.00728964,3.141,5,1.5,1.5,1.5,1.5,0,10,5.043420000000001e-18,-19.2
2462,8.06869,21.93,0,0,15,2.69,0.00729557,3.141,5,1.5,1.5,1.5,1.5,0,10,3.95909e-18,-19.24
2464,8.02023,21.96,0,0,15,2.68,0.00730149,3.141,5,1.5,1.5,1.5,1.5,0,10,3.1058500000000003e-18,-19.28
2466,8.3351,21.99,0,0,15,2.67,0.00730742,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4348900000000003e-18,-19.32
2468,8.6295,22.02,0,0,15,2.66,0.00731335,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9076100000000003e-18,-19.36
2470,8.44174,22.05,0,0,15,2.65,0.00731927,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4935400000000001e-18,-19.400000000000002
2472,9.07514,22.08,0,0,15,2.64,0.0073252,3.141,5,1.5,1.5,1.5,1.5,0,10,1.16857e-18,-19.439999999999998
2474,7.75781,22.11,0,0,15,2.63,0.00733112,3.141,5,1.5,1.5,1.5,1.5,0,10,9.137e-19,-19.48
2476,7.84892,22.14,0,0,15,2.62,0.00733705,3.141,5,1.5,1.5,1.5,1.5,0,10,7.13947e-19,-19.52
2478,8.23214,22.17,0,0,15,2.61,0.00734298,3.141,5,1.5,1.5,1.5,1.5,0,10,5.57493e-19,-19.560000000000002
2480,8.01704,22.2,0,0,15,2.6,0.0073489,3.141,5,1.5,1.5,1.5,1.5,0,10,4.35036e-19,-19.599999999999998
2482,8.28598,22.23,0,0,15,2.59,0.00735483,3.141,5,1.5,1.5,1.5,1.5,0,10,3.39251e-19,-19.64
2484,8.37447,22.26,0,0,15,2.58,0.00736076,3.141,5,1.5,1.5,1.5,1.5,0,10,2.64379e-19,-19.68
2486,8.58082,22.29,0,0,15,2.57,0.00736668,3.141,5,1.5,1.5,1.5,1.5,0,10,2.0589400000000001e-19,-19.72
2488,8.20129,22.32,0,0,15,2.56,0.00737261,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6024000000000002e-19,-19.76
2490,7.94922,22.35,0,0,15,2.55,0.00737854,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2462600000000001e-19,-19.8
2492,7.85852,22.38,0,0,15,2.54,0.00738446,3.141,5,1.5,1.5,1.5,1.5,0,10,9.68621e-20,-19.84
2494,8.1793,22.41,0,0,15,2.53,0.00739039,3.141,5,1.5,1.5,1.5,1.5,0,10,7.523309999999999e-20,-19.88
2496,8.46308,22.44,0,0,15,2.52,0.00739632,3.141,5,1.5,1.5,1.5,1.5,0,10,5.839449999999999e-20,-19.92
2498,8.08703,22.47,0,0,15,2.51,0.00740224,3.141,5,1.5,1.5,1.5,1.5,0,10,4.5294399999999996e-20,-19.96
2500,8.45214,22.5,0,0,15,2.5,0.00740817,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5109499999999994e-20,-20.0
2502,8.30926,22.53,0,0,15,2.49,0.0074141,3.141,5,1.5,1.5,1.5,1.5,0,10,2.71965e-20,-20.04
2504,8.32586,22.56,0,0,15,2.48,0.00742002,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1052699999999998e-20,-20.08
2506,7.64454,22.59,0,0,15,2.47,0.00742595,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6285799999999998e-20,-20.12
2508,7.43524,22.62,0,0,15,2.46,0.00743188,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2589799999999999e-20,-20.16
2510,7.50073,22.65,0,0,15,2.45,0.0074378,3.141,5,1.5,1.5,1.5,1.5,0,10,9.726049999999999e-21,-20.2
2512,7.44038,22.68,0,0,15,2.44,0.00744373,3.141,5,1.5,1.5,1.5,1.5,0,10,7.508609999999999e-21,-20.24
2514,7.54497,22.71,0,0,15,2.43,0.00744966,3.141,5,1.5,1.5,1.5,1.5,0,10,5.7927999999999995e-21,-20.28
2516,7.4406,22.74,0,0,15,2.42,0.00745558,3.141,5,1.5,1.5,1.5,1.5,0,10,4.4660499999999996e-21,-20.32
2518,7.95922,22.77,0,0,15,2.41,0.00746151,3.141,5,1.5,1.5,1.5,1.5,0,10,3.44084e-21,-20.36
2520,7.88272,22.8,0,0,15,2.4,0.00746744,3.141,5,1.5,1.5,1.5,1.5,0,10,2.64917e-21,-20.400000000000002
2522,9.51336,22.83,0,0,15,2.39,0.00747336,3.141,5,1.5,1.5,1.5,1.5,0,10,2.03827e-21,-20.439999999999998
2524,8.33024,22.86,0,0,15,2.38,0.00747929,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5671799999999998e-21,-20.48
2526,8.37617,22.89,0,0,15,2.37,0.00748521,3.141,5,1.5,1.5,1.5,1.5,0,10,1.20414e-21,-20.52
2528,8.49723,22.92,0,0,15,2.36,0.00749114,3.141,5,1.5,1.5,1.5,1.5,0,10,9.24579e-22,-20.560000000000002
2530,8.21467,22.95,0,0,15,2.35,0.00749707,3.141,5,1.5,1.5,1.5,1.5,0,10,7.09437e-22,-20.599999999999998
2532,8.10939,22.98,0,0,15,2.34,0.00750299,3.141,5,1.5,1.5,1.5,1.5,0,10,5.43986e-22,-20.64
2534,7.58113,23.01,0,0,15,2.33,0.00750892,3.141,5,1.5,1.5,1.5,1.5,0,10,4.16836e-22,-20.68
2536,7.57864,23.04,0,0,15,2.32,0.00751485,3.141,5,1.5,1.5,1.5,1.5,0,10,3.19188e-22,-20.72
2538,8.71874,23.07,0,0,15,2.31,0.00752077,3.141,5,1.5,1.5,1.5,1.5,0,10,2.44248e-22,-20.76
2540,8.42292,23.1,0,0,15,2.3,0.0075267,3.141,5,1.5,1.5,1.5,1.5,0,10,1.86775e-22,-20.8
2542,7.78071,23.13,0,0,15,2.29,0.00753263,3.141,5,1.5,1.5,1.5,1.5,0,10,1.42729e-22,-20.84
2544,7.65033,23.16,0,0,15,2.28,0.00753855,3.141,5,1.5,1.5,1.5,1.5,0,10,1.08995e-22,-20.88
2546,7.73104,23.19,0,0,15,2.27,0.00754448,3.141,5,1.5,1.5,1.5,1.5,0,10,8.31766e-23,-20.92
2548,7.58662,23.22,0,0,15,2.26,0.00755041,3.141,5,1.5,1.5,1.5,1.5,0,10,6.34308e-23,-20.96
2550,7.70202,23.25,0,0,15,2.25,0.00755633,3.141,5,1.5,1.5,1.5,1.5,0,10,4.8339400000000004e-23,-21.0
2552,7.61699,23.28,0,0,15,2.24,0.00756226,3.141,5,1.5,1.5,1.5,1.5,0,10,3.68133e-23,-21.04
2554,7.47543,23.31,0,0,15,2.23,0.00756819,3.141,5,1.5,1.5,1.5,1.5,0,10,2.80163e-23,-21.08
2556,8.1076,23.34,0,0,15,2.22,0.00757411,3.141,5,1.5,1.5,1.5,1.5,0,10,2.13068e-23,-21.12
2558,8.46993,23.37,0,0,15,2.21,0.00758004,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6192999999999998e-23,-21.16
2560,9.74994,23.4,0,0,15,2.2,0.00758597,3.141,5,1.5,1.5,1.5,1.5,0,10,1.22981e-23,-21.2
2562,9.88597,23.43,0,0,15,2.19,0.00759189,3.141,5,1.5,1.5,1.5,1.5,0,10,9.333570000000001e-24,-21.24
2564,10.1417,23.46,0,0,15,2.18,0.00759782,3.141,5,1.5,1.5,1.5,1.5,0,10,7.07881e-24,-21.28
2566,9.97701,23.49,0,0,15,2.17,0.00760375,3.141,5,1.5,1.5,1.5,1.5,0,10,5.36505e-24,-21.32
2568,8.98408,23.52,0,0,15,2.16,0.00760967,3.141,5,1.5,1.5,1.5,1.5,0,10,4.06338e-24,-21.36
2570,9.78487,23.55,0,0,15,2.15,0.0076156,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0754100000000004e-24,-21.400000000000002
2572,9.81611,23.58,0,0,15,2.14,0.00762153,3.141,5,1.5,1.5,1.5,1.5,0,10,2.32604e-24,-21.439999999999998
2574,8.67853,23.61,0,0,15,2.13,0.00762745,3.141,5,1.5,1.5,1.5,1.5,0,10,1.75806e-24,-21.48
2576,8.40172,23.64,0,0,15,2.12,0.00763338,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3278500000000001e-24,-21.52
2578,8.47841,23.67,0,0,15,2.11,0.0076393,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0022200000000002e-24,-21.560000000000002
2580,8.45778,23.7,0,0,15,2.1,0.00764523,3.141,5,1.5,1.5,1.5,1.5,0,10,7.55929e-25,-21.599999999999998
2582,7.55133,23.73,0,0,15,2.09,0.00765116,3.141,5,1.5,1.5,1.5,1.5,0,10,5.6976599999999995e-25,-21.64
2584,7.87982,23.76,0,0,15,2.08,0.00765708,3.141,5,1.5,1.5,1.5,1.5,0,10,4.29153e-25,-21.68
2586,9.11141,23.79,0,0,15,2.07,0.00766301,3.141,5,1.5,1.5,1.5,1.5,0,10,3.23018e-25,-21.72
2588,8.61889,23.82,0,0,15,2.06,0.00766894,3.141,5,1.5,1.5,1.5,1.5,0,10,2.42963e-25,-21.76
2590,7.85938,23.85,0,0,15,2.05,0.00767486,3.141,5,1.5,1.5,1.5,1.5,0,10,1.82623e-25,-21.8
2592,8.63939,23.88,0,0,15,2.04,0.00768079,3.141,5,1.5,1.5,1.5,1.5,0,10,1.37172e-25,-21.84
2594,8.88527,23.91,0,0,15,2.03,0.00768672,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0296199999999999e-25,-21.88
2596,9.09541,23.94,0,0,15,2.02,0.00769264,3.141,5,1.5,1.5,1.5,1.5,0,10,7.72306e-26,-21.92
2598,9.62189,23.97,0,0,15,2.01,0.00769857,3.141,5,1.5,1.5,1.5,1.5,0,10,5.78894e-26,-21.96
2600,9.40388,24.0,0,0,15,2.0,0.0077045,3.141,5,1.5,1.5,1.5,1.5,0,10,4.33618e-26,-22.0
2602,9.60755,24.03,0,0,15,1.99,0.00771042,3.141,5,1.5,1.5,1.5,1.5,0,10,3.24574e-26,-22.040000000000003
2604,9.564,24.06,0,0,15,1.98,0.00771635,3.141,5,1.5,1.5,1.5,1.5,0,10,2.42783e-26,-22.08
2606,9.65531,24.09,0,0,15,1.97,0.00772228,3.141,5,1.5,1.5,1.5,1.5,0,10,1.81477e-26,-22.12
2608,8.54162,24.12,0,0,15,1.96,0.0077282,3.141,5,1.5,1.5,1.5,1.5,0,10,1.35558e-26,-22.16
2610,8.20176,24.15,0,0,15,1.95,0.00773413,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0118700000000001e-26,-22.2
2612,8.10026,24.18,0,0,15,1.94,0.00774006,3.141,5,1.5,1.5,1.5,1.5,0,10,7.54784e-27,-22.24
2614,7.99136,24.21,0,0,15,1.93,0.00774598,3.141,5,1.5,1.5,1.5,1.5,0,10,5.62625e-27,-22.28
2616,8.09159,24.24,0,0,15,1.92,0.00775191,3.141,5,1.5,1.5,1.5,1.5,0,10,4.1909499999999995e-27,-22.32
2618,7.54831,24.27,0,0,15,1.91,0.00775784,3.141,5,1.5,1.5,1.5,1.5,0,10,3.11964e-27,-22.36
2620,8.1417,24.3,0,0,15,1.9,0.00776376,3.141,5,1.5,1.5,1.5,1.5,0,10,2.32057e-27,-22.400000000000002
2622,8.9064,24.33,0,0,15,1.89,0.00776969,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72497e-27,-22.439999999999998
2624,9.93758,24.36,0,0,15,1.88,0.00777562,3.141,5,1.5,1.5,1.5,1.5,0,10,1.28134e-27,-22.48
2626,8.64177,24.39,0,0,15,1.87,0.00778154,3.141,5,1.5,1.5,1.5,1.5,0,10,9.511480000000001e-28,-22.52
2628,8.49193,24.42,0,0,15,1.86,0.00778747,3.141,5,1.5,1.5,1.5,1.5,0,10,7.055490000000001e-28,-22.560000000000002
2630,7.63292,24.45,0,0,15,1.85,0.00779339,3.141,5,1.5,1.5,1.5,1.5,0,10,5.23003e-28,-22.599999999999998
2632,7.93702,24.48,0,0,15,1.84,0.00779932,3.141,5,1.5,1.5,1.5,1.5,0,10,3.87416e-28,-22.64
2634,7.60667,24.51,0,0,15,1.83,0.00780525,3.141,5,1.5,1.5,1.5,1.5,0,10,2.8678e-28,-22.68
2636,7.54659,24.54,0,0,15,1.82,0.00781117,3.141,5,1.5,1.5,1.5,1.5,0,10,2.12137e-28,-22.72
2638,7.5042,24.57,0,0,15,1.81,0.0078171,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5681300000000002e-28,-22.76
2640,7.48985,24.6,0,0,15,1.8,0.00782303,3.141,5,1.5,1.5,1.5,1.5,0,10,1.15836e-28,-22.8
2642,7.59286,24.63,0,0,15,1.79,0.00782895,3.141,5,1.5,1.5,1.5,1.5,0,10,8.55072e-29,-22.84
2644,7.97671,24.66,0,0,15,1.78,0.00783488,3.141,5,1.5,1.5,1.5,1.5,0,10,6.30751e-29,-22.88
2646,8.32056,24.69,0,0,15,1.77,0.00784081,3.141,5,1.5,1.5,1.5,1.5,0,10,4.64954e-29,-22.92
2648,8.97112,24.72,0,0,15,1.76,0.00784673,3.141,5,1.5,1.5,1.5,1.5,0,10,3.42498e-29,-22.959999999999997
2650,8.64193,24.75,0,0,15,1.75,0.00785266,3.141,5,1.5,1.5,1.5,1.5,0,10,2.52118e-29,-23.0
2652,10.1749,24.78,0,0,15,1.74,0.00785859,3.141,5,1.5,1.5,1.5,1.5,0,10,1.85458e-29,-23.040000000000003
2654,10.0675,24.81,0,0,15,1.73,0.00786451,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3632800000000001e-29,-23.08
2656,12.68,24.84,0,0,15,1.72,0.00787044,3.141,5,1.5,1.5,1.5,1.5,0,10,1.00142e-29,-23.12
2658,8.93482,24.87,0,0,15,1.71,0.00787637,3.141,5,1.5,1.5,1.5,1.5,0,10,7.35104e-30,-23.16
2660,8.51467,24.9,0,0,15,1.7,0.00788229,3.141,5,1.5,1.5,1.5,1.5,0,10,5.39232e-30,-23.2
2662,7.76072,24.93,0,0,15,1.69,0.00788822,3.141,5,1.5,1.5,1.5,1.5,0,10,3.95274e-30,-23.24
2664,7.71547,24.96,0,0,15,1.68,0.00789415,3.141,5,1.5,1.5,1.5,1.5,0,10,2.89546e-30,-23.28
2666,8.28834,24.99,0,0,15,1.67,0.00790007,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1195e-30,-23.32
2668,8.80817,25.02,0,0,15,1.66,0.007906,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5504e-30,-23.36
2670,8.96349,25.05,0,0,15,1.65,0.00791193,3.141,5,1.5,1.5,1.5,1.5,0,10,1.13331e-30,-23.400000000000002
2672,9.33427,25.08,0,0,15,1.64,0.00791785,3.141,5,1.5,1.5,1.5,1.5,0,10,8.27853e-31,-23.439999999999998
2674,9.09461,25.11,0,0,15,1.63,0.00792378,3.141,5,1.5,1.5,1.5,1.5,0,10,6.04299e-31,-23.48
2676,8.20738,25.14,0,0,15,1.62,0.0079297,3.141,5,1.5,1.5,1.5,1.5,0,10,4.40805e-31,-23.52
2678,8.58468,25.17,0,0,15,1.61,0.00793563,3.141,5,1.5,1.5,1.5,1.5,0,10,3.21319e-31,-23.560000000000002
2680,8.26102,25.2,0,0,15,1.6,0.00794156,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3405699999999997e-31,-23.599999999999998
2682,8.10288,25.23,0,0,15,1.59,0.00794748,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7037399999999999e-31,-23.64
2684,8.0267,25.26,0,0,15,1.58,0.00795341,3.141,5,1.5,1.5,1.5,1.5,0,10,1.23931e-31,-23.68
2686,8.15264,25.29,0,0,15,1.57,0.00795934,3.141,5,1.5,1.5,1.5,1.5,0,10,9.0085e-32,-23.72
2688,7.84544,25.32,0,0,15,1.56,0.00796526,3.141,5,1.5,1.5,1.5,1.5,0,10,6.54365e-32,-23.76
2690,7.54231,25.35,0,0,15,1.55,0.00797119,3.141,5,1.5,1.5,1.5,1.5,0,10,4.74989e-32,-23.8
2692,7.60608,25.38,0,0,15,1.54,0.00797712,3.141,5,1.5,1.5,1.5,1.5,0,10,3.4454200000000003e-32,-23.84
2694,7.41855,25.41,0,0,15,1.53,0.00798304,3.141,5,1.5,1.5,1.5,1.5,0,10,2.49744e-32,-23.88
2696,7.45474,25.44,0,0,15,1.52,0.00798897,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8090300000000002e-32,-23.92
2698,8.99261,25.47,0,0,15,1.51,0.0079949,3.141,5,1.5,1.5,1.5,1.5,0,10,1.30945e-32,-23.959999999999997
2700,8.70288,25.5,0,0,15,1.5,0.00800082,3.141,5,1.5,1.5,1.5,1.5,0,10,9.47171e-33,-24.0
2702,8.63752,25.53,0,0,15,1.49,0.00800675,3.141,5,1.5,1.5,1.5,1.5,0,10,6.84642e-33,-24.040000000000003
2704,8.95698,25.56,0,0,15,1.48,0.00801268,3.141,5,1.5,1.5,1.5,1.5,0,10,4.9453000000000005e-33,-24.08
2706,8.95975,25.59,0,0,15,1.47,0.0080186,3.141,5,1.5,1.5,1.5,1.5,0,10,3.56959e-33,-24.12
2708,8.83719,25.62,0,0,15,1.46,0.00802453,3.141,5,1.5,1.5,1.5,1.5,0,10,2.57476e-33,-24.16
2710,8.37953,25.65,0,0,15,1.45,0.00803046,3.141,5,1.5,1.5,1.5,1.5,0,10,1.85589e-33,-24.2
2712,8.58017,25.68,0,0,15,1.44,0.00803638,3.141,5,1.5,1.5,1.5,1.5,0,10,1.33679e-33,-24.24
2714,8.27978,25.71,0,0,15,1.43,0.00804231,3.141,5,1.5,1.5,1.5,1.5,0,10,9.62203e-34,-24.28
2716,8.97032,25.74,0,0,15,1.42,0.00804824,3.141,5,1.5,1.5,1.5,1.5,0,10,6.92096e-34,-24.32
2718,9.20065,25.77,0,0,15,1.41,0.00805416,3.141,5,1.5,1.5,1.5,1.5,0,10,4.97463e-34,-24.36
2720,7.86819,25.8,0,0,15,1.4,0.00806009,3.141,5,1.5,1.5,1.5,1.5,0,10,3.57314e-34,-24.400000000000002
2722,12.5156,25.83,0,0,15,1.39,0.00806602,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5646800000000004e-34,-24.439999999999998
2724,9.41054,25.86,0,0,15,1.38,0.00807194,3.141,5,1.5,1.5,1.5,1.5,0,10,1.83955e-34,-24.48
2726,8.62504,25.89,0,0,15,1.37,0.00807787,3.141,5,1.5,1.5,1.5,1.5,0,10,1.31852e-34,-24.52
2728,8.49023,25.92,0,0,15,1.36,0.00808379,3.141,5,1.5,1.5,1.5,1.5,0,10,9.443929999999999e-35,-24.560000000000002
2730,8.44456,25.95,0,0,15,1.35,0.00808972,3.141,5,1.5,1.5,1.5,1.5,0,10,6.75951e-35,-24.599999999999998
2732,8.6612,25.98,0,0,15,1.34,0.00809565,3.141,5,1.5,1.5,1.5,1.5,0,10,4.83473e-35,-24.64
2734,8.89696,26.01,0,0,15,1.33,0.00810157,3.141,5,1.5,1.5,1.5,1.5,0,10,3.45561e-35,-24.68
2736,8.12965,26.04,0,0,15,1.32,0.0081075,3.141,5,1.5,1.5,1.5,1.5,0,10,2.46814e-35,-24.72
2738,7.54319,26.07,0,0,15,1.31,0.00811343,3.141,5,1.5,1.5,1.5,1.5,0,10,1.76162e-35,-24.76
2740,8.38465,26.1,0,0,15,1.3,0.00811935,3.141,5,1.5,1.5,1.5,1.5,0,10,1.25645e-35,-24.8
2742,7.48087,26.13,0,0,15,1.29,0.00812528,3.141,5,1.5,1.5,1.5,1.5,0,10,8.95521e-36,-24.84
2744,8.70987,26.16,0,0,15,1.28,0.00813121,3.141,5,1.5,1.5,1.5,1.5,0,10,6.37822e-36,-24.88
2746,8.75131,26.19,0,0,15,1.27,0.00813713,3.141,5,1.5,1.5,1.5,1.5,0,10,4.5395999999999995e-36,-24.92
2748,9.12116,26.22,0,0,15,1.26,0.00814306,3.141,5,1.5,1.5,1.5,1.5,0,10,3.22872e-36,-24.959999999999997
2750,9.6321,26.25,0,0,15,1.25,0.00814899,3.141,5,1.5,1.5,1.5,1.5,0,10,2.29476e-36,-25.0
2752,9.77643,26.28,0,0,15,1.24,0.00815491,3.141,5,1.5,1.5,1.5,1.5,0,10,1.62982e-36,-25.040000000000003
2754,8.90699,26.31,0,0,15,1.23,0.00816084,3.141,5,1.5,1.5,1.5,1.5,0,10,1.15674e-36,-25.08
2756,9.31654,26.34,0,0,15,1.22,0.00816677,3.141,5,1.5,1.5,1.5,1.5,0,10,8.203969999999999e-37,-25.12
2758,7.66521,26.37,0,0,15,1.21,0.00817269,3.141,5,1.5,1.5,1.5,1.5,0,10,5.81444e-37,-25.16
2760,8.44955,26.4,0,0,15,1.2,0.00817862,3.141,5,1.5,1.5,1.5,1.5,0,10,4.118e-37,-25.2
2762,8.40005,26.43,0,0,15,1.19,0.00818455,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9144599999999998e-37,-25.24
2764,7.53582,26.46,0,0,15,1.18,0.00819047,3.141,5,1.5,1.5,1.5,1.5,0,10,2.06122e-37,-25.28
2766,7.58541,26.49,0,0,15,1.17,0.0081964,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4567499999999998e-37,-25.32
2768,7.4606,26.52,0,0,15,1.16,0.00820233,3.141,5,1.5,1.5,1.5,1.5,0,10,1.02882e-37,-25.36
2770,7.47199,26.55,0,0,15,1.15,0.00820825,3.141,5,1.5,1.5,1.5,1.5,0,10,7.26088e-38,-25.400000000000002
2772,7.83599,26.58,0,0,15,1.14,0.00821418,3.141,5,1.5,1.5,1.5,1.5,0,10,5.12073e-38,-25.439999999999998
2774,7.4756,26.61,0,0,15,1.13,0.00822011,3.141,5,1.5,1.5,1.5,1.5,0,10,3.60885e-38,-25.48
2776,7.68123,26.64,0,0,15,1.12,0.00822603,3.141,5,1.5,1.5,1.5,1.5,0,10,2.54155e-38,-25.52
2778,7.57032,26.67,0,0,15,1.11,0.00823196,3.141,5,1.5,1.5,1.5,1.5,0,10,1.78864e-38,-25.560000000000002
2780,7.75274,26.7,0,0,15,1.1,0.00823788,3.141,5,1.5,1.5,1.5,1.5,0,10,1.25789e-38,-25.599999999999998
2782,7.9395,26.73,0,0,15,1.09,0.00824381,3.141,5,1.5,1.5,1.5,1.5,0,10,8.840059999999999e-39,-25.64
2784,10.1589,26.76,0,0,15,1.08,0.00824974,3.141,5,1.5,1.5,1.5,1.5,0,10,6.208139999999999e-39,-25.68
2786,7.57377,26.79,0,0,15,1.07,0.00825566,3.141,5,1.5,1.5,1.5,1.5,0,10,4.3567399999999996e-39,-25.72
2788,8.79041,26.82,0,0,15,1.06,0.00826159,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0553199999999996e-39,-25.76
2790,8.48641,26.85,0,0,15,1.05,0.00826752,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1411399999999998e-39,-25.8
2792,9.31974,26.88,0,0,15,1.04,0.00827344,3.141,5,1.5,1.5,1.5,1.5,0,10,1.49943e-39,-25.84
2794,9.2942,26.91,0,0,15,1.03,0.00827937,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0493e-39,-25.88
2796,8.07046,26.94,0,0,15,1.02,0.0082853,3.141,5,1.5,1.5,1.5,1.5,0,10,7.33789e-40,-25.92
2798,8.23546,26.97,0,0,15,1.01,0.00829122,3.141,5,1.5,1.5,1.5,1.5,0,10,5.12784e-40,-25.959999999999997
2800,7.92129,27.0,0,0,15,1.0,0.00829715,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5808900000000002e-40,-26.0
2802,8.32967,27.03,0,0,15,0.990002,0.00830308,3.141,5,1.5,1.5,1.5,1.5,0,10,2.49886e-40,-26.039998
2804,8.79935,27.06,0,0,15,0.980002,0.008309,3.141,5,1.5,1.5,1.5,1.5,0,10,1.74255e-40,-26.079998
2806,9.30624,27.09,0,0,15,0.970002,0.00831493,3.141,5,1.5,1.5,1.5,1.5,0,10,1.21429e-40,-26.119998
2808,10.1108,27.12,0,0,15,0.960002,0.00832086,3.141,5,1.5,1.5,1.5,1.5,0,10,8.45582e-41,-26.159998
2810,9.41628,27.15,0,0,15,0.950002,0.00832678,3.141,5,1.5,1.5,1.5,1.5,0,10,5.88411e-41,-26.199997999999997
2812,8.49859,27.18,0,0,15,0.940002,0.00833271,3.141,5,1.5,1.5,1.5,1.5,0,10,4.09167e-41,-26.239998
2814,8.29923,27.21,0,0,15,0.930002,0.00833864,3.141,5,1.5,1.5,1.5,1.5,0,10,2.84323e-41,-26.279998
2816,8.29585,27.24,0,0,15,0.920002,0.00834456,3.141,5,1.5,1.5,1.5,1.5,0,10,1.97433e-41,-26.319998
2818,7.43769,27.27,0,0,15,0.910002,0.00835049,3.141,5,1.5,1.5,1.5,1.5,0,10,1.36999e-41,-26.359998
2820,7.59324,27.3,0,0,15,0.900002,0.00835642,3.141,5,1.5,1.5,1.5,1.5,0,10,9.49974e-42,-26.399998
2822,7.42983,27.33,0,0,15,0.890002,0.00836234,3.141,5,1.5,1.5,1.5,1.5,0,10,6.58262e-42,-26.439998
2824,7.66456,27.36,0,0,15,0.880002,0.00836827,3.141,5,1.5,1.5,1.5,1.5,0,10,4.55805e-42,-26.479998
2826,7.40204,27.39,0,0,15,0.870002,0.0083742,3.141,5,1.5,1.5,1.5,1.5,0,10,3.15394e-42,-26.519998
2828,7.5572,27.42,0,0,15,0.860002,0.00838012,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1808199999999998e-42,-26.559998
2830,7.48039,27.45,0,0,15,0.850002,0.00838605,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5068899999999998e-42,-26.599998
2832,7.63833,27.48,0,0,15,0.840002,0.00839197,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0404799999999999e-42,-26.639998000000002
2834,7.4932,27.51,0,0,15,0.830002,0.0083979,3.141,5,1.5,1.5,1.5,1.5,0,10,7.17931e-43,-26.679998
2836,7.41746,27.54,0,0,15,0.820002,0.00840383,3.141,5,1.5,1.5,1.5,1.5,0,10,4.95022e-43,-26.719998
2838,7.52128,27.57,0,0,15,0.810002,0.00840975,3.141,5,1.5,1.5,1.5,1.5,0,10,3.41082e-43,-26.759998
2840,7.41331,27.6,0,0,15,0.800002,0.00841568,3.141,5,1.5,1.5,1.5,1.5,0,10,2.34848e-43,-26.799998000000002
2842,7.59494,27.63,0,0,15,0.790002,0.00842161,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6158799999999998e-43,-26.839997999999998
2844,7.48307,27.66,0,0,15,0.780002,0.00842753,3.141,5,1.5,1.5,1.5,1.5,0,10,1.11102e-43,-26.879998
2846,8.66152,27.69,0,0,15,0.770002,0.00843346,3.141,5,1.5,1.5,1.5,1.5,0,10,7.63362e-44,-26.919998
2848,7.6416,27.72,0,0,15,0.760002,0.00843939,3.141,5,1.5,1.5,1.5,1.5,0,10,5.24122e-44,-26.959998
2850,8.06311,27.75,0,0,15,0.750002,0.00844531,3.141,5,1.5,1.5,1.5,1.5,0,10,3.59606e-44,-26.999998
2852,7.61796,27.78,0,0,15,0.740002,0.00845124,3.141,5,1.5,1.5,1.5,1.5,0,10,2.46556e-44,-27.039998
2854,8.3712,27.81,0,0,15,0.730002,0.00845717,3.141,5,1.5,1.5,1.5,1.5,0,10,1.68926e-44,-27.079998
2856,8.33214,27.84,0,0,15,0.720002,0.00846309,3.141,5,1.5,1.5,1.5,1.5,0,10,1.15657e-44,-27.119998
2858,8.47398,27.87,0,0,15,0.710002,0.00846902,3.141,5,1.5,1.5,1.5,1.5,0,10,7.912959999999999e-45,-27.159998
2860,8.82741,27.9,0,0,15,0.700002,0.00847495,3.141,5,1.5,1.5,1.5,1.5,0,10,5.410029999999999e-45,-27.199997999999997
2862,8.81106,27.93,0,0,15,0.690002,0.00848087,3.141,5,1.5,1.5,1.5,1.5,0,10,3.69619e-45,-27.239998
2864,8.76154,27.96,0,0,15,0.680002,0.0084868,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5234899999999998e-45,-27.279998
2866,8.64785,27.99,0,0,15,0.670002,0.00849273,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72164e-45,-27.319998
2868,8.59779,28.02,0,0,15,0.660002,0.00849865,3.141,5,1.5,1.5,1.5,1.5,0,10,1.17375e-45,-27.359998
2870,7.93488,28.05,0,0,15,0.650002,0.00850458,3.141,5,1.5,1.5,1.5,1.5,0,10,7.99658e-46,-27.399998
2872,9.42539,28.08,0,0,15,0.640002,0.00851051,3.141,5,1.5,1.5,1.5,1.5,0,10,5.44408e-46,-27.439998
2874,9.88197,28.11,0,0,15,0.630002,0.00851643,3.141,5,1.5,1.5,1.5,1.5,0,10,3.70372e-46,-27.479998
2876,9.61712,28.14,0,0,15,0.620002,0.00852236,3.141,5,1.5,1.5,1.5,1.5,0,10,2.51794e-46,-27.519998
2878,10.2921,28.17,0,0,15,0.610002,0.00852829,3.141,5,1.5,1.5,1.5,1.5,0,10,1.71059e-46,-27.559998
2880,9.41935,28.2,0,0,15,0.600002,0.00853421,3.141,5,1.5,1.5,1.5,1.5,0,10,1.16128e-46,-27.599998
2882,8.5251,28.23,0,0,15,0.590002,0.00854014,3.141,5,1.5,1.5,1.5,1.5,0,10,7.87815e-47,-27.639998000000002
2884,8.45665,28.26,0,0,15,0.580002,0.00854606,3.141,5,1.5,1.5,1.5,1.5,0,10,5.34077e-47,-27.679998
2886,7.53471,28.29,0,0,15,0.570002,0.00855199,3.141,5,1.5,1.5,1.5,1.5,0,10,3.61806e-47,-27.719998
2888,7.71845,28.32,0,0,15,0.560002,0.00855792,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4493e-47,-27.759998
2890,7.42891,28.35,0,0,15,0.550002,0.00856384,3.141,5,1.5,1.5,1.5,1.5,0,10,1.65691e-47,-27.799998000000002
2892,9.47797,28.38,0,0,15,0.540002,0.00856977,3.141,5,1.5,1.5,1.5,1.5,0,10,1.12009e-47,-27.839997999999998
2894,9.63895,28.41,0,0,15,0.530002,0.0085757,3.141,5,1.5,1.5,1.5,1.5,0,10,7.56652e-48,-27.879998
2896,9.36238,28.44,0,0,15,0.520002,0.00858162,3.141,5,1.5,1.5,1.5,1.5,0,10,5.1078e-48,-27.919998
2898,9.67997,28.47,0,0,15,0.510002,0.00858755,3.141,5,1.5,1.5,1.5,1.5,0,10,3.4456e-48,-27.959998
2900,9.29807,28.5,0,0,15,0.500002,0.00859348,3.141,5,1.5,1.5,1.5,1.5,0,10,2.32267e-48,-27.999998
2902,9.70731,28.53,0,0,15,0.490002,0.0085994,3.141,5,1.5,1.5,1.5,1.5,0,10,1.56461e-48,-28.039998
2904,9.25117,28.56,0,0,15,0.480002,0.00860533,3.141,5,1.5,1.5,1.5,1.5,0,10,1.05321e-48,-28.079998
2906,9.62498,28.59,0,0,15,0.470002,0.00861126,3.141,5,1.5,1.5,1.5,1.5,0,10,7.084639999999999e-49,-28.119998
2908,9.66164,28.62,0,0,15,0.460002,0.00861718,3.141,5,1.5,1.5,1.5,1.5,0,10,4.76226e-49,-28.159998
2910,8.45577,28.65,0,0,15,0.450002,0.00862311,3.141,5,1.5,1.5,1.5,1.5,0,10,3.1989099999999997e-49,-28.199997999999997
2912,8.39386,28.68,0,0,15,0.440002,0.00862904,3.141,5,1.5,1.5,1.5,1.5,0,10,2.14725e-49,-28.239998
2914,7.86336,28.71,0,0,15,0.430002,0.00863496,3.141,5,1.5,1.5,1.5,1.5,0,10,1.44032e-49,-28.279998
2916,8.28357,28.74,0,0,15,0.420002,0.00864089,3.141,5,1.5,1.5,1.5,1.5,0,10,9.65441e-50,-28.319998
2918,8.18484,28.77,0,0,15,0.410002,0.00864682,3.141,5,1.5,1.5,1.5,1.5,0,10,6.46675e-50,-28.359998
2920,7.97187,28.8,0,0,15,0.400002,0.00865274,3.141,5,1.5,1.5,1.5,1.5,0,10,4.3285199999999995e-50,-28.399998
2922,9.15867,28.83,0,0,15,0.390002,0.00865867,3.141,5,1.5,1.5,1.5,1.5,0,10,2.89525e-50,-28.439998
2924,9.172,28.86,0,0,15,0.380002,0.0086646,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9351999999999998e-50,-28.479998
2926,7.93414,28.89,0,0,15,0.370002,0.00867052,3.141,5,1.5,1.5,1.5,1.5,0,10,1.29258e-50,-28.519998
2928,7.86253,28.92,0,0,15,0.360002,0.00867645,3.141,5,1.5,1.5,1.5,1.5,0,10,8.627439999999999e-51,-28.559998
2930,7.82233,28.95,0,0,15,0.350002,0.00868237,3.141,5,1.5,1.5,1.5,1.5,0,10,5.7544e-51,-28.599998
2932,7.52285,28.98,0,0,15,0.340002,0.0086883,3.141,5,1.5,1.5,1.5,1.5,0,10,3.8354e-51,-28.639998000000002
2934,7.49924,29.01,0,0,15,0.330002,0.00869423,3.141,5,1.5,1.5,1.5,1.5,0,10,2.55455e-51,-28.679998
2936,8.27352,29.04,0,0,15,0.320002,0.00870015,3.141,5,1.5,1.5,1.5,1.5,0,10,1.70024e-51,-28.719998
2938,8.61707,29.07,0,0,15,0.310002,0.00870608,3.141,5,1.5,1.5,1.5,1.5,0,10,1.13084e-51,-28.759998
2940,9.79564,29.1,0,0,15,0.300002,0.00871201,3.141,5,1.5,1.5,1.5,1.5,0,10,7.51591e-52,-28.799998000000002
2942,9.42621,29.13,0,0,15,0.290002,0.00871793,3.141,5,1.5,1.5,1.5,1.5,0,10,4.9917899999999995e-52,-28.839997999999998
2944,9.20353,29.16,0,0,15,0.280002,0.00872386,3.141,5,1.5,1.5,1.5,1.5,0,10,3.31302e-52,-28.879998
2946,8.84855,29.19,0,0,15,0.270002,0.00872979,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1972699999999998e-52,-28.919998
2948,8.15352,29.22,0,0,15,0.260002,0.00873571,3.141,5,1.5,1.5,1.5,1.5,0,10,1.45626e-52,-28.959998
2950,8.87321,29.25,0,0,15,0.250002,0.00874164,3.141,5,1.5,1.5,1.5,1.5,0,10,9.64459e-53,-28.999998
2952,8.25525,29.28,0,0,15,0.240002,0.00874757,3.141,5,1.5,1.5,1.5,1.5,0,10,6.38296e-53,-29.039998
2954,8.33677,29.31,0,0,15,0.230002,0.00875349,3.141,5,1.5,1.5,1.5,1.5,0,10,4.22137e-53,-29.079998
2956,8.82346,29.34,0,0,15,0.220002,0.00875942,3.141,5,1.5,1.5,1.5,1.5,0,10,2.78983e-53,-29.119998
2958,8.35452,29.37,0,0,15,0.210002,0.00876535,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8424500000000001e-53,-29.159998
2960,8.52824,29.4,0,0,15,0.200002,0.00877127,3.141,5,1.5,1.5,1.5,1.5,0,10,1.21592e-53,-29.199997999999997
2962,7.81825,29.43,0,0,15,0.190002,0.0087772,3.141,5,1.5,1.5,1.5,1.5,0,10,8.01876e-54,-29.239998
2964,8.10922,29.46,0,0,15,0.180002,0.00878313,3.141,5,1.5,1.5,1.5,1.5,0,10,5.28448e-54,-29.279998
2966,10.2766,29.49,0,0,15,0.170002,0.00878905,3.141,5,1.5,1.5,1.5,1.5,0,10,3.48009e-54,-29.319998
2968,8.79927,29.52,0,0,15,0.160002,0.00879498,3.141,5,1.5,1.5,1.5,1.5,0,10,2.29019e-54,-29.359998
2970,8.7055,29.55,0,0,15,0.150002,0.00880091,3.141,5,1.5,1.5,1.5,1.5,0,10,1.50607e-54,-29.399998
2972,9.22388,29.58,0,0,15,0.140002,0.00880683,3.141,5,1.5,1.5,1.5,1.5,0,10,9.89716e-55,-29.439998
2974,9.99269,29.61,0,0,15,0.130002,0.00881276,3.141,5,1.5,1.5,1.5,1.5,0,10,6.49934e-55,-29.479998
2976,8.64482,29.64,0,0,15,0.120002,0.00881869,3.141,5,1.5,1.5,1.5,1.5,0,10,4.2650100000000004e-55,-29.519998
2978,9.28027,29.67,0,0,15,0.110002,0.00882461,3.141,5,1.5,1.5,1.5,1.5,0,10,2.79682e-55,-29.559998
2980,8.39546,29.7,0,0,15,0.100002,0.00883054,3.141,5,1.5,1.5,1.5,1.5,0,10,1.83274e-55,-29.599998
2982,8.36941,29.73,0,0,15,0.0900019,0.00883646,3.141,5,1.5,1.5,1.5,1.5,0,10,1.20014e-55,-29.6399981
2984,8.33413,29.76,0,0,15,0.0800019,0.00884239,3.141,5,1.5,1.5,1.5,1.5,0,10,7.8533e-56,-29.679998100000002
2986,8.34725,29.79,0,0,15,0.0700019,0.00884832,3.141,5,1.5,1.5,1.5,1.5,0,10,5.13531e-56,-29.719998099999998
2988,8.41044,29.82,0,0,15,0.0600019,0.00885424,3.141,5,1.5,1.5,1.5,1.5,0,10,3.3556300000000003e-56,-29.7599981
2990,8.28418,29.85,0,0,15,0.0500019,0.00886017,3.141,5,1.5,1.5,1.5,1.5,0,10,2.19116e-56,-29.7999981
2992,8.38545,29.88,0,0,15,0.0400019,0.0088661,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4297700000000001e-56,-29.8399981
2994,10.3421,29.91,0,0,15,0.0300019,0.00887202,3.141,5,1.5,1.5,1.5,1.5,0,10,9.322909999999999e-57,-29.8799981
2996,8.94778,29.94,0,0,15,0.0200019,0.00887795,3.141,5,1.5,1.5,1.5,1.5,0,10,6.07476e-57,-29.9199981
2998,8.88795,29.97,0,0,15,0.0100019,0.00888388,3.141,5,1.5,1.5,1.5,1.5,0,10,3.9554799999999996e-57,-29.9599981
3000,7.6168,30.0,0,0,15,1.92183e-06,0.0088898,3.141,5,1.5,1.5,1.5,1.5,0,10,2.57373e-57,-29.99999807817
3002,7.78322,30.03,0,0,15,-0.00999808,0.00889573,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6734699999999998e-57,-30.03999808
3004,7.5244,30.06,0,0,15,-0.0199981,0.00890166,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0873399999999999e-57,-30.079998099999997
3006,8.75606,30.09,0,0,15,-0.0299981,0.00890758,3.141,5,1.5,1.5,1.5,1.5,0,10,7.060029999999999e-58,-30.1199981
3008,8.58532,30.12,0,0,15,-0.0399981,0.00891351,3.141,5,1.5,1.5,1.5,1.5,0,10,4.58078e-58,-30.1599981
3010,8.41984,30.15,0,0,15,-0.0499981,0.00891944,3.141,5,1.5,1.5,1.5,1.5,0,10,2.97006e-58,-30.1999981
3012,8.63978,30.18,0,0,15,-0.0599981,0.00892536,3.141,5,1.5,1.5,1.5,1.5,0,10,1.92435e-58,-30.2399981
3014,8.00048,30.21,0,0,15,-0.0699981,0.00893129,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2459299999999999e-58,-30.2799981
3016,7.54612,30.24,0,0,15,-0.0799981,0.00893722,3.141,5,1.5,1.5,1.5,1.5,0,10,8.06115e-59,-30.3199981
3018,7.82912,30.27,0,0,15,-0.0899981,0.00894314,3.141,5,1.5,1.5,1.5,1.5,0,10,5.21186e-59,-30.3599981
3020,7.49299,30.3,0,0,15,-0.0999981,0.00894907,3.141,5,1.5,1.5,1.5,1.5,0,10,3.3672999999999998e-59,-30.3999981
3022,7.81365,30.33,0,0,15,-0.109998,0.008955,3.141,5,1.5,1.5,1.5,1.5,0,10,2.17401e-59,-30.439998
3024,7.4728,30.36,0,0,15,-0.119998,0.00896092,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4026e-59,-30.479998
3026,7.89218,30.39,0,0,15,-0.129998,0.00896685,3.141,5,1.5,1.5,1.5,1.5,0,10,9.04276e-60,-30.519998
3028,7.72839,30.42,0,0,15,-0.139998,0.00897278,3.141,5,1.5,1.5,1.5,1.5,0,10,5.82585e-60,-30.559998
3030,7.50271,30.45,0,0,15,-0.149998,0.0089787,3.141,5,1.5,1.5,1.5,1.5,0,10,3.75068e-60,-30.599998
3032,7.54181,30.48,0,0,15,-0.159998,0.00898463,3.141,5,1.5,1.5,1.5,1.5,0,10,2.41298e-60,-30.639998000000002
3034,7.71992,30.51,0,0,15,-0.169998,0.00899055,3.141,5,1.5,1.5,1.5,1.5,0,10,1.55128e-60,-30.679998
3036,7.43883,30.54,0,0,15,-0.179998,0.00899648,3.141,5,1.5,1.5,1.5,1.5,0,10,9.96591e-61,-30.719998
3038,7.60844,30.57,0,0,15,-0.189998,0.00900241,3.141,5,1.5,1.5,1.5,1.5,0,10,6.3979e-61,-30.759998
3040,7.45523,30.6,0,0,15,-0.199998,0.00900833,3.141,5,1.5,1.5,1.5,1.5,0,10,4.10441e-61,-30.799998000000002
3042,7.48603,30.63,0,0,15,-0.209998,0.00901426,3.141,5,1.5,1.5,1.5,1.5,0,10,2.63121e-61,-30.839997999999998
3044,7.61366,30.66,0,0,15,-0.219998,0.00902019,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6856000000000002e-61,-30.879998
3046,7.42103,30.69,0,0,15,-0.229998,0.00902611,3.141,5,1.5,1.5,1.5,1.5,0,10,1.07906e-61,-30.919998
3048,7.60203,30.72,0,0,15,-0.239998,0.00903204,3.141,5,1.5,1.5,1.5,1.5,0,10,6.90283e-62,-30.959998
3050,7.51266,30.75,0,0,15,-0.249998,0.00903797,3.141,5,1.5,1.5,1.5,1.5,0,10,4.41268e-62,-30.999998
3052,7.6326,30.78,0,0,15,-0.259998,0.00904389,3.141,5,1.5,1.5,1.5,1.5,0,10,2.81884e-62,-31.039998
3054,7.47841,30.81,0,0,15,-0.269998,0.00904982,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7994100000000001e-62,-31.079998
3056,7.77808,30.84,0,0,15,-0.279998,0.00905575,3.141,5,1.5,1.5,1.5,1.5,0,10,1.14784e-62,-31.119998
3058,4.77972,30.87,0,0,15,-0.289998,0.00906167,3.141,5,1.5,1.5,1.5,1.5,0,10,7.31691e-63,-31.159998
3060,4.46454,30.9,0,0,15,-0.299998,0.0090676,3.141,5,1.5,1.5,1.5,1.5,0,10,4.66085e-63,-31.199997999999997
3062,4.51785,30.93,0,0,15,-0.309998,0.00907353,3.141,5,1.5,1.5,1.5,1.5,0,10,2.96684e-63,-31.239998
3064,4.49852,30.96,0,0,15,-0.319998,0.00907945,3.141,5,1.5,1.5,1.5,1.5,0,10,1.88719e-63,-31.279998
3066,4.48687,30.99,0,0,15,-0.329998,0.00908538,3.141,5,1.5,1.5,1.5,1.5,0,10,1.19958e-63,-31.319998
3068,4.49386,31.02,0,0,15,-0.339998,0.00909131,3.141,5,1.5,1.5,1.5,1.5,0,10,7.61969e-64,-31.359998
3070,4.50913,31.05,0,0,15,-0.349998,0.00909723,3.141,5,1.5,1.5,1.5,1.5,0,10,4.83656e-64,-31.399998
3072,4.53779,31.08,0,0,15,-0.359998,0.00910316,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0678099999999995e-64,-31.439998
3074,4.64122,31.11,0,0,15,-0.369998,0.00910909,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9445199999999997e-64,-31.479998
3076,4.58072,31.14,0,0,15,-0.379998,0.00911501,3.141,5,1.5,1.5,1.5,1.5,0,10,1.23165e-64,-31.519998
3078,4.54266,31.17,0,0,15,-0.389998,0.00912094,3.141,5,1.5,1.5,1.5,1.5,0,10,7.795719999999999e-65,-31.559998
3080,4.49773,31.2,0,0,15,-0.399998,0.00912687,3.141,5,1.5,1.5,1.5,1.5,0,10,4.9308e-65,-31.599998
3082,4.4758,31.23,0,0,15,-0.409998,0.00913279,3.141,5,1.5,1.5,1.5,1.5,0,10,3.11652e-65,-31.639998000000002
3084,4.45319,31.26,0,0,15,-0.419998,0.00913872,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9684099999999997e-65,-31.679998
3086,4.39011,31.29,0,0,15,-0.429998,0.00914464,3.141,5,1.5,1.5,1.5,1.5,0,10,1.24238e-65,-31.719998
3088,4.42481,31.32,0,0,15,-0.439998,0.00915057,3.141,5,1.5,1.5,1.5,1.5,0,10,7.8358e-66,-31.759998
3090,4.51059,31.35,0,0,15,-0.449998,0.0091565,3.141,5,1.5,1.5,1.5,1.5,0,10,4.93862e-66,-31.799998000000002
3092,4.43276,31.38,0,0,15,-0.459998,0.00916242,3.141,5,1.5,1.5,1.5,1.5,0,10,3.11043e-66,-31.839997999999998
3094,4.43142,31.41,0,0,15,-0.469998,0.00916835,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9576199999999999e-66,-31.879998
3096,4.49432,31.44,0,0,15,-0.479998,0.00917428,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2311899999999998e-66,-31.919998
3098,4.42587,31.47,0,0,15,-0.489998,0.0091802,3.141,5,1.5,1.5,1.5,1.5,0,10,7.73781e-67,-31.959998
3100,4.43698,31.5,0,0,15,-0.499998,0.00918613,3.141,5,1.5,1.5,1.5,1.5,0,10,4.85962e-67,-31.999998
3102,4.39862,31.53,0,0,15,-0.509998,0.00919206,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0498500000000004e-67,-32.039998000000004
3104,4.50764,31.56,0,0,15,-0.519998,0.00919798,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9127e-67,-32.079997999999996
3106,4.45703,31.59,0,0,15,-0.529998,0.00920391,3.141,5,1.5,1.5,1.5,1.5,0,10,1.19869e-67,-32.119998
3108,4.42615,31.62,0,0,15,-0.539998,0.00920984,3.141,5,1.5,1.5,1.5,1.5,0,10,7.50689e-68,-32.159998
3110,4.40104,31.65,0,0,15,-0.549998,0.00921576,3.141,5,1.5,1.5,1.5,1.5,0,10,4.69791e-68,-32.199998
3112,4.42943,31.68,0,0,15,-0.559998,0.00922169,3.141,5,1.5,1.5,1.5,1.5,0,10,2.93794e-68,-32.239998
3114,4.50716,31.71,0,0,15,-0.569998,0.00922762,3.141,5,1.5,1.5,1.5,1.5,0,10,1.836e-68,-32.279998
3116,4.44445,31.74,0,0,15,-0.579998,0.00923354,3.141,5,1.5,1.5,1.5,1.5,0,10,1.14655e-68,-32.319998
3118,4.55224,31.77,0,0,15,-0.589998,0.00923947,3.141,5,1.5,1.5,1.5,1.5,0,10,7.154970000000001e-69,-32.359998
3120,4.45173,31.8,0,0,15,-0.599998,0.0092454,3.141,5,1.5,1.5,1.5,1.5,0,10,4.46184e-69,-32.399998000000004
3122,4.42407,31.83,0,0,15,-0.609998,0.00925132,3.141,5,1.5,1.5,1.5,1.5,0,10,2.78044e-69,-32.439997999999996
3124,4.40779,31.86,0,0,15,-0.619998,0.00925725,3.141,5,1.5,1.5,1.5,1.5,0,10,1.73143e-69,-32.479998
3126,4.43359,31.89,0,0,15,-0.629998,0.00926318,3.141,5,1.5,1.5,1.5,1.5,0,10,1.07742e-69,-32.519998
3128,4.51399,31.92,0,0,15,-0.639998,0.0092691,3.141,5,1.5,1.5,1.5,1.5,0,10,6.6998e-70,-32.559998
3130,4.40869,31.95,0,0,15,-0.649998,0.00927503,3.141,5,1.5,1.5,1.5,1.5,0,10,4.16322e-70,-32.599998
3132,4.46012,31.98,0,0,15,-0.659998,0.00928096,3.141,5,1.5,1.5,1.5,1.5,0,10,2.58517e-70,-32.639998
3134,4.43705,32.01,0,0,15,-0.669998,0.00928688,3.141,5,1.5,1.5,1.5,1.5,0,10,1.60413e-70,-32.679998
3136,4.53925,32.04,0,0,15,-0.679998,0.00929281,3.141,5,1.5,1.5,1.5,1.5,0,10,9.946829999999999e-71,-32.719998
3138,4.566,32.07,0,0,15,-0.689998,0.00929873,3.141,5,1.5,1.5,1.5,1.5,0,10,6.1634099999999994e-71,-32.759998
3140,4.55792,32.1,0,0,15,-0.699998,0.00930466,3.141,5,1.5,1.5,1.5,1.5,0,10,3.81636e-71,-32.799998
3142,4.50284,32.13,0,0,15,-0.709998,0.00931059,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3614e-71,-32.839998
3144,4.49248,32.16,0,0,15,-0.719998,0.00931651,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4601e-71,-32.87999799999999
3146,4.47907,32.19,0,0,15,-0.729998,0.00932244,3.141,5,1.5,1.5,1.5,1.5,0,10,9.02168e-72,-32.919998
3148,4.44308,32.22,0,0,15,-0.739998,0.00932837,3.141,5,1.5,1.5,1.5,1.5,0,10,5.570370000000001e-72,-32.959998
3150,4.45778,32.25,0,0,15,-0.749998,0.00933429,3.141,5,1.5,1.5,1.5,1.5,0,10,3.43695e-72,-32.999998
3152,4.41187,32.28,0,0,15,-0.759998,0.00934022,3.141,5,1.5,1.5,1.5,1.5,0,10,2.11912e-72,-33.039998000000004
3154,4.4849,32.31,0,0,15,-0.769998,0.00934615,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3056500000000001e-72,-33.079998
3156,4.41613,32.34,0,0,15,-0.779998,0.00935207,3.141,5,1.5,1.5,1.5,1.5,0,10,8.03885e-73,-33.119998
3158,4.43742,32.37,0,0,15,-0.789998,0.009358,3.141,5,1.5,1.5,1.5,1.5,0,10,4.94597e-73,-33.159997999999995
3160,4.44882,32.4,0,0,15,-0.799998,0.00936393,3.141,5,1.5,1.5,1.5,1.5,0,10,3.0409e-73,-33.199998
3162,4.42825,32.43,0,0,15,-0.809998,0.00936985,3.141,5,1.5,1.5,1.5,1.5,0,10,1.86829e-73,-33.239998
3164,4.41499,32.46,0,0,15,-0.819998,0.00937578,3.141,5,1.5,1.5,1.5,1.5,0,10,1.14704e-73,-33.279998
3166,4.43539,32.49,0,0,15,-0.829998,0.00938171,3.141,5,1.5,1.5,1.5,1.5,0,10,7.03727e-74,-33.319998000000005
3168,4.47584,32.52,0,0,15,-0.839998,0.00938763,3.141,5,1.5,1.5,1.5,1.5,0,10,4.31442e-74,-33.359998000000004
3170,4.42114,32.55,0,0,15,-0.849998,0.00939356,3.141,5,1.5,1.5,1.5,1.5,0,10,2.6432200000000002e-74,-33.399998
3172,4.40748,32.58,0,0,15,-0.859998,0.00939949,3.141,5,1.5,1.5,1.5,1.5,0,10,1.61821e-74,-33.439997999999996
3174,4.47223,32.61,0,0,15,-0.869998,0.00940541,3.141,5,1.5,1.5,1.5,1.5,0,10,9.89989e-75,-33.479998
3176,4.40765,32.64,0,0,15,-0.879998,0.00941134,3.141,5,1.5,1.5,1.5,1.5,0,10,6.05226e-75,-33.519998
3178,4.4546,32.67,0,0,15,-0.889998,0.00941727,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6974e-75,-33.559998
3180,4.41625,32.7,0,0,15,-0.899998,0.00942319,3.141,5,1.5,1.5,1.5,1.5,0,10,2.25719e-75,-33.599998
3182,4.75167,32.73,0,0,15,-0.909998,0.00942912,3.141,5,1.5,1.5,1.5,1.5,0,10,1.37699e-75,-33.639998
3184,4.50405,32.76,0,0,15,-0.919998,0.00943505,3.141,5,1.5,1.5,1.5,1.5,0,10,8.394320000000001e-76,-33.679998
3186,4.49259,32.79,0,0,15,-0.929998,0.00944097,3.141,5,1.5,1.5,1.5,1.5,0,10,5.1136700000000005e-76,-33.719998
3188,4.48578,32.82,0,0,15,-0.939998,0.0094469,3.141,5,1.5,1.5,1.5,1.5,0,10,3.11295e-76,-33.759998
3190,4.52254,32.85,0,0,15,-0.949998,0.00945282,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8936700000000003e-76,-33.799998
3192,4.58887,32.88,0,0,15,-0.959998,0.00945875,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1511400000000002e-76,-33.839998
3194,4.51458,32.91,0,0,15,-0.969998,0.00946468,3.141,5,1.5,1.5,1.5,1.5,0,10,6.992660000000001e-77,-33.87999799999999
3196,4.4355,32.94,0,0,15,-0.979998,0.0094706,3.141,5,1.5,1.5,1.5,1.5,0,10,4.24473e-77,-33.919998
3198,4.54941,32.97,0,0,15,-0.989998,0.00947653,3.141,5,1.5,1.5,1.5,1.5,0,10,2.57484e-77,-33.959998
3200,4.47419,33.0,0,0,15,-0.999998,0.00948246,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5607800000000001e-77,-33.999998
3202,4.45007,33.03,0,0,15,-1.01,0.00948838,3.141,5,1.5,1.5,1.5,1.5,0,10,9.45421e-78,-34.04
3204,4.45262,33.06,0,0,15,-1.02,0.00949431,3.141,5,1.5,1.5,1.5,1.5,0,10,5.7227e-78,-34.080000000000005
3206,4.55822,33.09,0,0,15,-1.03,0.00950024,3.141,5,1.5,1.5,1.5,1.5,0,10,3.46154e-78,-34.120000000000005
3208,4.50069,33.12,0,0,15,-1.04,0.00950616,3.141,5,1.5,1.5,1.5,1.5,0,10,2.09232e-78,-34.16
3210,4.55049,33.15,0,0,15,-1.05,0.00951209,3.141,5,1.5,1.5,1.5,1.5,0,10,1.26381e-78,-34.199999999999996
3212,4.6608,33.18,0,0,15,-1.06,0.00951802,3.141,5,1.5,1.5,1.5,1.5,0,10,7.62825e-79,-34.24
3214,4.6282,33.21,0,0,15,-1.07,0.00952394,3.141,5,1.5,1.5,1.5,1.5,0,10,4.60109e-79,-34.28
3216,4.56849,33.24,0,0,15,-1.08,0.00952987,3.141,5,1.5,1.5,1.5,1.5,0,10,2.77325e-79,-34.32
3218,4.58707,33.27,0,0,15,-1.09,0.0095358,3.141,5,1.5,1.5,1.5,1.5,0,10,1.67036e-79,-34.36000000000001
3220,4.63764,33.3,0,0,15,-1.1,0.00954172,3.141,5,1.5,1.5,1.5,1.5,0,10,1.00536e-79,-34.4
3222,4.55661,33.33,0,0,15,-1.11,0.00954765,3.141,5,1.5,1.5,1.5,1.5,0,10,6.04679e-80,-34.44
3224,4.57679,33.36,0,0,15,-1.12,0.00955358,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6343e-80,-34.48
3226,4.65137,33.39,0,0,15,-1.13,0.0095595,3.141,5,1.5,1.5,1.5,1.5,0,10,2.18278e-80,-34.52
3228,4.62297,33.42,0,0,15,-1.14,0.00956543,3.141,5,1.5,1.5,1.5,1.5,0,10,1.31005e-80,-34.56
3230,4.59189,33.45,0,0,15,-1.15,0.00957136,3.141,5,1.5,1.5,1.5,1.5,0,10,7.85708e-81,-34.6
3232,4.61366,33.48,0,0,15,-1.16,0.00957728,3.141,5,1.5,1.5,1.5,1.5,0,10,4.70896e-81,-34.63999999999999
3234,4.66186,33.51,0,0,15,-1.17,0.00958321,3.141,5,1.5,1.5,1.5,1.5,0,10,2.82021e-81,-34.68
3236,4.59551,33.54,0,0,15,-1.18,0.00958913,3.141,5,1.5,1.5,1.5,1.5,0,10,1.68783e-81,-34.72
3238,4.5559,33.57,0,0,15,-1.19,0.00959506,3.141,5,1.5,1.5,1.5,1.5,0,10,1.00941e-81,-34.76
3240,4.58929,33.6,0,0,15,-1.2,0.00960099,3.141,5,1.5,1.5,1.5,1.5,0,10,6.03256e-82,-34.800000000000004
3242,4.58662,33.63,0,0,15,-1.21,0.00960691,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6026800000000003e-82,-34.84
3244,4.55286,33.66,0,0,15,-1.22,0.00961284,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1500100000000002e-82,-34.879999999999995
3246,4.54453,33.69,0,0,15,-1.23,0.00961877,3.141,5,1.5,1.5,1.5,1.5,0,10,1.28218e-82,-34.919999999999995
3248,4.63617,33.72,0,0,15,-1.24,0.00962469,3.141,5,1.5,1.5,1.5,1.5,0,10,7.64098e-83,-34.96
3250,4.61697,33.75,0,0,15,-1.25,0.00963062,3.141,5,1.5,1.5,1.5,1.5,0,10,4.55031e-83,-35.0
3252,4.57906,33.78,0,0,15,-1.26,0.00963655,3.141,5,1.5,1.5,1.5,1.5,0,10,2.70785e-83,-35.04
3254,4.57785,33.81,0,0,15,-1.27,0.00964247,3.141,5,1.5,1.5,1.5,1.5,0,10,1.61028e-83,-35.080000000000005
3256,4.54388,33.84,0,0,15,-1.28,0.0096484,3.141,5,1.5,1.5,1.5,1.5,0,10,9.56903e-84,-35.120000000000005
3258,4.57751,33.87,0,0,15,-1.29,0.00965433,3.141,5,1.5,1.5,1.5,1.5,0,10,5.68235e-84,-35.16
3260,4.55144,33.9,0,0,15,-1.3,0.00966025,3.141,5,1.5,1.5,1.5,1.5,0,10,3.37193e-84,-35.199999999999996
3262,4.63575,33.93,0,0,15,-1.31,0.00966618,3.141,5,1.5,1.5,1.5,1.5,0,10,1.99951e-84,-35.24
3264,4.56736,33.96,0,0,15,-1.32,0.00967211,3.141,5,1.5,1.5,1.5,1.5,0,10,1.18484e-84,-35.28
3266,4.59392,33.99,0,0,15,-1.33,0.00967803,3.141,5,1.5,1.5,1.5,1.5,0,10,7.01593e-85,-35.32
3268,4.61423,34.02,0,0,15,-1.34,0.00968396,3.141,5,1.5,1.5,1.5,1.5,0,10,4.1515e-85,-35.36000000000001
3270,4.63648,34.05,0,0,15,-1.35,0.00968989,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4548e-85,-35.4
3272,4.59755,34.08,0,0,15,-1.36,0.00969581,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4505e-85,-35.44
3274,4.82665,34.11,0,0,15,-1.37,0.00970174,3.141,5,1.5,1.5,1.5,1.5,0,10,8.56474e-86,-35.48
3276,4.66583,34.14,0,0,15,-1.38,0.00970767,3.141,5,1.5,1.5,1.5,1.5,0,10,5.0536e-86,-35.52
3278,4.63367,34.17,0,0,15,-1.39,0.00971359,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9797499999999996e-86,-35.56
3280,4.60277,34.2,0,0,15,-1.4,0.00971952,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7557e-86,-35.6
3282,4.70826,34.23,0,0,15,-1.41,0.00972545,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0337499999999999e-86,-35.63999999999999
3284,4.60034,34.26,0,0,15,-1.42,0.00973137,3.141,5,1.5,1.5,1.5,1.5,0,10,6.0823e-87,-35.68
3286,4.65974,34.29,0,0,15,-1.43,0.0097373,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5761399999999997e-87,-35.72
3288,4.76166,34.32,0,0,15,-1.44,0.00974322,3.141,5,1.5,1.5,1.5,1.5,0,10,2.10113e-87,-35.76
3290,4.65252,34.35,0,0,15,-1.45,0.00974915,3.141,5,1.5,1.5,1.5,1.5,0,10,1.23363e-87,-35.800000000000004
3292,4.68,34.38,0,0,15,-1.46,0.00975508,3.141,5,1.5,1.5,1.5,1.5,0,10,7.23778e-88,-35.84
3294,4.67027,34.41,0,0,15,-1.47,0.009761,3.141,5,1.5,1.5,1.5,1.5,0,10,4.24346e-88,-35.879999999999995
3296,4.60256,34.44,0,0,15,-1.48,0.00976693,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4861399999999998e-88,-35.919999999999995
3298,4.61387,34.47,0,0,15,-1.49,0.00977286,3.141,5,1.5,1.5,1.5,1.5,0,10,1.45554e-88,-35.96
3300,4.62862,34.5,0,0,15,-1.5,0.00977878,3.141,5,1.5,1.5,1.5,1.5,0,10,8.51556e-89,-36.0
3302,4.52554,34.53,0,0,15,-1.51,0.00978471,3.141,5,1.5,1.5,1.5,1.5,0,10,4.97846e-89,-36.04
3304,4.53969,34.56,0,0,15,-1.52,0.00979064,3.141,5,1.5,1.5,1.5,1.5,0,10,2.90849e-89,-36.080000000000005
3306,4.51916,34.59,0,0,15,-1.53,0.00979656,3.141,5,1.5,1.5,1.5,1.5,0,10,1.69798e-89,-36.120000000000005
3308,4.63269,34.62,0,0,15,-1.54,0.00980249,3.141,5,1.5,1.5,1.5,1.5,0,10,9.905829999999999e-90,-36.16
3310,4.60797,34.65,0,0,15,-1.55,0.00980842,3.141,5,1.5,1.5,1.5,1.5,0,10,5.77484e-90,-36.199999999999996
3312,4.70284,34.68,0,0,15,-1.56,0.00981434,3.141,5,1.5,1.5,1.5,1.5,0,10,3.36419e-90,-36.24
3314,4.69092,34.71,0,0,15,-1.57,0.00982027,3.141,5,1.5,1.5,1.5,1.5,0,10,1.95845e-90,-36.28
3316,4.71391,34.74,0,0,15,-1.58,0.0098262,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1393e-90,-36.32
3318,4.63002,34.77,0,0,15,-1.59,0.00983212,3.141,5,1.5,1.5,1.5,1.5,0,10,6.623e-91,-36.36000000000001
3320,4.62437,34.8,0,0,15,-1.6,0.00983805,3.141,5,1.5,1.5,1.5,1.5,0,10,3.84736e-91,-36.4
3322,4.66914,34.83,0,0,15,-1.61,0.00984398,3.141,5,1.5,1.5,1.5,1.5,0,10,2.23338e-91,-36.44
3324,4.73271,34.86,0,0,15,-1.62,0.0098499,3.141,5,1.5,1.5,1.5,1.5,0,10,1.29555e-91,-36.48
3326,4.6199,34.89,0,0,15,-1.63,0.00985583,3.141,5,1.5,1.5,1.5,1.5,0,10,7.509979999999999e-92,-36.52
3328,4.64934,34.92,0,0,15,-1.64,0.00986176,3.141,5,1.5,1.5,1.5,1.5,0,10,4.35025e-92,-36.56
3330,4.65712,34.95,0,0,15,-1.65,0.00986768,3.141,5,1.5,1.5,1.5,1.5,0,10,2.51815e-92,-36.6
3332,4.61676,34.98,0,0,15,-1.66,0.00987361,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4565999999999999e-92,-36.63999999999999
3334,4.60892,35.01,0,0,15,-1.67,0.00987954,3.141,5,1.5,1.5,1.5,1.5,0,10,8.41962e-93,-36.68
3336,4.69378,35.04,0,0,15,-1.68,0.00988546,3.141,5,1.5,1.5,1.5,1.5,0,10,4.86335e-93,-36.72
3338,4.64695,35.07,0,0,15,-1.69,0.00989139,3.141,5,1.5,1.5,1.5,1.5,0,10,2.80718e-93,-36.76
3340,4.60184,35.1,0,0,15,-1.7,0.00989731,3.141,5,1.5,1.5,1.5,1.5,0,10,1.61919e-93,-36.800000000000004
3342,4.64061,35.13,0,0,15,-1.71,0.00990324,3.141,5,1.5,1.5,1.5,1.5,0,10,9.33288e-94,-36.84
3344,4.6365,35.16,0,0,15,-1.72,0.00990917,3.141,5,1.5,1.5,1.5,1.5,0,10,5.37559e-94,-36.879999999999995
3346,4.64118,35.19,0,0,15,-1.73,0.00991509,3.141,5,1.5,1.5,1.5,1.5,0,10,3.09406e-94,-36.919999999999995
3348,4.67257,35.22,0,0,15,-1.74,0.00992102,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7796e-94,-36.96
3350,4.72087,35.25,0,0,15,-1.75,0.00992695,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0228400000000001e-94,-37.0
3352,4.68454,35.28,0,0,15,-1.76,0.00993287,3.141,5,1.5,1.5,1.5,1.5,0,10,5.8746899999999996e-95,-37.04
3354,4.63735,35.31,0,0,15,-1.77,0.0099388,3.141,5,1.5,1.5,1.5,1.5,0,10,3.37174e-95,-37.080000000000005
3356,4.96755,35.34,0,0,15,-1.78,0.00994473,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9338199999999998e-95,-37.120000000000005
3358,4.81473,35.37,0,0,15,-1.79,0.00995065,3.141,5,1.5,1.5,1.5,1.5,0,10,1.10833e-95,-37.16
3360,6.82788,35.4,0,0,15,-1.8,0.00995658,3.141,5,1.5,1.5,1.5,1.5,0,10,6.34765e-96,-37.199999999999996
3362,5.43003,35.43,0,0,15,-1.81,0.00996251,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6328700000000003e-96,-37.24
3364,5.60533,35.46,0,0,15,-1.82,0.00996843,3.141,5,1.5,1.5,1.5,1.5,0,10,2.07768e-96,-37.28
3366,4.77081,35.49,0,0,15,-1.83,0.00997436,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1874e-96,-37.32
3368,4.8026,35.52,0,0,15,-1.84,0.00998029,3.141,5,1.5,1.5,1.5,1.5,0,10,6.78125e-97,-37.36000000000001
3370,4.74569,35.55,0,0,15,-1.85,0.00998621,3.141,5,1.5,1.5,1.5,1.5,0,10,3.87002e-97,-37.4
3372,4.68013,35.58,0,0,15,-1.86,0.00999214,3.141,5,1.5,1.5,1.5,1.5,0,10,2.2070300000000001e-97,-37.44
3374,4.66913,35.61,0,0,15,-1.87,0.00999807,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2577500000000001e-97,-37.48
3376,4.65838,35.64,0,0,15,-1.88,0.010004,3.141,5,1.5,1.5,1.5,1.5,0,10,7.16267e-98,-37.52
3378,5.20872,35.67,0,0,15,-1.89,0.0100099,3.141,5,1.5,1.5,1.5,1.5,0,10,4.07611e-98,-37.56
3380,4.72781,35.7,0,0,15,-1.9,0.0100158,3.141,5,1.5,1.5,1.5,1.5,0,10,2.31797e-98,-37.6
3382,5.19518,35.73,0,0,15,-1.91,0.0100218,3.141,5,1.5,1.5,1.5,1.5,0,10,1.31723e-98,-37.63999999999999
3384,5.29459,35.76,0,0,15,-1.92,0.0100277,3.141,5,1.5,1.5,1.5,1.5,0,10,7.48011e-99,-37.68
3386,4.87401,35.79,0,0,15,-1.93,0.0100336,3.141,5,1.5,1.5,1.5,1.5,0,10,4.24469e-99,-37.72
3388,4.75655,35.82,0,0,15,-1.94,0.0100396,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4070000000000002e-99,-37.76
3390,4.72061,35.85,0,0,15,-1.95,0.0100455,3.141,5,1.5,1.5,1.5,1.5,0,10,1.36394e-99,-37.800000000000004
3392,4.74036,35.88,0,0,15,-1.96,0.0100514,3.141,5,1.5,1.5,1.5,1.5,0,10,7.723420000000001e-100,-37.84
3394,4.74801,35.91,0,0,15,-1.97,0.0100573,3.141,5,1.5,1.5,1.5,1.5,0,10,4.3703300000000004e-100,-37.879999999999995
3396,5.15822,35.94,0,0,15,-1.98,0.0100633,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4712200000000004e-100,-37.919999999999995
3398,4.67166,35.97,0,0,15,-1.99,0.0100692,3.141,5,1.5,1.5,1.5,1.5,0,10,1.39637e-100,-37.96
3400,4.65438,36.0,0,0,15,-2.0,0.0100751,3.141,5,1.5,1.5,1.5,1.5,0,10,7.884589999999999e-101,-38.0
3402,4.74587,36.03,0,0,15,-2.01,0.010081,3.141,5,1.5,1.5,1.5,1.5,0,10,4.4488799999999995e-101,-38.04
3404,4.74487,36.06,0,0,15,-2.02,0.010087,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5085000000000003e-101,-38.080000000000005
3406,4.81797,36.09,0,0,15,-2.03,0.0100929,3.141,5,1.5,1.5,1.5,1.5,0,10,1.41341e-101,-38.120000000000005
3408,4.62282,36.12,0,0,15,-2.04,0.0100988,3.141,5,1.5,1.5,1.5,1.5,0,10,7.95823e-102,-38.16
3410,4.66851,36.15,0,0,15,-2.05,0.0101047,3.141,5,1.5,1.5,1.5,1.5,0,10,4.477699999999999e-102,-38.199999999999996
3412,4.70722,36.18,0,0,15,-2.06,0.0101107,3.141,5,1.5,1.5,1.5,1.5,0,10,2.51759e-102,-38.24
3414,4.64854,36.21,0,0,15,-2.07,0.0101166,3.141,5,1.5,1.5,1.5,1.5,0,10,1.41451e-102,-38.28
3416,4.70011,36.24,0,0,15,-2.08,0.0101225,3.141,5,1.5,1.5,1.5,1.5,0,10,7.94184e-103,-38.32
3418,4.67265,36.27,0,0,15,-2.09,0.0101284,3.141,5,1.5,1.5,1.5,1.5,0,10,4.45581e-103,-38.36
3420,4.72365,36.3,0,0,15,-2.1,0.0101344,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4981799999999997e-103,-38.4
3422,4.69134,36.33,0,0,15,-2.11,0.0101403,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3996299999999999e-103,-38.44
3424,4.78205,36.36,0,0,15,-2.12,0.0101462,3.141,5,1.5,1.5,1.5,1.5,0,10,7.83598e-104,-38.48
3426,4.62057,36.39,0,0,15,-2.13,0.0101522,3.141,5,1.5,1.5,1.5,1.5,0,10,4.38395e-104,-38.52
3428,3.97707,36.42,0,0,15,-2.14,0.0101581,3.141,5,1.5,1.5,1.5,1.5,0,10,2.45093e-104,-38.56
3430,4.0622,36.45,0,0,15,-2.15,0.010164,3.141,5,1.5,1.5,1.5,1.5,0,10,1.36926e-104,-38.6
3432,4.04193,36.48,0,0,15,-2.16,0.0101699,3.141,5,1.5,1.5,1.5,1.5,0,10,7.64422e-105,-38.64
3434,4.14422,36.51,0,0,15,-2.17,0.0101759,3.141,5,1.5,1.5,1.5,1.5,0,10,4.2645399999999996e-105,-38.68
3436,4.05068,36.54,0,0,15,-2.18,0.0101818,3.141,5,1.5,1.5,1.5,1.5,0,10,2.37741e-105,-38.72
3438,4.00587,36.57,0,0,15,-2.19,0.0101877,3.141,5,1.5,1.5,1.5,1.5,0,10,1.32442e-105,-38.76
3440,3.94048,36.6,0,0,15,-2.2,0.0101936,3.141,5,1.5,1.5,1.5,1.5,0,10,7.372930000000001e-106,-38.800000000000004
3442,3.95902,36.63,0,0,15,-2.21,0.0101996,3.141,5,1.5,1.5,1.5,1.5,0,10,4.10153e-106,-38.84
3444,3.94439,36.66,0,0,15,-2.22,0.0102055,3.141,5,1.5,1.5,1.5,1.5,0,10,2.28005e-106,-38.879999999999995
3446,4.05133,36.69,0,0,15,-2.23,0.0102114,3.141,5,1.5,1.5,1.5,1.5,0,10,1.26658e-106,-38.919999999999995
3448,3.96267,36.72,0,0,15,-2.24,0.0102173,3.141,5,1.5,1.5,1.5,1.5,0,10,7.03096e-107,-38.96
3450,4.08655,36.75,0,0,15,-2.25,0.0102233,3.141,5,1.5,1.5,1.5,1.5,0,10,3.9002e-107,-39.0
3452,4.05004,36.78,0,0,15,-2.26,0.0102292,3.141,5,1.5,1.5,1.5,1.5,0,10,2.1619800000000002e-107,-39.04
3454,4.06808,36.81,0,0,15,-2.27,0.0102351,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1975900000000001e-107,-39.080000000000005
3456,4.0197,36.84,0,0,15,-2.28,0.0102411,3.141,5,1.5,1.5,1.5,1.5,0,10,6.62911e-108,-39.120000000000005
3458,4.1385,36.87,0,0,15,-2.29,0.010247,3.141,5,1.5,1.5,1.5,1.5,0,10,3.66686e-108,-39.16
3460,4.03463,36.9,0,0,15,-2.3,0.0102529,3.141,5,1.5,1.5,1.5,1.5,0,10,2.02687e-108,-39.199999999999996
3462,3.97993,36.93,0,0,15,-2.31,0.0102588,3.141,5,1.5,1.5,1.5,1.5,0,10,1.11956e-108,-39.24
3464,3.97713,36.96,0,0,15,-2.32,0.0102648,3.141,5,1.5,1.5,1.5,1.5,0,10,6.17964e-109,-39.28
3466,3.95411,36.99,0,0,15,-2.33,0.0102707,3.141,5,1.5,1.5,1.5,1.5,0,10,3.40855e-109,-39.32
3468,3.99442,37.02,0,0,15,-2.34,0.0102766,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8787399999999999e-109,-39.36
3470,3.89857,37.05,0,0,15,-2.35,0.0102825,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0348e-109,-39.4
3472,3.90856,37.08,0,0,15,-2.36,0.0102885,3.141,5,1.5,1.5,1.5,1.5,0,10,5.69558e-110,-39.44
3474,3.94797,37.11,0,0,15,-2.37,0.0102944,3.141,5,1.5,1.5,1.5,1.5,0,10,3.13264e-110,-39.48
3476,3.90877,37.14,0,0,15,-2.38,0.0103003,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72177e-110,-39.52
3478,3.93291,37.17,0,0,15,-2.39,0.0103062,3.141,5,1.5,1.5,1.5,1.5,0,10,9.45651e-111,-39.56
3480,3.91259,37.2,0,0,15,-2.4,0.0103122,3.141,5,1.5,1.5,1.5,1.5,0,10,5.19013e-111,-39.6
3482,3.9141,37.23,0,0,15,-2.41,0.0103181,3.141,5,1.5,1.5,1.5,1.5,0,10,2.84654e-111,-39.64
3484,4.00674,37.26,0,0,15,-2.42,0.010324,3.141,5,1.5,1.5,1.5,1.5,0,10,1.56009e-111,-39.68
3486,3.94489,37.29,0,0,15,-2.43,0.01033,3.141,5,1.5,1.5,1.5,1.5,0,10,8.5442e-112,-39.72
3488,3.89483,37.32,0,0,15,-2.44,0.0103359,3.141,5,1.5,1.5,1.5,1.5,0,10,4.67612e-112,-39.76
3490,3.89776,37.35,0,0,15,-2.45,0.0103418,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5573599999999998e-112,-39.800000000000004
3492,3.94118,37.38,0,0,15,-2.46,0.0103477,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3976199999999998e-112,-39.84
3494,3.94196,37.41,0,0,15,-2.47,0.0103537,3.141,5,1.5,1.5,1.5,1.5,0,10,7.632710000000001e-113,-39.879999999999995
3496,4.02565,37.44,0,0,15,-2.48,0.0103596,3.141,5,1.5,1.5,1.5,1.5,0,10,4.16543e-113,-39.919999999999995
3498,4.02692,37.47,0,0,15,-2.49,0.0103655,3.141,5,1.5,1.5,1.5,1.5,0,10,2.2715999999999998e-113,-39.96
3500,4.14998,37.5,0,0,15,-2.5,0.0103714,3.141,5,1.5,1.5,1.5,1.5,0,10,1.23793e-113,-40.0
3502,4.09913,37.53,0,0,15,-2.51,0.0103774,3.141,5,1.5,1.5,1.5,1.5,0,10,6.74143e-114,-40.04
3504,4.38683,37.56,0,0,15,-2.52,0.0103833,3.141,5,1.5,1.5,1.5,1.5,0,10,3.66859e-114,-40.080000000000005
3506,4.50774,37.59,0,0,15,-2.53,0.0103892,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9949800000000003e-114,-40.120000000000005
3508,5.88662,37.62,0,0,15,-2.54,0.0103951,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0841e-114,-40.16
3510,5.73472,37.65,0,0,15,-2.55,0.0104011,3.141,5,1.5,1.5,1.5,1.5,0,10,5.88696e-115,-40.199999999999996
3512,5.61237,37.68,0,0,15,-2.56,0.010407,3.141,5,1.5,1.5,1.5,1.5,0,10,3.1945200000000003e-115,-40.24
3514,5.6672,37.71,0,0,15,-2.57,0.0104129,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7322500000000001e-115,-40.28
3516,5.65599,37.74,0,0,15,-2.58,0.0104188,3.141,5,1.5,1.5,1.5,1.5,0,10,9.38659e-116,-40.32
3518,5.65448,37.77,0,0,15,-2.59,0.0104248,3.141,5,1.5,1.5,1.5,1.5,0,10,5.08272e-116,-40.36
3520,5.75556,37.8,0,0,15,-2.6,0.0104307,3.141,5,1.5,1.5,1.5,1.5,0,10,2.7502799999999997e-116,-40.4
3522,9.74761,37.83,0,0,15,-2.61,0.0104366,3.141,5,1.5,1.5,1.5,1.5,0,10,1.48713e-116,-40.44
3524,16.029,37.86,0,0,15,-2.62,0.0104426,3.141,5,1.5,1.5,1.5,1.5,0,10,8.03549e-117,-40.48
3526,16.2415,37.89,0,0,15,-2.63,0.0104485,3.141,5,1.5,1.5,1.5,1.5,0,10,4.33878e-117,-40.52
3528,16.2305,37.92,0,0,15,-2.64,0.0104544,3.141,5,1.5,1.5,1.5,1.5,0,10,2.34107e-117,-40.56
3530,16.0723,37.95,0,0,15,-2.65,0.0104603,3.141,5,1.5,1.5,1.5,1.5,0,10,1.26227e-117,-40.6
3532,16.1568,37.98,0,0,15,-2.66,0.0104663,3.141,5,1.5,1.5,1.5,1.5,0,10,6.80115e-118,-40.64
3534,16.2124,38.01,0,0,15,-2.67,0.0104722,3.141,5,1.5,1.5,1.5,1.5,0,10,3.66188e-118,-40.68
3536,14.6065,38.04,0,0,15,-2.68,0.0104781,3.141,5,1.5,1.5,1.5,1.5,0,10,1.97023e-118,-40.72
3538,12.7724,38.07,0,0,15,-2.69,0.010484,3.141,5,1.5,1.5,1.5,1.5,0,10,1.05931e-118,-40.76
3540,15.2721,38.1,0,0,15,-2.7,0.01049,3.141,5,1.5,1.5,1.5,1.5,0,10,5.69139e-119,-40.800000000000004
3542,13.7386,38.13,0,0,15,-2.71,0.0104959,3.141,5,1.5,1.5,1.5,1.5,0,10,3.05567e-119,-40.84
3544,9.24878,38.16,0,0,15,-2.72,0.0105018,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6394e-119,-40.879999999999995
3546,10.1633,38.19,0,0,15,-2.73,0.0105077,3.141,5,1.5,1.5,1.5,1.5,0,10,8.789360000000001e-120,-40.919999999999995
3548,6.50646,38.22,0,0,15,-2.74,0.0105137,3.141,5,1.5,1.5,1.5,1.5,0,10,4.7089100000000004e-120,-40.96
3550,5.66529,38.25,0,0,15,-2.75,0.0105196,3.141,5,1.5,1.5,1.5,1.5,0,10,2.52101e-120,-41.0
3552,5.61525,38.28,0,0,15,-2.76,0.0105255,3.141,5,1.5,1.5,1.5,1.5,0,10,1.34871e-120,-41.04
3554,5.68538,38.31,0,0,15,-2.77,0.0105315,3.141,5,1.5,1.5,1.5,1.5,0,10,7.210370000000001e-121,-41.080000000000005
3556,5.67475,38.34,0,0,15,-2.78,0.0105374,3.141,5,1.5,1.5,1.5,1.5,0,10,3.852e-121,-41.120000000000005
3558,5.63715,38.37,0,0,15,-2.79,0.0105433,3.141,5,1.5,1.5,1.5,1.5,0,10,2.0564000000000003e-121,-41.16
3560,5.56281,38.4,0,0,15,-2.8,0.0105492,3.141,5,1.5,1.5,1.5,1.5,0,10,1.09703e-121,-41.199999999999996
3562,5.58709,38.43,0,0,15,-2.81,0.0105552,3.141,5,1.5,1.5,1.5,1.5,0,10,5.848220000000001e-122,-41.24
3564,5.58347,38.46,0,0,15,-2.82,0.0105611,3.141,5,1.5,1.5,1.5,1.5,0,10,3.11544e-122,-41.28
3566,5.57176,38.49,0,0,15,-2.83,0.010567,3.141,5,1.5,1.5,1.5,1.5,0,10,1.65846e-122,-41.32
3568,5.66052,38.52,0,0,15,-2.84,0.0105729,3.141,5,1.5,1.5,1.5,1.5,0,10,8.822349999999999e-123,-41.36
3570,5.55822,38.55,0,0,15,-2.85,0.0105789,3.141,5,1.5,1.5,1.5,1.5,0,10,4.6898e-123,-41.4
3572,5.55552,38.58,0,0,15,-2.86,0.0105848,3.141,5,1.5,1.5,1.5,1.5,0,10,2.4912399999999997e-123,-41.44
3574,5.59875,38.61,0,0,15,-2.87,0.0105907,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3224199999999998e-123,-41.48
3576,5.62178,38.64,0,0,15,-2.88,0.0105966,3.141,5,1.5,1.5,1.5,1.5,0,10,7.01478e-124,-41.52
3578,5.60184,38.67,0,0,15,-2.89,0.0106026,3.141,5,1.5,1.5,1.5,1.5,0,10,3.71835e-124,-41.56
3580,5.58913,38.7,0,0,15,-2.9,0.0106085,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9696e-124,-41.6
3582,5.56838,38.73,0,0,15,-2.91,0.0106144,3.141,5,1.5,1.5,1.5,1.5,0,10,1.04255e-124,-41.64
3584,5.6063,38.76,0,0,15,-2.92,0.0106204,3.141,5,1.5,1.5,1.5,1.5,0,10,5.51453e-125,-41.68
3586,5.59326,38.79,0,0,15,-2.93,0.0106263,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9148199999999997e-125,-41.72
3588,5.68041,38.82,0,0,15,-2.94,0.0106322,3.141,5,1.5,1.5,1.5,1.5,0,10,1.53959e-125,-41.76
3590,5.58157,38.85,0,0,15,-2.95,0.0106381,3.141,5,1.5,1.5,1.5,1.5,0,10,8.126270000000001e-126,-41.800000000000004
3592,5.67061,38.88,0,0,15,-2.96,0.0106441,3.141,5,1.5,1.5,1.5,1.5,0,10,4.2861600000000005e-126,-41.84
3594,5.59792,38.91,0,0,15,-2.97,0.01065,3.141,5,1.5,1.5,1.5,1.5,0,10,2.25911e-126,-41.879999999999995
3596,5.58803,38.94,0,0,15,-2.98,0.0106559,3.141,5,1.5,1.5,1.5,1.5,0,10,1.18986e-126,-41.919999999999995
3598,5.6391,38.97,0,0,15,-2.99,0.0106618,3.141,5,1.5,1.5,1.5,1.5,0,10,6.26252e-127,-41.96
3600,5.57927,39.0,0,0,15,-3.0,0.0106678,3.141,5,1.5,1.5,1.5,1.5,0,10,3.29377e-127,-42.0
3602,5.5575,39.03,0,0,15,-3.01,0.0106737,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7311200000000001e-127,-42.04
3604,5.53546,39.06,0,0,15,-3.02,0.0106796,3.141,5,1.5,1.5,1.5,1.5,0,10,9.09189e-128,-42.080000000000005
3606,5.56988,39.09,0,0,15,-3.03,0.0106855,3.141,5,1.5,1.5,1.5,1.5,0,10,4.771689999999999e-128,-42.120000000000005
3608,5.62924,39.12,0,0,15,-3.04,0.0106915,3.141,5,1.5,1.5,1.5,1.5,0,10,2.50255e-128,-42.16
3610,6.31301,39.15,0,0,15,-3.05,0.0106974,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3115399999999999e-128,-42.199999999999996
3612,6.948,39.18,0,0,15,-3.06,0.0107033,3.141,5,1.5,1.5,1.5,1.5,0,10,6.86872e-129,-42.24
3614,7.59165,39.21,0,0,15,-3.07,0.0107093,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5946800000000003e-129,-42.28
3616,10.7972,39.24,0,0,15,-3.08,0.0107152,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8799e-129,-42.32
3618,13.0661,39.27,0,0,15,-3.09,0.0107211,3.141,5,1.5,1.5,1.5,1.5,0,10,9.824330000000001e-130,-42.36
3620,15.0325,39.3,0,0,15,-3.1,0.010727,3.141,5,1.5,1.5,1.5,1.5,0,10,5.13052e-130,-42.4
3622,15.0761,39.33,0,0,15,-3.11,0.010733,3.141,5,1.5,1.5,1.5,1.5,0,10,2.67739e-130,-42.44
3624,12.8798,39.36,0,0,15,-3.12,0.0107389,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3962200000000001e-130,-42.48
3626,16.0411,39.39,0,0,15,-3.13,0.0107448,3.141,5,1.5,1.5,1.5,1.5,0,10,7.27591e-131,-42.52
3628,13.5042,39.42,0,0,15,-3.14,0.0107507,3.141,5,1.5,1.5,1.5,1.5,0,10,3.78889e-131,-42.56
3630,10.5397,39.45,0,0,15,-3.15,0.0107567,3.141,5,1.5,1.5,1.5,1.5,0,10,1.97164e-131,-42.6
3632,8.36689,39.48,0,0,15,-3.16,0.0107626,3.141,5,1.5,1.5,1.5,1.5,0,10,1.02527e-131,-42.64
3634,6.90313,39.51,0,0,15,-3.17,0.0107685,3.141,5,1.5,1.5,1.5,1.5,0,10,5.32765e-132,-42.68
3636,6.74764,39.54,0,0,15,-3.18,0.0107744,3.141,5,1.5,1.5,1.5,1.5,0,10,2.7664799999999998e-132,-42.72
3638,6.76875,39.57,0,0,15,-3.19,0.0107804,3.141,5,1.5,1.5,1.5,1.5,0,10,1.43552e-132,-42.76
3640,6.7785,39.6,0,0,15,-3.2,0.0107863,3.141,5,1.5,1.5,1.5,1.5,0,10,7.44361e-133,-42.800000000000004
3642,6.76399,39.63,0,0,15,-3.21,0.0107922,3.141,5,1.5,1.5,1.5,1.5,0,10,3.85699e-133,-42.84
3644,6.70474,39.66,0,0,15,-3.22,0.0107981,3.141,5,1.5,1.5,1.5,1.5,0,10,1.9971299999999998e-133,-42.879999999999995
3646,6.77052,39.69,0,0,15,-3.23,0.0108041,3.141,5,1.5,1.5,1.5,1.5,0,10,1.03337e-133,-42.919999999999995
3648,6.63044,39.72,0,0,15,-3.24,0.01081,3.141,5,1.5,1.5,1.5,1.5,0,10,5.34312e-134,-42.96
3650,6.56955,39.75,0,0,15,-3.25,0.0108159,3.141,5,1.5,1.5,1.5,1.5,0,10,2.76074e-134,-43.0
3652,6.58243,39.78,0,0,15,-3.26,0.0108219,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4254399999999999e-134,-43.04
3654,6.56537,39.81,0,0,15,-3.27,0.0108278,3.141,5,1.5,1.5,1.5,1.5,0,10,7.35468e-135,-43.080000000000005
3656,6.64322,39.84,0,0,15,-3.28,0.0108337,3.141,5,1.5,1.5,1.5,1.5,0,10,3.79201e-135,-43.120000000000005
3658,6.58923,39.87,0,0,15,-3.29,0.0108396,3.141,5,1.5,1.5,1.5,1.5,0,10,1.95374e-135,-43.16
3660,6.22049,39.9,0,0,15,-3.3,0.0108456,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0059e-135,-43.199999999999996
3662,5.8526,39.93,0,0,15,-3.31,0.0108515,3.141,5,1.5,1.5,1.5,1.5,0,10,5.17532e-136,-43.24
3664,6.26043,39.96,0,0,15,-3.32,0.0108574,3.141,5,1.5,1.5,1.5,1.5,0,10,2.66078e-136,-43.28
3666,12.0502,39.99,0,0,15,-3.33,0.0108633,3.141,5,1.5,1.5,1.5,1.5,0,10,1.36701e-136,-43.32
3668,14.9533,40.02,0,0,15,-3.34,0.0108693,3.141,5,1.5,1.5,1.5,1.5,0,10,7.01824e-137,-43.36
3670,16.515,40.05,0,0,15,-3.35,0.0108752,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6006e-137,-43.4
3672,16.4526,40.08,0,0,15,-3.36,0.0108811,3.141,5,1.5,1.5,1.5,1.5,0,10,1.84592e-137,-43.44
3674,16.1812,40.11,0,0,15,-3.37,0.010887,3.141,5,1.5,1.5,1.5,1.5,0,10,9.45676e-138,-43.48
3676,15.2639,40.14,0,0,15,-3.38,0.010893,3.141,5,1.5,1.5,1.5,1.5,0,10,4.84131e-138,-43.52
3678,17.898,40.17,0,0,15,-3.39,0.0108989,3.141,5,1.5,1.5,1.5,1.5,0,10,2.47671e-138,-43.56
3680,15.3136,40.2,0,0,15,-3.4,0.0109048,3.141,5,1.5,1.5,1.5,1.5,0,10,1.26613e-138,-43.6
3682,16.528,40.23,0,0,15,-3.41,0.0109108,3.141,5,1.5,1.5,1.5,1.5,0,10,6.46808e-139,-43.64
3684,16.6318,40.26,0,0,15,-3.42,0.0109167,3.141,5,1.5,1.5,1.5,1.5,0,10,3.30189e-139,-43.68
3686,12.4972,40.29,0,0,15,-3.43,0.0109226,3.141,5,1.5,1.5,1.5,1.5,0,10,1.68438e-139,-43.72
3688,7.06953,40.32,0,0,15,-3.44,0.0109285,3.141,5,1.5,1.5,1.5,1.5,0,10,8.5864e-140,-43.76
3690,5.88325,40.35,0,0,15,-3.45,0.0109345,3.141,5,1.5,1.5,1.5,1.5,0,10,4.37393e-140,-43.800000000000004
3692,5.66803,40.38,0,0,15,-3.46,0.0109404,3.141,5,1.5,1.5,1.5,1.5,0,10,2.22651e-140,-43.84
3694,6.72162,40.41,0,0,15,-3.47,0.0109463,3.141,5,1.5,1.5,1.5,1.5,0,10,1.13258e-140,-43.879999999999995
3696,5.64484,40.44,0,0,15,-3.48,0.0109522,3.141,5,1.5,1.5,1.5,1.5,0,10,5.75712e-141,-43.919999999999995
3698,6.33047,40.47,0,0,15,-3.49,0.0109582,3.141,5,1.5,1.5,1.5,1.5,0,10,2.92437e-141,-43.96
3700,6.82447,40.5,0,0,15,-3.5,0.0109641,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4844e-141,-44.0
3702,9.70677,40.53,0,0,15,-3.51,0.01097,3.141,5,1.5,1.5,1.5,1.5,0,10,7.52943e-142,-44.04
3704,7.89414,40.56,0,0,15,-3.52,0.0109759,3.141,5,1.5,1.5,1.5,1.5,0,10,3.81649e-142,-44.080000000000005
3706,8.84006,40.59,0,0,15,-3.53,0.0109819,3.141,5,1.5,1.5,1.5,1.5,0,10,1.93311e-142,-44.120000000000005
3708,8.29813,40.62,0,0,15,-3.54,0.0109878,3.141,5,1.5,1.5,1.5,1.5,0,10,9.78457e-143,-44.16
3710,6.73469,40.65,0,0,15,-3.55,0.0109937,3.141,5,1.5,1.5,1.5,1.5,0,10,4.94901e-143,-44.199999999999996
3712,6.2384,40.68,0,0,15,-3.56,0.0109997,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5014099999999997e-143,-44.24
3714,7.5424,40.71,0,0,15,-3.57,0.0110056,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2634099999999998e-143,-44.28
3716,8.40112,40.74,0,0,15,-3.58,0.0110115,3.141,5,1.5,1.5,1.5,1.5,0,10,6.37669e-144,-44.32
3718,12.4012,40.77,0,0,15,-3.59,0.0110174,3.141,5,1.5,1.5,1.5,1.5,0,10,3.21616e-144,-44.36
3720,11.5686,40.8,0,0,15,-3.6,0.0110234,3.141,5,1.5,1.5,1.5,1.5,0,10,1.62096e-144,-44.4
3722,11.3561,40.83,0,0,15,-3.61,0.0110293,3.141,5,1.5,1.5,1.5,1.5,0,10,8.16387e-145,-44.44
3724,12.6112,40.86,0,0,15,-3.62,0.0110352,3.141,5,1.5,1.5,1.5,1.5,0,10,4.10878e-145,-44.48
3726,10.0568,40.89,0,0,15,-3.63,0.0110411,3.141,5,1.5,1.5,1.5,1.5,0,10,2.06643e-145,-44.52
3728,8.10234,40.92,0,0,15,-3.64,0.0110471,3.141,5,1.5,1.5,1.5,1.5,0,10,1.03853e-145,-44.56
3730,9.72375,40.95,0,0,15,-3.65,0.011053,3.141,5,1.5,1.5,1.5,1.5,0,10,5.21568e-146,-44.6
3732,10.0447,40.98,0,0,15,-3.66,0.0110589,3.141,5,1.5,1.5,1.5,1.5,0,10,2.61754e-146,-44.64
3734,8.78632,41.01,0,0,15,-3.67,0.0110648,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3127e-146,-44.68
3736,9.47185,41.04,0,0,15,-3.68,0.0110708,3.141,5,1.5,1.5,1.5,1.5,0,10,6.57857e-147,-44.72
3738,9.49326,41.07,0,0,15,-3.69,0.0110767,3.141,5,1.5,1.5,1.5,1.5,0,10,3.29449e-147,-44.76
3740,8.00992,41.1,0,0,15,-3.7,0.0110826,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6486799999999998e-147,-44.800000000000004
3742,7.99405,41.13,0,0,15,-3.71,0.0110885,3.141,5,1.5,1.5,1.5,1.5,0,10,8.24472e-148,-44.84
3744,10.8383,41.16,0,0,15,-3.72,0.0110945,3.141,5,1.5,1.5,1.5,1.5,0,10,4.12009e-148,-44.879999999999995
3746,11.1733,41.19,0,0,15,-3.73,0.0111004,3.141,5,1.5,1.5,1.5,1.5,0,10,2.05745e-148,-44.919999999999995
3748,9.64998,41.22,0,0,15,-3.74,0.0111063,3.141,5,1.5,1.5,1.5,1.5,0,10,1.0266999999999999e-148,-44.96
3750,7.89023,41.25,0,0,15,-3.75,0.0111123,3.141,5,1.5,1.5,1.5,1.5,0,10,5.1197499999999995e-149,-45.0
3752,6.62128,41.28,0,0,15,-3.76,0.0111182,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5512099999999997e-149,-45.04
3754,5.83535,41.31,0,0,15,-3.77,0.0111241,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2703799999999999e-149,-45.080000000000005
3756,5.70877,41.34,0,0,15,-3.78,0.01113,3.141,5,1.5,1.5,1.5,1.5,0,10,6.3214e-150,-45.120000000000005
3758,5.62388,41.37,0,0,15,-3.79,0.011136,3.141,5,1.5,1.5,1.5,1.5,0,10,3.14329e-150,-45.16
3760,5.7259,41.4,0,0,15,-3.8,0.0111419,3.141,5,1.5,1.5,1.5,1.5,0,10,1.56188e-150,-45.199999999999996
3762,5.70146,41.43,0,0,15,-3.81,0.0111478,3.141,5,1.5,1.5,1.5,1.5,0,10,7.75534e-151,-45.24
3764,5.68158,41.46,0,0,15,-3.82,0.0111537,3.141,5,1.5,1.5,1.5,1.5,0,10,3.8481e-151,-45.28
3766,5.80953,41.49,0,0,15,-3.83,0.0111597,3.141,5,1.5,1.5,1.5,1.5,0,10,1.90802e-151,-45.32
3768,5.66689,41.52,0,0,15,-3.84,0.0111656,3.141,5,1.5,1.5,1.5,1.5,0,10,9.45391e-152,-45.36
3770,5.76412,41.55,0,0,15,-3.85,0.0111715,3.141,5,1.5,1.5,1.5,1.5,0,10,4.6809200000000005e-152,-45.4
3772,5.6515,41.58,0,0,15,-3.86,0.0111774,3.141,5,1.5,1.5,1.5,1.5,0,10,2.31602e-152,-45.44
3774,5.54687,41.61,0,0,15,-3.87,0.0111834,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1451e-152,-45.48
3776,5.64853,41.64,0,0,15,-3.88,0.0111893,3.141,5,1.5,1.5,1.5,1.5,0,10,5.65769e-153,-45.52
3778,5.50316,41.67,0,0,15,-3.89,0.0111952,3.141,5,1.5,1.5,1.5,1.5,0,10,2.7933500000000004e-153,-45.56
3780,5.57557,41.7,0,0,15,-3.9,0.0112012,3.141,5,1.5,1.5,1.5,1.5,0,10,1.37817e-153,-45.6
3782,5.6429,41.73,0,0,15,-3.91,0.0112071,3.141,5,1.5,1.5,1.5,1.5,0,10,6.79469e-154,-45.64
3784,5.54938,41.76,0,0,15,-3.92,0.011213,3.141,5,1.5,1.5,1.5,1.5,0,10,3.34757e-154,-45.68
3786,5.60005,41.79,0,0,15,-3.93,0.0112189,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6480900000000002e-154,-45.72
3788,5.66313,41.82,0,0,15,-3.94,0.0112249,3.141,5,1.5,1.5,1.5,1.5,0,10,8.10818e-155,-45.76
3790,5.58913,41.85,0,0,15,-3.95,0.0112308,3.141,5,1.5,1.5,1.5,1.5,0,10,3.98618e-155,-45.800000000000004
3792,5.57359,41.88,0,0,15,-3.96,0.0112367,3.141,5,1.5,1.5,1.5,1.5,0,10,1.95832e-155,-45.84
3794,5.66073,41.91,0,0,15,-3.97,0.0112426,3.141,5,1.5,1.5,1.5,1.5,0,10,9.613899999999999e-156,-45.879999999999995
3796,5.57031,41.94,0,0,15,-3.98,0.0112486,3.141,5,1.5,1.5,1.5,1.5,0,10,4.71637e-156,-45.919999999999995
3798,5.59292,41.97,0,0,15,-3.99,0.0112545,3.141,5,1.5,1.5,1.5,1.5,0,10,2.31211e-156,-45.96
3800,5.55841,42.0,0,0,15,-4.0,0.0112604,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1326599999999999e-156,-46.0
3802,5.57957,42.03,0,0,15,-4.01,0.0112663,3.141,5,1.5,1.5,1.5,1.5,0,10,5.5447400000000005e-157,-46.04
3804,6.95745,42.06,0,0,15,-4.02,0.0112723,3.141,5,1.5,1.5,1.5,1.5,0,10,2.7124100000000002e-157,-46.08
3806,5.58081,42.09,0,0,15,-4.03,0.0112782,3.141,5,1.5,1.5,1.5,1.5,0,10,1.3259300000000001e-157,-46.120000000000005
3808,5.53528,42.12,0,0,15,-4.04,0.0112841,3.141,5,1.5,1.5,1.5,1.5,0,10,6.47705e-158,-46.16
3810,5.5862,42.15,0,0,15,-4.05,0.0112901,3.141,5,1.5,1.5,1.5,1.5,0,10,3.1617400000000003e-158,-46.199999999999996
3812,6.03923,42.18,0,0,15,-4.06,0.011296,3.141,5,1.5,1.5,1.5,1.5,0,10,1.54229e-158,-46.24
3814,6.67286,42.21,0,0,15,-4.07,0.0113019,3.141,5,1.5,1.5,1.5,1.5,0,10,7.517900000000001e-159,-46.28
3816,6.40857,42.24,0,0,15,-4.08,0.0113078,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6620000000000003e-159,-46.32
3818,5.56342,42.27,0,0,15,-4.09,0.0113138,3.141,5,1.5,1.5,1.5,1.5,0,10,1.78251e-159,-46.36
3820,5.62533,42.3,0,0,15,-4.1,0.0113197,3.141,5,1.5,1.5,1.5,1.5,0,10,8.670370000000001e-160,-46.4
3822,5.74619,42.33,0,0,15,-4.11,0.0113256,3.141,5,1.5,1.5,1.5,1.5,0,10,4.214390000000001e-160,-46.44
3824,5.52525,42.36,0,0,15,-4.12,0.0113315,3.141,5,1.5,1.5,1.5,1.5,0,10,2.0470200000000004e-160,-46.48
3826,6.35456,42.39,0,0,15,-4.13,0.0113375,3.141,5,1.5,1.5,1.5,1.5,0,10,9.93578e-161,-46.52
3828,5.96317,42.42,0,0,15,-4.14,0.0113434,3.141,5,1.5,1.5,1.5,1.5,0,10,4.8191800000000006e-161,-46.56
3830,5.68741,42.45,0,0,15,-4.15,0.0113493,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3358000000000003e-161,-46.6
3832,7.43186,42.48,0,0,15,-4.16,0.0113552,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1313300000000001e-161,-46.64
3834,6.84666,42.51,0,0,15,-4.17,0.0113612,3.141,5,1.5,1.5,1.5,1.5,0,10,5.47563e-162,-46.68
3836,5.56536,42.54,0,0,15,-4.18,0.0113671,3.141,5,1.5,1.5,1.5,1.5,0,10,2.64832e-162,-46.72
3838,5.51364,42.57,0,0,15,-4.19,0.011373,3.141,5,1.5,1.5,1.5,1.5,0,10,1.27997e-162,-46.76
3840,5.55711,42.6,0,0,15,-4.2,0.0113789,3.141,5,1.5,1.5,1.5,1.5,0,10,6.18184e-163,-46.800000000000004
3842,5.49514,42.63,0,0,15,-4.21,0.0113849,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9835200000000005e-163,-46.84
3844,5.516,42.66,0,0,15,-4.22,0.0113908,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4389e-163,-46.879999999999995
3846,5.60082,42.69,0,0,15,-4.23,0.0113967,3.141,5,1.5,1.5,1.5,1.5,0,10,6.93464e-164,-46.92
3848,5.5236,42.72,0,0,15,-4.24,0.0114027,3.141,5,1.5,1.5,1.5,1.5,0,10,3.3397100000000003e-164,-46.96
3850,5.53783,42.75,0,0,15,-4.25,0.0114086,3.141,5,1.5,1.5,1.5,1.5,0,10,1.60726e-164,-47.0
3852,5.90547,42.78,0,0,15,-4.26,0.0114145,3.141,5,1.5,1.5,1.5,1.5,0,10,7.72953e-165,-47.04
3854,6.38375,42.81,0,0,15,-4.27,0.0114204,3.141,5,1.5,1.5,1.5,1.5,0,10,3.7146000000000004e-165,-47.08
3856,5.92396,42.84,0,0,15,-4.28,0.0114264,3.141,5,1.5,1.5,1.5,1.5,0,10,1.78387e-165,-47.120000000000005
3858,5.88795,42.87,0,0,15,-4.29,0.0114323,3.141,5,1.5,1.5,1.5,1.5,0,10,8.560599999999999e-166,-47.16
3860,5.52701,42.9,0,0,15,-4.3,0.0114382,3.141,5,1.5,1.5,1.5,1.5,0,10,4.1052300000000003e-166,-47.199999999999996
3862,6.10475,42.93,0,0,15,-4.31,0.0114441,3.141,5,1.5,1.5,1.5,1.5,0,10,1.96726e-166,-47.24
3864,6.44232,42.96,0,0,15,-4.32,0.0114501,3.141,5,1.5,1.5,1.5,1.5,0,10,9.420589999999999e-167,-47.28
3866,6.34646,42.99,0,0,15,-4.33,0.011456,3.141,5,1.5,1.5,1.5,1.5,0,10,4.50802e-167,-47.32
3868,7.48051,43.02,0,0,15,-4.34,0.0114619,3.141,5,1.5,1.5,1.5,1.5,0,10,2.15568e-167,-47.36
3870,6.94949,43.05,0,0,15,-4.35,0.0114678,3.141,5,1.5,1.5,1.5,1.5,0,10,1.03009e-167,-47.4
3872,6.6939,43.08,0,0,15,-4.36,0.0114738,3.141,5,1.5,1.5,1.5,1.5,0,10,4.91877e-168,-47.44
3874,6.85293,43.11,0,0,15,-4.37,0.0114797,3.141,5,1.5,1.5,1.5,1.5,0,10,2.3470899999999997e-168,-47.48
3876,6.7642,43.14,0,0,15,-4.38,0.0114856,3.141,5,1.5,1.5,1.5,1.5,0,10,1.1191599999999999e-168,-47.52
3878,6.58078,43.17,0,0,15,-4.39,0.0114916,3.141,5,1.5,1.5,1.5,1.5,0,10,5.33273e-169,-47.56
3880,6.8254,43.2,0,0,15,-4.4,0.0114975,3.141,5,1.5,1.5,1.5,1.5,0,10,2.5392e-169,-47.6
3882,6.22342,43.23,0,0,15,-4.41,0.0115034,3.141,5,1.5,1.5,1.5,1.5,0,10,1.2081899999999999e-169,-47.64
3884,5.62192,43.26,0,0,15,-4.42,0.0115093,3.141,5,1.5,1.5,1.5,1.5,0,10,5.7446700000000004e-170,-47.68
3886,5.69213,43.29,0,0,15,-4.43,0.0115153,3.141,5,1.5,1.5,1.5,1.5,0,10,2.7295200000000003e-170,-47.72
3888,5.58292,43.32,0,0,15,-4.44,0.0115212,3.141,5,1.5,1.5,1.5,1.5,0,10,1.29598e-170,-47.76
3890,5.59844,43.35,0,0,15,-4.45,0.0115271,3.141,5,1.5,1.5,1.5,1.5,0,10,6.14897e-171,-47.800000000000004
3892,5.89199,43.38,0,0,15,-4.46,0.011533,3.141,5,1.5,1.5,1.5,1.5,0,10,2.9154000000000002e-171,-47.84
3894,6.35261,43.41,0,0,15,-4.47,0.011539,3.141,5,1.5,1.5,1.5,1.5,0,10,1.38129e-171,-47.879999999999995
3896,10.9379,43.44,0,0,15,-4.48,0.0115449,3.141,5,1.5,1.5,1.5,1.5,0,10,6.53978e-172,-47.92
3898,13.6236,43.47,0,0,15,-4.49,0.0115508,3.141,5,1.5,1.5,1.5,1.5,0,10,3.09409e-172,-47.96
3900,15.32,43.5,0,0,15,-4.5,0.0115567,3.141,5,1.5,1.5,1.5,1.5,0,10,1.4628299999999999e-172,-48.0
3902,14.4281,43.53,0,0,15,-4.51,0.0115627,3.141,5,1.5,1.5,1.5,1.5,0,10,6.91107e-173,-48.04
3904,9.16784,43.56,0,0,15,-4.52,0.0115686,3.141,5,1.5,1.5,1.5,1.5,0,10,3.26279e-173,-48.08
3906,5.97263,43.59,0,0,15,-4.53,0.0115745,3.141,5,1.5,1.5,1.5,1.5,0,10,1.5393e-173,-48.120000000000005
3908,5.72229,43.62,0,0,15,-4.54,0.0115805,3.141,5,1.5,1.5,1.5,1.5,0,10,7.25689e-174,-48.16
3910,5.79308,43.65,0,0,15,-4.55,0.0115864,3.141,5,1.5,1.5,1.5,1.5,0,10,3.41876e-174,-48.199999999999996
3912,7.84461,43.68,0,0,15,-4.56,0.0115923,3.141,5,1.5,1.5,1.5,1.5,0,10,1.60945e-174,-48.24
3914,6.64128,43.71,0,0,15,-4.57,0.0115982,3.141,5,1.5,1.5,1.5,1.5,0,10,7.57143e-175,-48.28
3916,9.54289,43.74,0,0,15,-4.58,0.0116042,3.141,5,1.5,1.5,1.5,1.5,0,10,3.5593399999999997e-175,-48.32
3918,6.95477,43.77,0,0,15,-4.59,0.0116101,3.141,5,1.5,1.5,1.5,1.5,0,10,1.6720599999999998e-175,-48.36
3920,8.96676,43.8,0,0,15,-4.6,0.011616,3.141,5,1.5,1.5,1.5,1.5,0,10,7.849240000000001e-176,-48.4
3922,6.99887,43.83,0,0,15,-4.61,0.0116219,3.141,5,1.5,1.5,1.5,1.5,0,10,3.68208e-176,-48.44
3924,6.90481,43.86,0,0,15,-4.62,0.0116279,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72604e-176,-48.48
3926,6.71685,43.89,0,0,15,-4.63,0.0116338,3.141,5,1.5,1.5,1.5,1.5,0,10,8.08536e-177,-48.52
3928,6.04518,43.92,0,0,15,-4.64,0.0116397,3.141,5,1.5,1.5,1.5,1.5,0,10,3.7847699999999996e-177,-48.56
3930,6.19355,43.95,0,0,15,-4.65,0.0116456,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7704000000000001e-177,-48.6
3932,5.90854,43.98,0,0,15,-4.66,0.0116516,3.141,5,1.5,1.5,1.5,1.5,0,10,8.27549e-178,-48.64
3934,6.67315,44.01,0,0,15,-4.67,0.0116575,3.141,5,1.5,1.5,1.5,1.5,0,10,3.8655200000000004e-178,-48.68
3936,5.96213,44.04,0,0,15,-4.68,0.0116634,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8043200000000002e-178,-48.72
3938,5.9809,44.07,0,0,15,-4.69,0.0116693,3.141,5,1.5,1.5,1.5,1.5,0,10,8.41608e-179,-48.76
3940,5.74399,44.1,0,0,15,-4.7,0.0116753,3.141,5,1.5,1.5,1.5,1.5,0,10,3.92282e-179,-48.800000000000004
3942,5.68213,44.13,0,0,15,-4.71,0.0116812,3.141,5,1.5,1.5,1.5,1.5,0,10,1.82716e-179,-48.84
3944,5.75062,44.16,0,0,15,-4.72,0.0116871,3.141,5,1.5,1.5,1.5,1.5,0,10,8.5045e-180,-48.879999999999995
3946,6.28892,44.19,0,0,15,-4.73,0.0116931,3.141,5,1.5,1.5,1.5,1.5,0,10,3.95559e-180,-48.92
3948,5.89048,44.22,0,0,15,-4.74,0.011699,3.141,5,1.5,1.5,1.5,1.5,0,10,1.8385e-180,-48.96
3950,6.68363,44.25,0,0,15,-4.75,0.0117049,3.141,5,1.5,1.5,1.5,1.5,0,10,8.53905e-181,-49.0
3952,6.6291,44.28,0,0,15,-4.76,0.0117108,3.141,5,1.5,1.5,1.5,1.5,0,10,3.9632000000000003e-181,-49.04
3954,10.3882,44.31,0,0,15,-4.77,0.0117168,3.141,5,1.5,1.5,1.5,1.5,0,10,1.83812e-181,-49.08
3956,10.4829,44.34,0,0,15,-4.78,0.0117227,3.141,5,1.5,1.5,1.5,1.5,0,10,8.51907e-182,-49.120000000000005
3958,9.20077,44.37,0,0,15,-4.79,0.0117286,3.141,5,1.5,1.5,1.5,1.5,0,10,3.94551e-182,-49.16
3960,9.63158,44.4,0,0,15,-4.8,0.0117345,3.141,5,1.5,1.5,1.5,1.5,0,10,1.82602e-182,-49.199999999999996
3962,9.444,44.43,0,0,15,-4.81,0.0117405,3.141,5,1.5,1.5,1.5,1.5,0,10,8.44496e-183,-49.24
3964,6.66621,44.46,0,0,15,-4.82,0.0117464,3.141,5,1.5,1.5,1.5,1.5,0,10,3.90285e-183,-49.28
3966,5.60353,44.49,0,0,15,-4.83,0.0117523,3.141,5,1.5,1.5,1.5,1.5,0,10,1.80243e-183,-49.32
3968,5.64754,44.52,0,0,15,-4.84,0.0117582,3.141,5,1.5,1.5,1.5,1.5,0,10,8.31811e-184,-49.36
3970,5.95961,44.55,0,0,15,-4.85,0.0117642,3.141,5,1.5,1.5,1.5,1.5,0,10,3.8360399999999997e-184,-49.4
3972,6.63555,44.58,0,0,15,-4.86,0.0117701,3.141,5,1.5,1.5,1.5,1.5,0,10,1.7678e-184,-49.44
3974,6.63393,44.61,0,0,15,-4.87,0.011776,3.141,5,1.5,1.5,1.5,1.5,0,10,8.14093e-185,-49.48
3976,7.12092,44.64,0,0,15,-4.88,0.011782,3.141,5,1.5,1.5,1.5,1.5,0,10,3.7463399999999995e-185,-49.52
3978,7.07666,44.67,0,0,15,-4.89,0.0117879,3.141,5,1.5,1.5,1.5,1.5,0,10,1.72278e-185,-49.56
3980,7.3005,44.7,0,0,15,-4.9,0.0117938,3.141,5,1.5,1.5,1.5,1.5,0,10,7.916729999999999e-186,-49.6
3982,7.15217,44.73,0,0,15,-4.91,0.0117997,3.141,5,1.5,1.5,1.5,1.5,0,10,3.6354e-186,-49.64
3984,7.8878,44.76,0,0,15,-4.92,0.0118057,3.141,5,1.5,1.5,1.5,1.5,0,10,1.66821e-186,-49.68
3986,10.7771,44.79,0,0,15,-4.93,0.0118116,3.141,5,1.5,1.5,1.5,1.5,0,10,7.649609999999999e-187,-49.72
3988,8.61252,44.82,0,0,15,-4.94,0.0118175,3.141,5,1.5,1.5,1.5,1.5,0,10,3.50526e-187,-49.76
3990,6.88609,44.85,0,0,15,-4.95,0.0118234,3.141,5,1.5,1.5,1.5,1.5,0,10,1.60506e-187,-49.800000000000004
3992,5.70008,44.88,0,0,15,-4.96,0.0118294,3.141,5,1.5,1.5,1.5,1.5,0,10,7.344379999999999e-188,-49.84
3994,5.89436,44.91,0,0,15,-4.97,0.0118353,3.141,5,1.5,1.5,1.5,1.5,0,10,3.35822e-188,-49.879999999999995
3996,5.54484,44.94,0,0,15,-4.98,0.0118412,3.141,5,1.5,1.5,1.5,1.5,0,10,1.53446e-188,-49.92
3998,5.54015,44.97,0,0,15,-4.99,0.0118471,3.141,5,1.5,1.5,1.5,1.5,0,10,7.00637e-189,-49.96


==> NumericalCaseData/res_default_rear_end_edit.json.csv <==
time_ms,calc_time_ms,y_e_c1,y_e_c2,y_e_theta,v_e,mu_o_c1,mu_o_c2,mu_o_theta,mu_v_o,sigma_conf_c1,sigma_conf_c2,sigma_conf_theta,sigma_v,v_lb,v_ub,ego_risk,distance
0,4.58057,-15.0,0,0,15,5.0,0,0,5,1.5,1.5,1.5,1.5,0,10,6.90979e-17,20.0
2,4.49164,-14.97,0,0,15,5.01,0,0,5,1.5,1.5,1.5,1.5,0,10,7.84413e-17,19.98
4,4.49189,-14.94,0,0,15,5.02,0,0,5,1.5,1.5,1.5,1.5,0,10,8.90325e-17,19.96
6,4.44933,-14.91,0,0,15,5.03,0,0,5,1.5,1.5,1.5,1.5,0,10,1.01036e-16,19.94
8,4.57532,-14.88,0,0,15,5.04,0,0,5,1.5,1.5,1.5,1.5,0,10,1.14638e-16,19.92
10,4.50859,-14.85,0,0,15,5.05,0,0,5,1.5,1.5,1.5,1.5,0,10,1.30048e-16,19.9
12,4.45878,-14.82,0,0,15,5.06,0,0,5,1.5,1.5,1.5,1.5,0,10,1.47504e-16,19.88
14,4.53078,-14.79,0,0,15,5.07,0,0,5,1.5,1.5,1.5,1.5,0,10,1.67274e-16,19.86
16,4.52013,-14.76,0,0,15,5.08,0,0,5,1.5,1.5,1.5,1.5,0,10,1.89661e-16,19.84
18,4.55206,-14.73,0,0,15,5.09,0,0,5,1.5,1.5,1.5,1.5,0,10,2.15006e-16,19.82
20,4.46125,-14.7,0,0,15,5.1,0,0,5,1.5,1.5,1.5,1.5,0,10,2.43695e-16,19.799999999999997
22,4.60463,-14.67,0,0,15,5.11,0,0,5,1.5,1.5,1.5,1.5,0,10,2.76164e-16,19.78
24,4.48249,-14.64,0,0,15,5.12,0,0,5,1.5,1.5,1.5,1.5,0,10,3.12905e-16,19.76
26,4.5005,-14.61,0,0,15,5.13,0,0,5,1.5,1.5,1.5,1.5,0,10,3.54471e-16,19.74
28,4.59837,-14.58,0,0,15,5.14,0,0,5,1.5,1.5,1.5,1.5,0,10,4.0149e-16,19.72
30,4.60889,-14.55,0,0,15,5.15,0,0,5,1.5,1.5,1.5,1.5,0,10,4.54665e-16,19.700000000000003
32,4.68072,-14.52,0,0,15,5.16,0,0,5,1.5,1.5,1.5,1.5,0,10,5.14794e-16,19.68
34,4.5251,-14.49,0,0,15,5.17,0,0,5,1.5,1.5,1.5,1.5,0,10,5.82773e-16,19.66
36,4.57105,-14.46,0,0,15,5.18,0,0,5,1.5,1.5,1.5,1.5,0,10,6.59613e-16,19.64
38,4.49237,-14.43,0,0,15,5.19,0,0,5,1.5,1.5,1.5,1.5,0,10,7.46454e-16,19.62
40,4.47655,-14.4,0,0,15,5.2,0,0,5,1.5,1.5,1.5,1.5,0,10,8.44581e-16,19.6
42,4.55693,-14.37,0,0,15,5.21,0,0,5,1.5,1.5,1.5,1.5,0,10,9.55441e-16,19.58
44,4.5613,-14.34,0,0,15,5.22,0,0,5,1.5,1.5,1.5,1.5,0,10,1.08066e-15,19.56
46,4.54751,-14.31,0,0,15,5.23,0,0,5,1.5,1.5,1.5,1.5,0,10,1.22208e-15,19.54
48,4.55528,-14.28,0,0,15,5.24,0,0,5,1.5,1.5,1.5,1.5,0,10,1.38177e-15,19.52
50,4.53254,-14.25,0,0,15,5.25,0,0,5,1.5,1.5,1.5,1.5,0,10,1.56205e-15,19.5
52,4.5641,-14.22,0,0,15,5.26,0,0,5,1.5,1.5,1.5,1.5,0,10,1.76554e-15,19.48
54,4.54544,-14.19,0,0,15,5.27,0,0,5,1.5,1.5,1.5,1.5,0,10,1.9952e-15,19.46
56,4.60987,-14.16,0,0,15,5.28,0,0,5,1.5,1.5,1.5,1.5,0,10,2.25433e-15,19.44
58,4.49528,-14.13,0,0,15,5.29,0,0,5,1.5,1.5,1.5,1.5,0,10,2.54668e-15,19.42
60,4.47791,-14.1,0,0,15,5.3,0,0,5,1.5,1.5,1.5,1.5,0,10,2.87643e-15,19.4
62,4.45068,-14.07,0,0,15,5.31,0,0,5,1.5,1.5,1.5,1.5,0,10,3.24832e-15,19.38
64,4.50683,-14.04,0,0,15,5.32,0,0,5,1.5,1.5,1.5,1.5,0,10,3.66764e-15,19.36
66,4.4726,-14.01,0,0,15,5.33,0,0,5,1.5,1.5,1.5,1.5,0,10,4.14038e-15,19.34
68,4.48315,-13.98,0,0,15,5.34,0,0,5,1.5,1.5,1.5,1.5,0,10,4.67323e-15,19.32
70,4.53629,-13.95,0,0,15,5.35,0,0,5,1.5,1.5,1.5,1.5,0,10,5.27374e-15,19.299999999999997
72,4.53606,-13.92,0,0,15,5.36,0,0,5,1.5,1.5,1.5,1.5,0,10,5.95037e-15,19.28
74,4.50767,-13.89,0,0,15,5.37,0,0,5,1.5,1.5,1.5,1.5,0,10,6.71265e-15,19.26
76,4.46402,-13.86,0,0,15,5.38,0,0,5,1.5,1.5,1.5,1.5,0,10,7.57126e-15,19.24
78,4.51815,-13.83,0,0,15,5.39,0,0,5,1.5,1.5,1.5,1.5,0,10,8.5382e-15,19.22
80,4.59307,-13.8,0,0,15,5.4,0,0,5,1.5,1.5,1.5,1.5,0,10,9.62696e-15,19.200000000000003
82,4.50616,-13.77,0,0,15,5.41,0,0,5,1.5,1.5,1.5,1.5,0,10,1.08527e-14,19.18
84,4.54209,-13.74,0,0,15,5.42,0,0,5,1.5,1.5,1.5,1.5,0,10,1.22323e-14,19.16
86,4.49331,-13.71,0,0,15,5.43,0,0,5,1.5,1.5,1.5,1.5,0,10,1.37849e-14,19.14
88,4.599,-13.68,0,0,15,5.44,0,0,5,1.5,1.5,1.5,1.5,0,10,1.55318e-14,19.12
90,4.58019,-13.65,0,0,15,5.45,0,0,5,1.5,1.5,1.5,1.5,0,10,1.74971e-14,19.1
92,4.46252,-13.62,0,0,15,5.46,0,0,5,1.5,1.5,1.5,1.5,0,10,1.97077e-14,19.08
94,4.47814,-13.59,0,0,15,5.47,0,0,5,1.5,1.5,1.5,1.5,0,10,2.21936e-14,19.06
96,4.48386,-13.56,0,0,15,5.48,0,0,5,1.5,1.5,1.5,1.5,0,10,2.49888e-14,19.04
98,4.49267,-13.53,0,0,15,5.49,0,0,5,1.5,1.5,1.5,1.5,0,10,2.81311e-14,19.02
100,4.50412,-13.5,0,0,15,5.5,0,0,5,1.5,1.5,1.5,1.5,0,10,3.1663e-14,19.0
102,4.4851,-13.47,0,0,15,5.51,0,0,5,1.5,1.5,1.5,1.5,0,10,3.56321e-14,18.98
104,4.50703,-13.44,0,0,15,5.52,0,0,5,1.5,1.5,1.5,1.5,0,10,4.00918e-14,18.96
106,4.5726,-13.41,0,0,15,5.53,0,0,5,1.5,1.5,1.5,1.5,0,10,4.51019e-14,18.94
108,4.48915,-13.38,0,0,15,5.54,0,0,5,1.5,1.5,1.5,1.5,0,10,5.07291e-14,18.92
110,4.52362,-13.35,0,0,15,5.55,0,0,5,1.5,1.5,1.5,1.5,0,10,5.70486e-14,18.9
112,4.54764,-13.32,0,0,15,5.56,0,0,5,1.5,1.5,1.5,1.5,0,10,6.4144e-14,18.88
114,4.48227,-13.29,0,0,15,5.57,0,0,5,1.5,1.5,1.5,1.5,0,10,7.21095e-14,18.86
116,4.47666,-13.26,0,0,15,5.58,0,0,5,1.5,1.5,1.5,1.5,0,10,8.10499e-14,18.84
118,4.48343,-13.23,0,0,15,5.59,0,0,5,1.5,1.5,1.5,1.5,0,10,9.1083e-14,18.82
120,4.4577,-13.2,0,0,15,5.6,0,0,5,1.5,1.5,1.5,1.5,0,10,1.0234e-13,18.799999999999997
122,4.45298,-13.17,0,0,15,5.61,0,0,5,1.5,1.5,1.5,1.5,0,10,1.14969e-13,18.78
124,4.51371,-13.14,0,0,15,5.62,0,0,5,1.5,1.5,1.5,1.5,0,10,1.29133e-13,18.76
126,4.60729,-13.11,0,0,15,5.63,0,0,5,1.5,1.5,1.5,1.5,0,10,1.45017e-13,18.74
128,4.54412,-13.08,0,0,15,5.64,0,0,5,1.5,1.5,1.5,1.5,0,10,1.62827e-13,18.72
130,4.53538,-13.05,0,0,15,5.65,0,0,5,1.5,1.5,1.5,1.5,0,10,1.82792e-13,18.700000000000003
132,4.51961,-13.02,0,0,15,5.66,0,0,5,1.5,1.5,1.5,1.5,0,10,2.0517e-13,18.68
134,4.49728,-12.99,0,0,15,5.67,0,0,5,1.5,1.5,1.5,1.5,0,10,2.30246e-13,18.66
136,4.47762,-12.96,0,0,15,5.68,0,0,5,1.5,1.5,1.5,1.5,0,10,2.58343e-13,18.64
138,4.43801,-12.93,0,0,15,5.69,0,0,5,1.5,1.5,1.5,1.5,0,10,2.89818e-13,18.62
140,4.5358,-12.9,0,0,15,5.7,0,0,5,1.5,1.5,1.5,1.5,0,10,3.25071e-13,18.6
142,4.46126,-12.87,0,0,15,5.71,0,0,5,1.5,1.5,1.5,1.5,0,10,3.64549e-13,18.58
144,4.52474,-12.84,0,0,15,5.72,0,0,5,1.5,1.5,1.5,1.5,0,10,4.08751e-13,18.56
146,4.523,-12.81,0,0,15,5.73,0,0,5,1.5,1.5,1.5,1.5,0,10,4.58231e-13,18.54
148,4.51621,-12.78,0,0,15,5.74,0,0,5,1.5,1.5,1.5,1.5,0,10,5.13613e-13,18.52
150,4.48917,-12.75,0,0,15,5.75,0,0,5,1.5,1.5,1.5,1.5,0,10,5.75587e-13,18.5
152,4.54961,-12.72,0,0,15,5.76,0,0,5,1.5,1.5,1.5,1.5,0,10,6.44927e-13,18.48
154,4.5318,-12.69,0,0,15,5.77,0,0,5,1.5,1.5,1.5,1.5,0,10,7.22495e-13,18.46
156,4.45515,-12.66,0,0,15,5.78,0,0,5,1.5,1.5,1.5,1.5,0,10,8.09252e-13,18.44
158,4.52097,-12.63,0,0,15,5.79,0,0,5,1.5,1.5,1.5,1.5,0,10,9.06269e-13,18.42
160,4.49948,-12.6,0,0,15,5.8,0,0,5,1.5,1.5,1.5,1.5,0,10,1.01474e-12,18.4
162,4.52067,-12.57,0,0,15,5.81,0,0,5,1.5,1.5,1.5,1.5,0,10,1.136e-12,18.38
164,4.4558,-12.54,0,0,15,5.82,0,0,5,1.5,1.5,1.5,1.5,0,10,1.27152e-12,18.36
166,4.46773,-12.51,0,0,15,5.83,0,0,5,1.5,1.5,1.5,1.5,0,10,1.42297e-12,18.34
168,4.47847,-12.48,0,0,15,5.84,0,0,5,1.5,1.5,1.5,1.5,0,10,1.59217e-12,18.32
170,4.48517,-12.45,0,0,15,5.85,0,0,5,1.5,1.5,1.5,1.5,0,10,1.78119e-12,18.299999999999997
172,4.45932,-12.42,0,0,15,5.86,0,0,5,1.5,1.5,1.5,1.5,0,10,1.9923e-12,18.28
174,4.45694,-12.39,0,0,15,5.87,0,0,5,1.5,1.5,1.5,1.5,0,10,2.22805e-12,18.26
176,4.56506,-12.36,0,0,15,5.88,0,0,5,1.5,1.5,1.5,1.5,0,10,2.49126e-12,18.24
178,4.52076,-12.33,0,0,15,5.89,0,0,5,1.5,1.5,1.5,1.5,0,10,2.78508e-12,18.22
180,4.46772,-12.3,0,0,15,5.9,0,0,5,1.5,1.5,1.5,1.5,0,10,3.11301e-12,18.200000000000003
182,4.82138,-12.27,0,0,15,5.91,0,0,5,1.5,1.5,1.5,1.5,0,10,3.47894e-12,18.18
184,5.72046,-12.24,0,0,15,5.92,0,0,5,1.5,1.5,1.5,1.5,0,10,3.88722e-12,18.16
186,4.48896,-12.21,0,0,15,5.93,0,0,5,1.5,1.5,1.5,1.5,0,10,4.34266e-12,18.14
188,4.51473,-12.18,0,0,15,5.94,0,0,5,1.5,1.5,1.5,1.5,0,10,4.85062e-12,18.12
190,4.47366,-12.15,0,0,15,5.95,0,0,5,1.5,1.5,1.5,1.5,0,10,5.41705e-12,18.1
192,4.54436,-12.12,0,0,15,5.96,0,0,5,1.5,1.5,1.5,1.5,0,10,6.04858e-12,18.08
194,4.43323,-12.09,0,0,15,5.97,0,0,5,1.5,1.5,1.5,1.5,0,10,6.75256e-12,18.06
196,4.44814,-12.06,0,0,15,5.98,0,0,5,1.5,1.5,1.5,1.5,0,10,7.53716e-12,18.04
198,4.46594,-12.03,0,0,15,5.99,0,0,5,1.5,1.5,1.5,1.5,0,10,8.41147e-12,18.02
200,4.48148,-12.0,0,0,15,6.0,0,0,5,1.5,1.5,1.5,1.5,0,10,9.38557e-12,18.0
202,4.49171,-11.97,0,0,15,6.01,0,0,5,1.5,1.5,1.5,1.5,0,10,1.04707e-11,17.98
204,4.44693,-11.94,0,0,15,6.02,0,0,5,1.5,1.5,1.5,1.5,0,10,1.16792e-11,17.96
206,4.4748,-11.91,0,0,15,6.03,0,0,5,1.5,1.5,1.5,1.5,0,10,1.30249e-11,17.94
208,4.54422,-11.88,0,0,15,6.04,0,0,5,1.5,1.5,1.5,1.5,0,10,1.45232e-11,17.92
210,6.36723,-11.85,0,0,15,6.05,0,0,5,1.5,1.5,1.5,1.5,0,10,1.6191e-11,17.9
212,7.40699,-11.82,0,0,15,6.06,0,0,5,1.5,1.5,1.5,1.5,0,10,1.80472e-11,17.88
214,7.50448,-11.79,0,0,15,6.07,0,0,5,1.5,1.5,1.5,1.5,0,10,2.01128e-11,17.86
216,7.48743,-11.76,0,0,15,6.08,0,0,5,1.5,1.5,1.5,1.5,0,10,2.24108e-11,17.84
218,7.44093,-11.73,0,0,15,6.09,0,0,5,1.5,1.5,1.5,1.5,0,10,2.49671e-11,17.82
220,7.45914,-11.7,0,0,15,6.1,0,0,5,1.5,1.5,1.5,1.5,0,10,2.78102e-11,17.799999999999997
222,7.56253,-11.67,0,0,15,6.11,0,0,5,1.5,1.5,1.5,1.5,0,10,3.09716e-11,17.78
224,7.50388,-11.64,0,0,15,6.12,0,0,5,1.5,1.5,1.5,1.5,0,10,3.44865e-11,17.76
226,7.52843,-11.61,0,0,15,6.13,0,0,5,1.5,1.5,1.5,1.5,0,10,3.83935e-11,17.74
228,7.51807,-11.58,0,0,15,6.14,0,0,5,1.5,1.5,1.5,1.5,0,10,4.27359e-11,17.72
230,7.44169,-11.55,0,0,15,6.15,0,0,5,1.5,1.5,1.5,1.5,0,10,4.7561e-11,17.700000000000003
232,7.47349,-11.52,0,0,15,6.16,0,0,5,1.5,1.5,1.5,1.5,0,10,5.29218e-11,17.68
234,7.44606,-11.49,0,0,15,6.17,0,0,5,1.5,1.5,1.5,1.5,0,10,5.88767e-11,17.66
236,8.64431,-11.46,0,0,15,6.18,0,0,5,1.5,1.5,1.5,1.5,0,10,6.54902e-11,17.64
238,8.73902,-11.43,0,0,15,6.19,0,0,5,1.5,1.5,1.5,1.5,0,10,7.2834e-11,17.62
240,10.2783,-11.4,0,0,15,6.2,0,0,5,1.5,1.5,1.5,1.5,0,10,8.09873e-11,17.6
242,14.7372,-11.37,0,0,15,6.21,0,0,5,1.5,1.5,1.5,1.5,0,10,9.00376e-11,17.58
244,15.6269,-11.34,0,0,15,6.22,0,0,5,1.5,1.5,1.5,1.5,0,10,1.00082e-10,17.56
246,14.8272,-11.31,0,0,15,6.23,0,0,5,1.5,1.5,1.5,1.5,0,10,1.11228e-10,17.54
248,14.7306,-11.28,0,0,15,6.24,0,0,5,1.5,1.5,1.5,1.5,0,10,1.23593e-10,17.52
250,11.7595,-11.25,0,0,15,6.25,0,0,5,1.5,1.5,1.5,1.5,0,10,1.3731e-10,17.5
252,8.68857,-11.22,0,0,15,6.26,0,0,5,1.5,1.5,1.5,1.5,0,10,1.52522e-10,17.48
254,8.81743,-11.19,0,0,15,6.27,0,0,5,1.5,1.5,1.5,1.5,0,10,1.6939e-10,17.46
256,8.47371,-11.16,0,0,15,6.28,0,0,5,1.5,1.5,1.5,1.5,0,10,1.88092e-10,17.44
258,8.69293,-11.13,0,0,15,6.29,0,0,5,1.5,1.5,1.5,1.5,0,10,2.08822e-10,17.42
260,8.56229,-11.1,0,0,15,6.3,0,0,5,1.5,1.5,1.5,1.5,0,10,2.31796e-10,17.4
262,8.61839,-11.07,0,0,15,6.31,0,0,5,1.5,1.5,1.5,1.5,0,10,2.57254e-10,17.38
264,8.52813,-11.04,0,0,15,6.32,0,0,5,1.5,1.5,1.5,1.5,0,10,2.85458e-10,17.36
266,8.597,-11.01,0,0,15,6.33,0,0,5,1.5,1.5,1.5,1.5,0,10,3.167e-10,17.34
268,8.62322,-10.98,0,0,15,6.34,0,0,5,1.5,1.5,1.5,1.5,0,10,3.513e-10,17.32
270,8.59155,-10.95,0,0,15,6.35,0,0,5,1.5,1.5,1.5,1.5,0,10,3.89612e-10,17.299999999999997
272,9.02629,-10.92,0,0,15,6.36,0,0,5,1.5,1.5,1.5,1.5,0,10,4.32029e-10,17.28
274,12.4942,-10.89,0,0,15,6.37,0,0,5,1.5,1.5,1.5,1.5,0,10,4.7898e-10,17.26
276,16.385,-10.86,0,0,15,6.38,0,0,5,1.5,1.5,1.5,1.5,0,10,5.30942e-10,17.24
278,15.2504,-10.83,0,0,15,6.39,0,0,5,1.5,1.5,1.5,1.5,0,10,5.88439e-10,17.22
280,14.8351,-10.8,0,0,15,6.4,0,0,5,1.5,1.5,1.5,1.5,0,10,6.52051e-10,17.200000000000003
282,15.2217,-10.77,0,0,15,6.41,0,0,5,1.5,1.5,1.5,1.5,0,10,7.22413e-10,17.18
284,14.8213,-10.74,0,0,15,6.42,0,0,5,1.5,1.5,1.5,1.5,0,10,8.00231e-10,17.16
286,14.7161,-10.71,0,0,15,6.43,0,0,5,1.5,1.5,1.5,1.5,0,10,8.86277e-10,17.14
288,13.6313,-10.68,0,0,15,6.44,0,0,5,1.5,1.5,1.5,1.5,0,10,9.81407e-10,17.12
290,9.77366,-10.65,0,0,15,6.45,0,0,5,1.5,1.5,1.5,1.5,0,10,1.08656e-09,17.1
292,8.68516,-10.62,0,0,15,6.46,0,0,5,1.5,1.5,1.5,1.5,0,10,1.20277e-09,17.08
294,8.55231,-10.59,0,0,15,6.47,0,0,5,1.5,1.5,1.5,1.5,0,10,1.33118e-09,17.06
296,8.68579,-10.56,0,0,15,6.48,0,0,5,1.5,1.5,1.5,1.5,0,10,1.47305e-09,17.04
298,8.61148,-10.53,0,0,15,6.49,0,0,5,1.5,1.5,1.5,1.5,0,10,1.62975e-09,17.02
300,10.6966,-10.5,0,0,15,6.5,0,0,5,1.5,1.5,1.5,1.5,0,10,1.80281e-09,17.0
302,14.8683,-10.47,0,0,15,6.51,0,0,5,1.5,1.5,1.5,1.5,0,10,1.9939e-09,16.98
304,14.607,-10.44,0,0,15,6.52,0,0,5,1.5,1.5,1.5,1.5,0,10,2.20487e-09,16.96
306,14.6243,-10.41,0,0,15,6.53,0,0,5,1.5,1.5,1.5,1.5,0,10,2.43774e-09,16.94
308,11.1152,-10.38,0,0,15,6.54,0,0,5,1.5,1.5,1.5,1.5,0,10,2.69474e-09,16.92
310,9.534,-10.35,0,0,15,6.55,0,0,5,1.5,1.5,1.5,1.5,0,10,2.97832e-09,16.9
312,11.9722,-10.32,0,0,15,6.56,0,0,5,1.5,1.5,1.5,1.5,0,10,3.29118e-09,16.88
314,14.9686,-10.29,0,0,15,6.57,0,0,5,1.5,1.5,1.5,1.5,0,10,3.63627e-09,16.86
316,14.9135,-10.26,0,0,15,6.58,0,0,5,1.5,1.5,1.5,1.5,0,10,4.01686e-09,16.84
318,13.6712,-10.23,0,0,15,6.59,0,0,5,1.5,1.5,1.5,1.5,0,10,4.43651e-09,16.82
320,11.8544,-10.2,0,0,15,6.6,0,0,5,1.5,1.5,1.5,1.5,0,10,4.89915e-09,16.799999999999997
322,8.17789,-10.17,0,0,15,6.61,0,0,5,1.5,1.5,1.5,1.5,0,10,5.40912e-09,16.78
324,7.45437,-10.14,0,0,15,6.62,0,0,5,1.5,1.5,1.5,1.5,0,10,5.97113e-09,16.76
326,7.35747,-10.11,0,0,15,6.63,0,0,5,1.5,1.5,1.5,1.5,0,10,6.5904e-09,16.74
328,7.54904,-10.08,0,0,15,6.64,0,0,5,1.5,1.5,1.5,1.5,0,10,7.27265e-09,16.72
330,7.46397,-10.05,0,0,15,6.65,0,0,5,1.5,1.5,1.5,1.5,0,10,8.02414e-09,16.700000000000003
332,7.49816,-10.02,0,0,15,6.66,0,0,5,1.5,1.5,1.5,1.5,0,10,8.85175e-09,16.68
334,7.44002,-9.99,0,0,15,6.67,0,0,5,1.5,1.5,1.5,1.5,0,10,9.76305e-09,16.66
336,7.59832,-9.96,0,0,15,6.68,0,0,5,1.5,1.5,1.5,1.5,0,10,1.07663e-08,16.64
338,7.43968,-9.93,0,0,15,6.69,0,0,5,1.5,1.5,1.5,1.5,0,10,1.18706e-08,16.62
340,7.94238,-9.9,0,0,15,6.7,0,0,5,1.5,1.5,1.5,1.5,0,10,1.30859e-08,16.6
342,8.66928,-9.87,0,0,15,6.71,0,0,5,1.5,1.5,1.5,1.5,0,10,1.44232e-08,16.58
344,10.0997,-9.84,0,0,15,6.72,0,0,5,1.5,1.5,1.5,1.5,0,10,1.58944e-08,16.56
346,13.4058,-9.81,0,0,15,6.73,0,0,5,1.5,1.5,1.5,1.5,0,10,1.75126e-08,16.54
348,14.9189,-9.78,0,0,15,6.74,0,0,5,1.5,1.5,1.5,1.5,0,10,1.92923e-08,16.52
350,15.036,-9.75,0,0,15,6.75,0,0,5,1.5,1.5,1.5,1.5,0,10,2.12492e-08,16.5
352,14.7945,-9.72,0,0,15,6.76,0,0,5,1.5,1.5,1.5,1.5,0,10,2.34005e-08,16.48
354,14.4212,-9.69,0,0,15,6.77,0,0,5,1.5,1.5,1.5,1.5,0,10,2.57652e-08,16.46
356,14.6752,-9.66,0,0,15,6.78,0,0,5,1.5,1.5,1.5,1.5,0,10,2.8364e-08,16.44
358,15.1977,-9.63,0,0,15,6.79,0,0,5,1.5,1.5,1.5,1.5,0,10,3.12196e-08,16.42
360,18.23,-9.6,0,0,15,6.8,0,0,5,1.5,1.5,1.5,1.5,0,10,3.43567e-08,16.4
362,17.8669,-9.57,0,0,15,6.81,0,0,5,1.5,1.5,1.5,1.5,0,10,3.78026e-08,16.38
364,16.791,-9.54,0,0,15,6.82,0,0,5,1.5,1.5,1.5,1.5,0,10,4.15869e-08,16.36
366,11.6507,-9.51,0,0,15,6.83,0,0,5,1.5,1.5,1.5,1.5,0,10,4.57422e-08,16.34
368,9.31704,-9.48,0,0,15,6.84,0,0,5,1.5,1.5,1.5,1.5,0,10,5.03041e-08,16.32
370,10.038,-9.45,0,0,15,6.85,0,0,5,1.5,1.5,1.5,1.5,0,10,5.53114e-08,16.299999999999997
372,8.60141,-9.42,0,0,15,6.86,0,0,5,1.5,1.5,1.5,1.5,0,10,6.08067e-08,16.28
374,8.9242,-9.39,0,0,15,6.87,0,0,5,1.5,1.5,1.5,1.5,0,10,6.68365e-08,16.26
376,8.46926,-9.36,0,0,15,6.88,0,0,5,1.5,1.5,1.5,1.5,0,10,7.34516e-08,16.24
378,8.65835,-9.33,0,0,15,6.89,0,0,5,1.5,1.5,1.5,1.5,0,10,8.07076e-08,16.22
380,8.66902,-9.3,0,0,15,6.9,0,0,5,1.5,1.5,1.5,1.5,0,10,8.86651e-08,16.200000000000003
382,8.52454,-9.27,0,0,15,6.91,0,0,5,1.5,1.5,1.5,1.5,0,10,9.73905e-08,16.18
384,8.69917,-9.24,0,0,15,6.92,0,0,5,1.5,1.5,1.5,1.5,0,10,1.06956e-07,16.16
386,8.60073,-9.21,0,0,15,6.93,0,0,5,1.5,1.5,1.5,1.5,0,10,1.17441e-07,16.14
388,9.08161,-9.18,0,0,15,6.94,0,0,5,1.5,1.5,1.5,1.5,0,10,1.28932e-07,16.12
390,9.33336,-9.15,0,0,15,6.95,0,0,5,1.5,1.5,1.5,1.5,0,10,1.41523e-07,16.1
392,8.94127,-9.12,0,0,15,6.96,0,0,5,1.5,1.5,1.5,1.5,0,10,1.55317e-07,16.08
394,9.06777,-9.09,0,0,15,6.97,0,0,5,1.5,1.5,1.5,1.5,0,10,1.70426e-07,16.06
396,9.61389,-9.06,0,0,15,6.98,0,0,5,1.5,1.5,1.5,1.5,0,10,1.86973e-07,16.04
398,8.56957,-9.03,0,0,15,6.99,0,0,5,1.5,1.5,1.5,1.5,0,10,2.05091e-07,16.02
400,8.7598,-9.0,0,0,15,7.0,0,0,5,1.5,1.5,1.5,1.5,0,10,2.24926e-07,16.0
402,8.7418,-8.97,0,0,15,7.01,0,0,5,1.5,1.5,1.5,1.5,0,10,2.46637e-07,15.98
404,8.60712,-8.94,0,0,15,7.02,0,0,5,1.5,1.5,1.5,1.5,0,10,2.70398e-07,15.959999999999999
406,8.55054,-8.91,0,0,15,7.03,0,0,5,1.5,1.5,1.5,1.5,0,10,2.96397e-07,15.940000000000001
408,8.56649,-8.88,0,0,15,7.04,0,0,5,1.5,1.5,1.5,1.5,0,10,3.2484e-07,15.920000000000002
410,8.51,-8.85,0,0,15,7.05,0,0,5,1.5,1.5,1.5,1.5,0,10,3.55952e-07,15.899999999999999
412,8.61197,-8.82,0,0,15,7.06,0,0,5,1.5,1.5,1.5,1.5,0,10,3.89977e-07,15.879999999999999
414,8.58506,-8.79,0,0,15,7.07,0,0,5,1.5,1.5,1.5,1.5,0,10,4.27181e-07,15.86
416,8.62246,-8.76,0,0,15,7.08,0,0,5,1.5,1.5,1.5,1.5,0,10,4.67855e-07,15.84
418,8.47382,-8.73,0,0,15,7.09,0,0,5,1.5,1.5,1.5,1.5,0,10,5.12313e-07,15.82
420,6.41498,-8.7,0,0,15,7.1,0,0,5,1.5,1.5,1.5,1.5,0,10,5.609e-07,15.799999999999999
422,4.56836,-8.67,0,0,15,7.11,0,0,5,1.5,1.5,1.5,1.5,0,10,6.1399e-07,15.780000000000001
424,4.44292,-8.64,0,0,15,7.12,0,0,5,1.5,1.5,1.5,1.5,0,10,6.7199e-07,15.760000000000002
426,4.49147,-8.61,0,0,15,7.13,0,0,5,1.5,1.5,1.5,1.5,0,10,7.35343e-07,15.739999999999998
428,4.50626,-8.58,0,0,15,7.14,0,0,5,1.5,1.5,1.5,1.5,0,10,8.04532e-07,15.719999999999999
430,4.50444,-8.55,0,0,15,7.15,0,0,5,1.5,1.5,1.5,1.5,0,10,8.8008e-07,15.700000000000001
432,4.48923,-8.52,0,0,15,7.16,0,0,5,1.5,1.5,1.5,1.5,0,10,9.62558e-07,15.68
434,4.52595,-8.49,0,0,15,7.17,0,0,5,1.5,1.5,1.5,1.5,0,10,1.05259e-06,15.66
436,4.56426,-8.46,0,0,15,7.18,0,0,5,1.5,1.5,1.5,1.5,0,10,1.15084e-06,15.64
438,4.4738,-8.43,0,0,15,7.19,0,0,5,1.5,1.5,1.5,1.5,0,10,1.25804e-06,15.620000000000001
440,4.50368,-8.4,0,0,15,7.2,0,0,5,1.5,1.5,1.5,1.5,0,10,1.375e-06,15.600000000000001
442,4.47306,-8.37,0,0,15,7.21,0,0,5,1.5,1.5,1.5,1.5,0,10,1.50258e-06,15.579999999999998
444,4.47042,-8.34,0,0,15,7.22,0,0,5,1.5,1.5,1.5,1.5,0,10,1.64171e-06,15.559999999999999
446,4.46496,-8.31,0,0,15,7.23,0,0,5,1.5,1.5,1.5,1.5,0,10,1.79343e-06,15.540000000000001
448,4.50649,-8.28,0,0,15,7.24,0,0,5,1.5,1.5,1.5,1.5,0,10,1.95882e-06,15.52
450,4.51346,-8.25,0,0,15,7.25,0,0,5,1.5,1.5,1.5,1.5,0,10,2.13911e-06,15.5
452,4.43717,-8.22,0,0,15,7.26,0,0,5,1.5,1.5,1.5,1.5,0,10,2.33559e-06,15.48
454,4.4645,-8.19,0,0,15,7.27,0,0,5,1.5,1.5,1.5,1.5,0,10,2.54968e-06,15.459999999999999
456,4.46966,-8.16,0,0,15,7.28,0,0,5,1.5,1.5,1.5,1.5,0,10,2.78292e-06,15.440000000000001
458,4.47473,-8.13,0,0,15,7.29,0,0,5,1.5,1.5,1.5,1.5,0,10,3.03698e-06,15.420000000000002
460,4.43335,-8.1,0,0,15,7.3,0,0,5,1.5,1.5,1.5,1.5,0,10,3.31367e-06,15.399999999999999
462,4.51407,-8.07,0,0,15,7.31,0,0,5,1.5,1.5,1.5,1.5,0,10,3.61496e-06,15.379999999999999
464,4.48938,-8.04,0,0,15,7.32,0,0,5,1.5,1.5,1.5,1.5,0,10,3.94297e-06,15.36
466,4.44613,-8.01,0,0,15,7.33,0,0,5,1.5,1.5,1.5,1.5,0,10,4.3e-06,15.34
468,4.42987,-7.98,0,0,15,7.34,0,0,5,1.5,1.5,1.5,1.5,0,10,4.68857e-06,15.32
470,4.46583,-7.95,0,0,15,7.35,0,0,5,1.5,1.5,1.5,1.5,0,10,5.11138e-06,15.3
472,4.46473,-7.92,0,0,15,7.36,0,0,5,1.5,1.5,1.5,1.5,0,10,5.57137e-06,15.280000000000001
474,4.45948,-7.89,0,0,15,7.37,0,0,5,1.5,1.5,1.5,1.5,0,10,6.07173e-06,15.26
476,4.46369,-7.86,0,0,15,7.38,0,0,5,1.5,1.5,1.5,1.5,0,10,6.61589e-06,15.24
478,4.52808,-7.83,0,0,15,7.39,0,0,5,1.5,1.5,1.5,1.5,0,10,7.2076e-06,15.219999999999999
480,4.47017,-7.8,0,0,15,7.4,0,0,5,1.5,1.5,1.5,1.5,0,10,7.8509e-06,15.2
482,4.44072,-7.77,0,0,15,7.41,0,0,5,1.5,1.5,1.5,1.5,0,10,8.55016e-06,15.18
484,4.45714,-7.74,0,0,15,7.42,0,0,5,1.5,1.5,1.5,1.5,0,10,9.31011e-06,15.16
486,4.4683,-7.71,0,0,15,7.43,0,0,5,1.5,1.5,1.5,1.5,0,10,1.01359e-05,15.14
488,4.43549,-7.68,0,0,15,7.44,0,0,5,1.5,1.5,1.5,1.5,0,10,1.10331e-05,15.120000000000001
490,4.48522,-7.65,0,0,15,7.45,0,0,5,1.5,1.5,1.5,1.5,0,10,1.20076e-05,15.100000000000001
492,4.53686,-7.62,0,0,15,7.46,0,0,5,1.5,1.5,1.5,1.5,0,10,1.3066e-05,15.08
494,4.50954,-7.59,0,0,15,7.47,0,0,5,1.5,1.5,1.5,1.5,0,10,1.42152e-05,15.059999999999999
496,4.47361,-7.56,0,0,15,7.48,0,0,5,1.5,1.5,1.5,1.5,0,10,1.5463e-05,15.04
498,4.47191,-7.53,0,0,15,7.49,0,0,5,1.5,1.5,1.5,1.5,0,10,1.68174e-05,15.02
500,4.52415,-7.5,0,0,15,7.5,0,0,5,1.5,1.5,1.5,1.5,0,10,1.82873e-05,15.0
502,4.45936,-7.47,0,0,15,7.51,0,0,5,1.5,1.5,1.5,1.5,0,10,1.98823e-05,14.98
504,4.46025,-7.44,0,0,15,7.52,0,0,5,1.5,1.5,1.5,1.5,0,10,2.16128e-05,14.96
506,4.71927,-7.41,0,0,15,7.53,0,0,5,1.5,1.5,1.5,1.5,0,10,2.34899e-05,14.940000000000001
508,4.52236,-7.38,0,0,15,7.54,0,0,5,1.5,1.5,1.5,1.5,0,10,2.55258e-05,14.92
510,4.47319,-7.35,0,0,15,7.55,0,0,5,1.5,1.5,1.5,1.5,0,10,2.77334e-05,14.899999999999999
512,4.46035,-7.32,0,0,15,7.56,0,0,5,1.5,1.5,1.5,1.5,0,10,3.01268e-05,14.879999999999999
514,4.53945,-7.29,0,0,15,7.57,0,0,5,1.5,1.5,1.5,1.5,0,10,3.27212e-05,14.86
516,4.46672,-7.26,0,0,15,7.58,0,0,5,1.5,1.5,1.5,1.5,0,10,3.5533e-05,14.84
518,4.46562,-7.23,0,0,15,7.59,0,0,5,1.5,1.5,1.5,1.5,0,10,3.858e-05,14.82
520,4.44361,-7.2,0,0,15,7.6,0,0,5,1.5,1.5,1.5,1.5,0,10,4.18811e-05,14.8
522,4.50607,-7.17,0,0,15,7.61,0,0,5,1.5,1.5,1.5,1.5,0,10,4.5457e-05,14.780000000000001
524,4.47587,-7.14,0,0,15,7.62,0,0,5,1.5,1.5,1.5,1.5,0,10,4.93299e-05,14.76
526,4.51728,-7.11,0,0,15,7.63,0,0,5,1.5,1.5,1.5,1.5,0,10,5.35237e-05,14.74
528,4.56675,-7.08,0,0,15,7.64,0,0,5,1.5,1.5,1.5,1.5,0,10,5.80643e-05,14.719999999999999
530,4.47073,-7.05,0,0,15,7.65,0,0,5,1.5,1.5,1.5,1.5,0,10,6.29794e-05,14.7
532,4.48523,-7.02,0,0,15,7.66,0,0,5,1.5,1.5,1.5,1.5,0,10,6.8299e-05,14.68
534,4.52623,-6.99,0,0,15,7.67,0,0,5,1.5,1.5,1.5,1.5,0,10,7.40555e-05,14.66
536,4.56522,-6.96,0,0,15,7.68,0,0,5,1.5,1.5,1.5,1.5,0,10,8.02836e-05,14.64
538,4.48415,-6.93,0,0,15,7.69,0,0,5,1.5,1.5,1.5,1.5,0,10,8.70208e-05,14.620000000000001
540,4.49885,-6.9,0,0,15,7.7,0,0,5,1.5,1.5,1.5,1.5,0,10,9.43074e-05,14.600000000000001
542,4.4868,-6.87,0,0,15,7.71,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000102187,14.58
544,4.48584,-6.84,0,0,15,7.72,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000110706,14.559999999999999
546,4.44165,-6.81,0,0,15,7.73,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000119916,14.54
548,4.47573,-6.78,0,0,15,7.74,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000129869,14.52
550,4.48739,-6.75,0,0,15,7.75,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000140625,14.5
552,4.49026,-6.72,0,0,15,7.76,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000152247,14.48
554,4.46601,-6.69,0,0,15,7.77,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000164801,14.46
556,4.51991,-6.66,0,0,15,7.78,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00017836,14.440000000000001
558,4.51855,-6.63,0,0,15,7.79,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000193002,14.42
560,4.43912,-6.6,0,0,15,7.8,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000208811,14.399999999999999
562,4.48358,-6.57,0,0,15,7.81,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000225878,14.379999999999999
564,4.47453,-6.54,0,0,15,7.82,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000244298,14.36
566,4.51596,-6.51,0,0,15,7.83,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000264176,14.34
568,4.49913,-6.48,0,0,15,7.84,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000285623,14.32
570,4.53209,-6.45,0,0,15,7.85,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00030876,14.3
572,4.49296,-6.42,0,0,15,7.86,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000333715,14.280000000000001
574,4.49395,-6.39,0,0,15,7.87,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000360626,14.26
576,4.88539,-6.36,0,0,15,7.88,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000389642,14.24
578,5.65023,-6.33,0,0,15,7.89,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000420923,14.219999999999999
580,4.49265,-6.3,0,0,15,7.9,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000454638,14.2
582,4.58494,-6.27,0,0,15,7.91,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000490972,14.18
584,4.44552,-6.24,0,0,15,7.92,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000530121,14.16
586,4.47125,-6.21,0,0,15,7.93,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000572296,14.14
588,4.49148,-6.18,0,0,15,7.94,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000617723,14.120000000000001
590,4.46173,-6.15,0,0,15,7.95,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000666644,14.100000000000001
592,4.4091,-6.12,0,0,15,7.96,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000719319,14.08
594,4.4856,-6.09,0,0,15,7.97,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000776027,14.059999999999999
596,4.47304,-6.06,0,0,15,7.98,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000837065,14.04
598,4.56864,-6.03,0,0,15,7.99,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000902754,14.02
600,4.47788,-6.0,0,0,15,8.0,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000973435,14.0
602,4.48649,-5.97,0,0,15,8.01,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00104948,13.98
604,4.50247,-5.94,0,0,15,8.02,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00113127,13.96
606,4.44037,-5.91,0,0,15,8.03,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00121923,13.94
608,4.46139,-5.88,0,0,15,8.04,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00131381,13.919999999999998
610,4.51886,-5.85,0,0,15,8.05,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0014155,13.9
612,4.52434,-5.82,0,0,15,8.06,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0015248,13.88
614,4.50832,-5.79,0,0,15,8.07,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00164227,13.86
616,4.52327,-5.76,0,0,15,8.08,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00176849,13.84
618,4.48271,-5.73,0,0,15,8.09,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0019041,13.82
620,4.46483,-5.7,0,0,15,8.1,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00204976,13.8
622,4.44805,-5.67,0,0,15,8.11,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0022062,13.78
624,4.52333,-5.64,0,0,15,8.12,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00237419,13.759999999999998
626,4.57686,-5.61,0,0,15,8.13,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00255455,13.740000000000002
628,4.44885,-5.58,0,0,15,8.14,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00274815,13.72
630,4.47588,-5.55,0,0,15,8.15,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00295593,13.7
632,4.53141,-5.52,0,0,15,8.16,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0031789,13.68
634,4.47668,-5.49,0,0,15,8.17,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00341811,13.66
636,4.45942,-5.46,0,0,15,8.18,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00367472,13.64
638,4.48852,-5.43,0,0,15,8.19,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00394994,13.62
640,4.52973,-5.4,0,0,15,8.2,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00424507,13.6
642,4.44828,-5.37,0,0,15,8.21,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0045615,13.580000000000002
644,4.43625,-5.34,0,0,15,8.22,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0049007,13.56
646,4.60307,-5.31,0,0,15,8.23,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00526426,13.54
648,4.48151,-5.28,0,0,15,8.24,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00565385,13.52
650,4.46656,-5.25,0,0,15,8.25,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00607128,13.5
652,4.47031,-5.22,0,0,15,8.26,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00651845,13.48
654,4.57016,-5.19,0,0,15,8.27,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00699739,13.46
656,4.50391,-5.16,0,0,15,8.28,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00751029,13.44
658,4.46594,-5.13,0,0,15,8.29,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00805946,13.419999999999998
660,4.62488,-5.1,0,0,15,8.3,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00864736,13.4
662,4.47585,-5.07,0,0,15,8.31,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00927661,13.38
664,4.45094,-5.04,0,0,15,8.32,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00995002,13.36
666,4.44323,-5.01,0,0,15,8.33,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0106706,13.34
668,4.52718,-4.98,0,0,15,8.34,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0114414,13.32
670,4.45949,-4.95,0,0,15,8.35,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0122659,13.3
672,4.46956,-4.92,0,0,15,8.36,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0131477,13.28
674,4.48771,-4.89,0,0,15,8.37,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0140905,13.259999999999998
676,4.51173,-4.86,0,0,15,8.38,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0150985,13.240000000000002
678,4.45861,-4.83,0,0,15,8.39,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0161759,13.22
680,4.43701,-4.8,0,0,15,8.4,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0173274,13.2
682,4.49223,-4.77,0,0,15,8.41,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0185578,13.18
684,4.47792,-4.74,0,0,15,8.42,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0198723,13.16
686,4.45211,-4.71,0,0,15,8.43,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0212764,13.14
688,4.47368,-4.68,0,0,15,8.44,0,0,5,1.5,1.5,1.5,1.5,0,10,0.022776,13.12
690,4.49671,-4.65,0,0,15,8.45,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0243774,13.1
692,4.5124,-4.62,0,0,15,8.46,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0260871,13.080000000000002
694,4.45186,-4.59,0,0,15,8.47,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0279121,13.06
696,4.46636,-4.56,0,0,15,8.48,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0298599,13.04
698,4.5225,-4.53,0,0,15,8.49,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0319385,13.02
700,4.48055,-4.5,0,0,15,8.5,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0341561,13.0
702,4.51382,-4.47,0,0,15,8.51,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0365218,12.98
704,4.45744,-4.44,0,0,15,8.52,0,0,5,1.5,1.5,1.5,1.5,0,10,0.039045,12.96
706,4.5032,-4.41,0,0,15,8.53,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0417358,12.94
708,4.4582,-4.38,0,0,15,8.54,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0446047,12.919999999999998
710,4.48207,-4.35,0,0,15,8.55,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0476631,12.9
712,4.49542,-4.32,0,0,15,8.56,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0509229,12.88
714,4.46562,-4.29,0,0,15,8.57,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0543968,12.86
716,4.51892,-4.26,0,0,15,8.58,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0580983,12.84
718,4.41894,-4.23,0,0,15,8.59,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0620416,12.82
720,4.50024,-4.2,0,0,15,8.6,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0662418,12.8
722,4.44715,-4.17,0,0,15,8.61,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0707149,12.78
724,4.48045,-4.14,0,0,15,8.62,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0754779,12.759999999999998
726,4.4851,-4.11,0,0,15,8.63,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0805486,12.740000000000002
728,4.52981,-4.08,0,0,15,8.64,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0859461,12.72
730,4.50155,-4.05,0,0,15,8.65,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0916905,12.7
732,4.45752,-4.02,0,0,15,8.66,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0978031,12.68
734,4.48651,-3.99,0,0,15,8.67,0,0,5,1.5,1.5,1.5,1.5,0,10,0.104306,12.66
736,4.46631,-3.96,0,0,15,8.68,0,0,5,1.5,1.5,1.5,1.5,0,10,0.111224,12.64
738,4.4889,-3.93,0,0,15,8.69,0,0,5,1.5,1.5,1.5,1.5,0,10,0.118581,12.62
740,4.47317,-3.9,0,0,15,8.7,0,0,5,1.5,1.5,1.5,1.5,0,10,0.126405,12.6
742,4.51876,-3.87,0,0,15,8.71,0,0,5,1.5,1.5,1.5,1.5,0,10,0.134723,12.580000000000002
744,4.45705,-3.84,0,0,15,8.72,0,0,5,1.5,1.5,1.5,1.5,0,10,0.143566,12.56
746,4.4686,-3.81,0,0,15,8.73,0,0,5,1.5,1.5,1.5,1.5,0,10,0.152964,12.540000000000001
748,4.44954,-3.78,0,0,15,8.74,0,0,5,1.5,1.5,1.5,1.5,0,10,0.162952,12.52
750,4.48545,-3.75,0,0,15,8.75,0,0,5,1.5,1.5,1.5,1.5,0,10,0.173564,12.5
752,4.47087,-3.72,0,0,15,8.76,0,0,5,1.5,1.5,1.5,1.5,0,10,0.184837,12.48
754,4.50852,-3.69,0,0,15,8.77,0,0,5,1.5,1.5,1.5,1.5,0,10,0.196811,12.459999999999999
756,4.49442,-3.66,0,0,15,8.78,0,0,5,1.5,1.5,1.5,1.5,0,10,0.209527,12.44
758,4.48375,-3.63,0,0,15,8.79,0,0,5,1.5,1.5,1.5,1.5,0,10,0.223029,12.419999999999998
760,4.55032,-3.6,0,0,15,8.8,0,0,5,1.5,1.5,1.5,1.5,0,10,0.237363,12.4
762,4.47798,-3.57,0,0,15,8.81,0,0,5,1.5,1.5,1.5,1.5,0,10,0.252578,12.38
764,4.54332,-3.54,0,0,15,8.82,0,0,5,1.5,1.5,1.5,1.5,0,10,0.268725,12.36
766,4.5017,-3.51,0,0,15,8.83,0,0,5,1.5,1.5,1.5,1.5,0,10,0.285859,12.34
768,4.47088,-3.48,0,0,15,8.84,0,0,5,1.5,1.5,1.5,1.5,0,10,0.304037,12.32
770,4.52915,-3.45,0,0,15,8.85,0,0,5,1.5,1.5,1.5,1.5,0,10,0.32332,12.3
772,4.52162,-3.42,0,0,15,8.86,0,0,5,1.5,1.5,1.5,1.5,0,10,0.343771,12.28
774,4.46225,-3.39,0,0,15,8.87,0,0,5,1.5,1.5,1.5,1.5,0,10,0.365457,12.26
776,4.43662,-3.36,0,0,15,8.88,0,0,5,1.5,1.5,1.5,1.5,0,10,0.388449,12.24
778,4.4893,-3.33,0,0,15,8.89,0,0,5,1.5,1.5,1.5,1.5,0,10,0.412823,12.22
780,4.50627,-3.3,0,0,15,8.9,0,0,5,1.5,1.5,1.5,1.5,0,10,0.438656,12.2
782,4.4532,-3.27,0,0,15,8.91,0,0,5,1.5,1.5,1.5,1.5,0,10,0.466032,12.18
784,4.44102,-3.24,0,0,15,8.92,0,0,5,1.5,1.5,1.5,1.5,0,10,0.495039,12.16
786,4.52955,-3.21,0,0,15,8.93,0,0,5,1.5,1.5,1.5,1.5,0,10,0.525767,12.14
788,4.49401,-3.18,0,0,15,8.94,0,0,5,1.5,1.5,1.5,1.5,0,10,0.558314,12.12
790,4.46364,-3.15,0,0,15,8.95,0,0,5,1.5,1.5,1.5,1.5,0,10,0.592783,12.1
792,4.46175,-3.12,0,0,15,8.96,0,0,5,1.5,1.5,1.5,1.5,0,10,0.62928,12.080000000000002
794,4.53335,-3.09,0,0,15,8.97,0,0,5,1.5,1.5,1.5,1.5,0,10,0.667919,12.06
796,4.451,-3.06,0,0,15,8.98,0,0,5,1.5,1.5,1.5,1.5,0,10,0.708819,12.040000000000001
798,4.43462,-3.03,0,0,15,8.99,0,0,5,1.5,1.5,1.5,1.5,0,10,0.752104,12.02
800,4.47134,-3.0,0,0,15,9.0,0,0,5,1.5,1.5,1.5,1.5,0,10,0.797908,12.0
802,4.49344,-2.97,0,0,15,9.01,0,0,5,1.5,1.5,1.5,1.5,0,10,0.846368,11.98
804,4.4501,-2.94,0,0,15,9.02,0,0,5,1.5,1.5,1.5,1.5,0,10,0.89763,11.959999999999999
806,4.42697,-2.91,0,0,15,9.03,0,0,5,1.5,1.5,1.5,1.5,0,10,0.951847,11.94
808,4.55835,-2.88,0,0,15,9.04,0,0,5,1.5,1.5,1.5,1.5,0,10,1.00918,11.919999999999998
810,4.47519,-2.85,0,0,15,9.05,0,0,5,1.5,1.5,1.5,1.5,0,10,1.0698,11.9
812,4.43633,-2.82,0,0,15,9.06,0,0,5,1.5,1.5,1.5,1.5,0,10,1.13388,11.88
814,4.453,-2.79,0,0,15,9.07,0,0,5,1.5,1.5,1.5,1.5,0,10,1.20162,11.86
816,4.51537,-2.76,0,0,15,9.08,0,0,5,1.5,1.5,1.5,1.5,0,10,1.2732,11.84
818,4.47778,-2.73,0,0,15,9.09,0,0,5,1.5,1.5,1.5,1.5,0,10,1.34883,11.82
820,4.44229,-2.7,0,0,15,9.1,0,0,5,1.5,1.5,1.5,1.5,0,10,1.42874,11.8
822,4.45126,-2.67,0,0,15,9.11,0,0,5,1.5,1.5,1.5,1.5,0,10,1.51314,11.78
824,4.58147,-2.64,0,0,15,9.12,0,0,5,1.5,1.5,1.5,1.5,0,10,1.60228,11.76
826,4.47821,-2.61,0,0,15,9.13,0,0,5,1.5,1.5,1.5,1.5,0,10,1.69641,11.74
828,4.46664,-2.58,0,0,15,9.14,0,0,5,1.5,1.5,1.5,1.5,0,10,1.79579,11.72
830,4.52023,-2.55,0,0,15,9.15,0,0,5,1.5,1.5,1.5,1.5,0,10,1.90069,11.7
832,4.53679,-2.52,0,0,15,9.16,0,0,5,1.5,1.5,1.5,1.5,0,10,2.01141,11.68
834,4.48366,-2.49,0,0,15,9.17,0,0,5,1.5,1.5,1.5,1.5,0,10,2.12825,11.66
836,4.44501,-2.46,0,0,15,9.18,0,0,5,1.5,1.5,1.5,1.5,0,10,2.25153,11.64
838,4.53745,-2.43,0,0,15,9.19,0,0,5,1.5,1.5,1.5,1.5,0,10,2.38158,11.62
840,4.51093,-2.4,0,0,15,9.2,0,0,5,1.5,1.5,1.5,1.5,0,10,2.51875,11.6
842,4.52543,-2.37,0,0,15,9.21,0,0,5,1.5,1.5,1.5,1.5,0,10,2.66341,11.580000000000002
844,4.54664,-2.34,0,0,15,9.22,0,0,5,1.5,1.5,1.5,1.5,0,10,2.81595,11.56
846,4.55692,-2.31,0,0,15,9.23,0,0,5,1.5,1.5,1.5,1.5,0,10,2.97676,11.540000000000001
848,4.48044,-2.28,0,0,15,9.24,0,0,5,1.5,1.5,1.5,1.5,0,10,3.14627,11.52
850,4.51469,-2.25,0,0,15,9.25,0,0,5,1.5,1.5,1.5,1.5,0,10,3.32493,11.5
852,4.49847,-2.22,0,0,15,9.26,0,0,5,1.5,1.5,1.5,1.5,0,10,3.51318,11.48
854,4.49772,-2.19,0,0,15,9.27,0,0,5,1.5,1.5,1.5,1.5,0,10,3.71153,11.459999999999999
856,4.45488,-2.16,0,0,15,9.28,0,0,5,1.5,1.5,1.5,1.5,0,10,3.92048,11.44
858,4.46844,-2.13,0,0,15,9.29,0,0,5,1.5,1.5,1.5,1.5,0,10,4.14055,11.419999999999998
860,4.52987,-2.1,0,0,15,9.3,0,0,5,1.5,1.5,1.5,1.5,0,10,4.37231,11.4
862,4.48652,-2.07,0,0,15,9.31,0,0,5,1.5,1.5,1.5,1.5,0,10,4.61633,11.38
864,4.45545,-2.04,0,0,15,9.32,0,0,5,1.5,1.5,1.5,1.5,0,10,4.87323,11.36
866,4.47147,-2.01,0,0,15,9.33,0,0,5,1.5,1.5,1.5,1.5,0,10,5.14364,11.34
868,4.51696,-1.98,0,0,15,9.34,0,0,5,1.5,1.5,1.5,1.5,0,10,5.42823,11.32
870,4.5081,-1.95,0,0,15,9.35,0,0,5,1.5,1.5,1.5,1.5,0,10,5.72769,11.299999999999999
872,4.52619,-1.92,0,0,15,9.36,0,0,5,1.5,1.5,1.5,1.5,0,10,6.04276,11.28
874,4.49543,-1.89,0,0,15,9.37,0,0,5,1.5,1.5,1.5,1.5,0,10,6.37418,11.26
876,4.51299,-1.86,0,0,15,9.38,0,0,5,1.5,1.5,1.5,1.5,0,10,6.72277,11.24
878,4.5134,-1.83,0,0,15,9.39,0,0,5,1.5,1.5,1.5,1.5,0,10,7.08934,11.22
880,4.48839,-1.8,0,0,15,9.4,0,0,5,1.5,1.5,1.5,1.5,0,10,7.47476,11.200000000000001
882,4.52462,-1.77,0,0,15,9.41,0,0,5,1.5,1.5,1.5,1.5,0,10,7.87995,11.18
884,4.47271,-1.74,0,0,15,9.42,0,0,5,1.5,1.5,1.5,1.5,0,10,8.30585,11.16
886,4.47282,-1.71,0,0,15,9.43,0,0,5,1.5,1.5,1.5,1.5,0,10,8.75344,11.14
888,4.44306,-1.68,0,0,15,9.44,0,0,5,1.5,1.5,1.5,1.5,0,10,9.22377,11.12
890,4.48102,-1.65,0,0,15,9.45,0,0,5,1.5,1.5,1.5,1.5,0,10,9.7179,11.1
892,4.48458,-1.62,0,0,15,9.46,0,0,5,1.5,1.5,1.5,1.5,0,10,10.237,11.080000000000002
894,4.43395,-1.59,0,0,15,9.47,0,0,5,1.5,1.5,1.5,1.5,0,10,10.7821,11.06
896,4.50988,-1.56,0,0,15,9.48,0,0,5,1.5,1.5,1.5,1.5,0,10,11.3546,11.040000000000001
898,4.48067,-1.53,0,0,15,9.49,0,0,5,1.5,1.5,1.5,1.5,0,10,11.9557,11.02
900,4.56774,-1.5,0,0,15,9.5,0,0,5,1.5,1.5,1.5,1.5,0,10,12.5868,11.0
902,4.42726,-1.47,0,0,15,9.51,0,0,5,1.5,1.5,1.5,1.5,0,10,13.2491,10.98
904,4.47592,-1.44,0,0,15,9.52,0,0,5,1.5,1.5,1.5,1.5,0,10,13.9442,10.959999999999999
906,4.44525,-1.41,0,0,15,9.53,0,0,5,1.5,1.5,1.5,1.5,0,10,14.6737,10.94
908,4.48903,-1.38,0,0,15,9.54,0,0,5,1.5,1.5,1.5,1.5,0,10,15.4389,10.919999999999998
910,4.42586,-1.35,0,0,15,9.55,0,0,5,1.5,1.5,1.5,1.5,0,10,16.2417,10.9
912,4.50898,-1.32,0,0,15,9.56,0,0,5,1.5,1.5,1.5,1.5,0,10,17.0836,10.88
914,4.51749,-1.29,0,0,15,9.57,0,0,5,1.5,1.5,1.5,1.5,0,10,17.9666,10.86
916,4.48062,-1.26,0,0,15,9.58,0,0,5,1.5,1.5,1.5,1.5,0,10,18.8923,10.84
918,4.45898,-1.23,0,0,15,9.59,0,0,5,1.5,1.5,1.5,1.5,0,10,19.8628,10.82
920,4.46776,-1.2,0,0,15,9.6,0,0,5,1.5,1.5,1.5,1.5,0,10,20.8801,10.799999999999999
922,4.48931,-1.17,0,0,15,9.61,0,0,5,1.5,1.5,1.5,1.5,0,10,21.9462,10.78
924,4.47085,-1.14,0,0,15,9.62,0,0,5,1.5,1.5,1.5,1.5,0,10,23.0634,10.76
926,4.52337,-1.11,0,0,15,9.63,0,0,5,1.5,1.5,1.5,1.5,0,10,24.2338,10.74
928,4.48519,-1.08,0,0,15,9.64,0,0,5,1.5,1.5,1.5,1.5,0,10,25.4599,10.72
930,4.44985,-1.05,0,0,15,9.65,0,0,5,1.5,1.5,1.5,1.5,0,10,26.7441,10.700000000000001
932,4.44815,-1.02,0,0,15,9.66,0,0,5,1.5,1.5,1.5,1.5,0,10,28.089,10.68
934,4.48238,-0.989999,0,0,15,9.67,0,0,5,1.5,1.5,1.5,1.5,0,10,29.4971,10.659999
936,4.46254,-0.959999,0,0,15,9.68,0,0,5,1.5,1.5,1.5,1.5,0,10,30.9713,10.639999
938,4.45183,-0.929999,0,0,15,9.69,0,0,5,1.5,1.5,1.5,1.5,0,10,32.5144,10.619999
940,4.44984,-0.899999,0,0,15,9.7,0,0,5,1.5,1.5,1.5,1.5,0,10,34.1294,10.599998999999999
942,4.53556,-0.869999,0,0,15,9.71,0,0,5,1.5,1.5,1.5,1.5,0,10,35.8194,10.579999
944,4.45486,-0.839999,0,0,15,9.72,0,0,5,1.5,1.5,1.5,1.5,0,10,37.5876,10.559999000000001
946,4.4334,-0.809999,0,0,15,9.73,0,0,5,1.5,1.5,1.5,1.5,0,10,39.4373,10.539999
948,4.46403,-0.779999,0,0,15,9.74,0,0,5,1.5,1.5,1.5,1.5,0,10,41.372,10.519999
950,4.50316,-0.749999,0,0,15,9.75,0,0,5,1.5,1.5,1.5,1.5,0,10,43.3954,10.499999
952,4.46274,-0.719999,0,0,15,9.76,0,0,5,1.5,1.5,1.5,1.5,0,10,45.511,10.479999
954,4.44409,-0.689999,0,0,15,9.77,0,0,5,1.5,1.5,1.5,1.5,0,10,47.7229,10.459999
956,4.54308,-0.659999,0,0,15,9.78,0,0,5,1.5,1.5,1.5,1.5,0,10,50.0351,10.439999
958,4.47636,-0.629999,0,0,15,9.79,0,0,5,1.5,1.5,1.5,1.5,0,10,52.4516,10.419998999999999
960,4.46703,-0.599999,0,0,15,9.8,0,0,5,1.5,1.5,1.5,1.5,0,10,54.977,10.399999000000001
962,4.41867,-0.569999,0,0,15,9.81,0,0,5,1.5,1.5,1.5,1.5,0,10,57.6156,10.379999
964,4.56922,-0.539999,0,0,15,9.82,0,0,5,1.5,1.5,1.5,1.5,0,10,60.3722,10.359999
966,4.47593,-0.509999,0,0,15,9.83,0,0,5,1.5,1.5,1.5,1.5,0,10,63.2516,10.339999
968,4.46411,-0.479999,0,0,15,9.84,0,0,5,1.5,1.5,1.5,1.5,0,10,66.2587,10.319999
970,4.52278,-0.449999,0,0,15,9.85,0,0,5,1.5,1.5,1.5,1.5,0,10,69.3989,10.299999
972,4.58094,-0.419999,0,0,15,9.86,0,0,5,1.5,1.5,1.5,1.5,0,10,72.6775,10.279999
974,4.4668,-0.389999,0,0,15,9.87,0,0,5,1.5,1.5,1.5,1.5,0,10,76.1,10.259998999999999
976,4.47567,-0.359999,0,0,15,9.88,0,0,5,1.5,1.5,1.5,1.5,0,10,79.6724,10.239999000000001
978,4.62217,-0.329999,0,0,15,9.89,0,0,5,1.5,1.5,1.5,1.5,0,10,83.4005,10.219999000000001
980,4.51701,-0.299999,0,0,15,9.9,0,0,5,1.5,1.5,1.5,1.5,0,10,87.2906,10.199999
982,4.46491,-0.269999,0,0,15,9.91,0,0,5,1.5,1.5,1.5,1.5,0,10,91.3492,10.179999
984,4.47678,-0.239999,0,0,15,9.92,0,0,5,1.5,1.5,1.5,1.5,0,10,95.5829,10.159999
986,4.59614,-0.209999,0,0,15,9.93,0,0,5,1.5,1.5,1.5,1.5,0,10,99.9986,10.139999
988,4.48684,-0.179999,0,0,15,9.94,0,0,5,1.5,1.5,1.5,1.5,0,10,104.603,10.119999
990,4.47122,-0.149999,0,0,15,9.95,0,0,5,1.5,1.5,1.5,1.5,0,10,109.405,10.099998999999999
992,4.74277,-0.119999,0,0,15,9.96,0,0,5,1.5,1.5,1.5,1.5,0,10,114.411,10.079999
994,4.49815,-0.0899993,0,0,15,9.97,0,0,5,1.5,1.5,1.5,1.5,0,10,119.628,10.059999300000001
996,4.48927,-0.0599993,0,0,15,9.98,0,0,5,1.5,1.5,1.5,1.5,0,10,125.066,10.0399993
998,4.46149,-0.0299993,0,0,15,9.99,0,0,5,1.5,1.5,1.5,1.5,0,10,130.733,10.0199993
1000,4.51133,7.12462e-07,0,0,15,10.0,0,0,5,1.5,1.5,1.5,1.5,0,10,136.637,9.999999287538
1002,4.44353,0.0300007,0,0,15,10.01,0,0,5,1.5,1.5,1.5,1.5,0,10,142.788,9.9799993
1004,4.44096,0.0600007,0,0,15,10.02,0,0,5,1.5,1.5,1.5,1.5,0,10,149.195,9.9599993
1006,4.4822,0.0900007,0,0,15,10.03,0,0,5,1.5,1.5,1.5,1.5,0,10,155.868,9.9399993
1008,4.5022,0.120001,0,0,15,10.04,0,0,5,1.5,1.5,1.5,1.5,0,10,162.816,9.919998999999999
1010,4.45831,0.150001,0,0,15,10.05,0,0,5,1.5,1.5,1.5,1.5,0,10,170.05,9.899999000000001
1012,4.46313,0.180001,0,0,15,10.06,0,0,5,1.5,1.5,1.5,1.5,0,10,177.581,9.879999
1014,4.48497,0.210001,0,0,15,10.07,0,0,5,1.5,1.5,1.5,1.5,0,10,185.419,9.859999
1016,4.47741,0.240001,0,0,15,10.08,0,0,5,1.5,1.5,1.5,1.5,0,10,193.577,9.839999
1018,4.47705,0.270001,0,0,15,10.09,0,0,5,1.5,1.5,1.5,1.5,0,10,202.065,9.819999
1020,4.50722,0.300001,0,0,15,10.1,0,0,5,1.5,1.5,1.5,1.5,0,10,210.896,9.799999
1022,4.45317,0.330001,0,0,15,10.11,0,0,5,1.5,1.5,1.5,1.5,0,10,220.083,9.779999
1024,4.45974,0.360001,0,0,15,10.12,0,0,5,1.5,1.5,1.5,1.5,0,10,229.638,9.759998999999999
1026,4.44333,0.390001,0,0,15,10.13,0,0,5,1.5,1.5,1.5,1.5,0,10,239.574,9.739999000000001
1028,4.47465,0.420001,0,0,15,10.14,0,0,5,1.5,1.5,1.5,1.5,0,10,249.906,9.719999000000001
1030,4.44951,0.450001,0,0,15,10.15,0,0,5,1.5,1.5,1.5,1.5,0,10,260.648,9.699999
1032,4.48176,0.480001,0,0,15,10.16,0,0,5,1.5,1.5,1.5,1.5,0,10,271.814,9.679999
1034,4.43051,0.510001,0,0,15,10.17,0,0,5,1.5,1.5,1.5,1.5,0,10,283.419,9.659999
1036,4.41883,0.540001,0,0,15,10.18,0,0,5,1.5,1.5,1.5,1.5,0,10,295.479,9.639999
1038,4.44488,0.570001,0,0,15,10.19,0,0,5,1.5,1.5,1.5,1.5,0,10,308.011,9.619999
1040,4.46555,0.600001,0,0,15,10.2,0,0,5,1.5,1.5,1.5,1.5,0,10,321.029,9.599998999999999
1042,4.44088,0.630001,0,0,15,10.21,0,0,5,1.5,1.5,1.5,1.5,0,10,334.552,9.579999
1044,4.49863,0.660001,0,0,15,10.22,0,0,5,1.5,1.5,1.5,1.5,0,10,348.597,9.559999000000001
1046,4.42721,0.690001,0,0,15,10.23,0,0,5,1.5,1.5,1.5,1.5,0,10,363.182,9.539999
1048,4.51701,0.720001,0,0,15,10.24,0,0,5,1.5,1.5,1.5,1.5,0,10,378.326,9.519999
1050,4.42601,0.750001,0,0,15,10.25,0,0,5,1.5,1.5,1.5,1.5,0,10,394.048,9.499999
1052,4.4908,0.780001,0,0,15,10.26,0,0,5,1.5,1.5,1.5,1.5,0,10,410.367,9.479999
1054,4.47264,0.810001,0,0,15,10.27,0,0,5,1.5,1.5,1.5,1.5,0,10,427.304,9.459999
1056,4.48568,0.840001,0,0,15,10.28,0,0,5,1.5,1.5,1.5,1.5,0,10,444.88,9.439999
1058,4.4267,0.870001,0,0,15,10.29,0,0,5,1.5,1.5,1.5,1.5,0,10,463.116,9.419998999999999
1060,4.50655,0.900001,0,0,15,10.3,0,0,5,1.5,1.5,1.5,1.5,0,10,482.034,9.399999000000001
1062,4.4317,0.930001,0,0,15,10.31,0,0,5,1.5,1.5,1.5,1.5,0,10,501.657,9.379999
1064,4.48347,0.960001,0,0,15,10.32,0,0,5,1.5,1.5,1.5,1.5,0,10,522.009,9.359999
1066,4.5094,0.990001,0,0,15,10.33,0,0,5,1.5,1.5,1.5,1.5,0,10,543.113,9.339999
1068,4.47703,1.02,0,0,15,10.34,0,0,5,1.5,1.5,1.5,1.5,0,10,564.995,9.32
1070,4.48533,1.05,0,0,15,10.35,0,0,5,1.5,1.5,1.5,1.5,0,10,587.679,9.299999999999999
1072,4.6375,1.08,0,0,15,10.36,0,0,5,1.5,1.5,1.5,1.5,0,10,611.191,9.28
1074,4.49508,1.11,0,0,15,10.37,0,0,5,1.5,1.5,1.5,1.5,0,10,635.56,9.26
1076,4.49273,1.14,0,0,15,10.38,0,0,5,1.5,1.5,1.5,1.5,0,10,660.811,9.24
1078,4.56209,1.17,0,0,15,10.39,0,0,5,1.5,1.5,1.5,1.5,0,10,686.974,9.22
1080,4.53522,1.2,0,0,15,10.4,0,0,5,1.5,1.5,1.5,1.5,0,10,714.077,9.200000000000001
1082,4.52566,1.23,0,0,15,10.41,0,0,5,1.5,1.5,1.5,1.5,0,10,742.151,9.18
1084,4.48146,1.26,0,0,15,10.42,0,0,5,1.5,1.5,1.5,1.5,0,10,771.226,9.16
1086,4.45624,1.29,0,0,15,10.43,0,0,5,1.5,1.5,1.5,1.5,0,10,801.333,9.14
1088,4.72246,1.32,0,0,15,10.44,0,0,5,1.5,1.5,1.5,1.5,0,10,832.505,9.12
1090,4.57979,1.35,0,0,15,10.45,0,0,5,1.5,1.5,1.5,1.5,0,10,864.775,9.1
1092,4.4684,1.38,0,0,15,10.46,0,0,5,1.5,1.5,1.5,1.5,0,10,898.176,9.080000000000002
1094,4.45287,1.41,0,0,15,10.47,0,0,5,1.5,1.5,1.5,1.5,0,10,932.745,9.06
1096,4.54665,1.44,0,0,15,10.48,0,0,5,1.5,1.5,1.5,1.5,0,10,968.515,9.040000000000001
1098,4.49651,1.47,0,0,15,10.49,0,0,5,1.5,1.5,1.5,1.5,0,10,1005.52,9.02
1100,4.47011,1.5,0,0,15,10.5,0,0,5,1.5,1.5,1.5,1.5,0,10,1043.81,9.0
1102,4.45028,1.53,0,0,15,10.51,0,0,5,1.5,1.5,1.5,1.5,0,10,1083.41,8.98
1104,4.50834,1.56,0,0,15,10.52,0,0,5,1.5,1.5,1.5,1.5,0,10,1124.37,8.959999999999999
1106,4.47692,1.59,0,0,15,10.53,0,0,5,1.5,1.5,1.5,1.5,0,10,1166.72,8.94
1108,4.47661,1.62,0,0,15,10.54,0,0,5,1.5,1.5,1.5,1.5,0,10,1210.51,8.919999999999998
1110,4.53299,1.65,0,0,15,10.55,0,0,5,1.5,1.5,1.5,1.5,0,10,1255.77,8.9
1112,4.54114,1.68,0,0,15,10.56,0,0,5,1.5,1.5,1.5,1.5,0,10,1302.56,8.88
1114,4.47342,1.71,0,0,15,10.57,0,0,5,1.5,1.5,1.5,1.5,0,10,1350.92,8.86
1116,4.42381,1.74,0,0,15,10.58,0,0,5,1.5,1.5,1.5,1.5,0,10,1400.88,8.84
1118,4.47434,1.77,0,0,15,10.59,0,0,5,1.5,1.5,1.5,1.5,0,10,1452.51,8.82
1120,4.46063,1.8,0,0,15,10.6,0,0,5,1.5,1.5,1.5,1.5,0,10,1505.84,8.799999999999999
1122,4.43619,1.83,0,0,15,10.61,0,0,5,1.5,1.5,1.5,1.5,0,10,1560.93,8.78
1124,4.42051,1.86,0,0,15,10.62,0,0,5,1.5,1.5,1.5,1.5,0,10,1617.82,8.76
1126,4.51043,1.89,0,0,15,10.63,0,0,5,1.5,1.5,1.5,1.5,0,10,1676.56,8.74
1128,4.43454,1.92,0,0,15,10.64,0,0,5,1.5,1.5,1.5,1.5,0,10,1737.22,8.72
1130,4.43607,1.95,0,0,15,10.65,0,0,5,1.5,1.5,1.5,1.5,0,10,1799.83,8.700000000000001
1132,4.43711,1.98,0,0,15,10.66,0,0,5,1.5,1.5,1.5,1.5,0,10,1864.47,8.68
1134,4.49686,2.01,0,0,15,10.67,0,0,5,1.5,1.5,1.5,1.5,0,10,1931.17,8.66
1136,4.493,2.04,0,0,15,10.68,0,0,5,1.5,1.5,1.5,1.5,0,10,2000.0,8.64
1138,4.42901,2.07,0,0,15,10.69,0,0,5,1.5,1.5,1.5,1.5,0,10,2071.02,8.62
1140,4.52933,2.1,0,0,15,10.7,0,0,5,1.5,1.5,1.5,1.5,0,10,2144.28,8.6
1142,4.53108,2.13,0,0,15,10.71,0,0,5,1.5,1.5,1.5,1.5,0,10,2219.84,8.580000000000002
1144,4.43967,2.16,0,0,15,10.72,0,0,5,1.5,1.5,1.5,1.5,0,10,2297.78,8.56
1146,4.43943,2.19,0,0,15,10.73,0,0,5,1.5,1.5,1.5,1.5,0,10,2378.14,8.540000000000001
1148,4.52442,2.22,0,0,15,10.74,0,0,5,1.5,1.5,1.5,1.5,0,10,2461.0,8.52
1150,4.43215,2.25,0,0,15,10.75,0,0,5,1.5,1.5,1.5,1.5,0,10,2546.43,8.5
1152,4.45079,2.28,0,0,15,10.76,0,0,5,1.5,1.5,1.5,1.5,0,10,2634.47,8.48
1154,4.46417,2.31,0,0,15,10.77,0,0,5,1.5,1.5,1.5,1.5,0,10,2725.22,8.459999999999999
1156,4.47133,2.34,0,0,15,10.78,0,0,5,1.5,1.5,1.5,1.5,0,10,2818.72,8.44
1158,4.49522,2.37,0,0,15,10.79,0,0,5,1.5,1.5,1.5,1.5,0,10,2915.07,8.419999999999998
1160,4.43023,2.4,0,0,15,10.8,0,0,5,1.5,1.5,1.5,1.5,0,10,3014.32,8.4
1162,4.50087,2.43,0,0,15,10.81,0,0,5,1.5,1.5,1.5,1.5,0,10,3116.56,8.38
1164,4.47542,2.46,0,0,15,10.82,0,0,5,1.5,1.5,1.5,1.5,0,10,3221.85,8.36
1166,4.45037,2.49,0,0,15,10.83,0,0,5,1.5,1.5,1.5,1.5,0,10,3330.27,8.34
1168,4.41779,2.52,0,0,15,10.84,0,0,5,1.5,1.5,1.5,1.5,0,10,3441.91,8.32
1170,4.54745,2.55,0,0,15,10.85,0,0,5,1.5,1.5,1.5,1.5,0,10,3556.83,8.3
1172,4.45554,2.58,0,0,15,10.86,0,0,5,1.5,1.5,1.5,1.5,0,10,3675.13,8.28
1174,4.47228,2.61,0,0,15,10.87,0,0,5,1.5,1.5,1.5,1.5,0,10,3796.88,8.26
1176,4.50915,2.64,0,0,15,10.88,0,0,5,1.5,1.5,1.5,1.5,0,10,3922.17,8.24
1178,4.46407,2.67,0,0,15,10.89,0,0,5,1.5,1.5,1.5,1.5,0,10,4051.07,8.22
1180,4.45571,2.7,0,0,15,10.9,0,0,5,1.5,1.5,1.5,1.5,0,10,4183.69,8.2
1182,4.43136,2.73,0,0,15,10.91,0,0,5,1.5,1.5,1.5,1.5,0,10,4320.09,8.18
1184,4.48717,2.76,0,0,15,10.92,0,0,5,1.5,1.5,1.5,1.5,0,10,4460.39,8.16
1186,4.47101,2.79,0,0,15,10.93,0,0,5,1.5,1.5,1.5,1.5,0,10,4604.66,8.14
1188,4.44533,2.82,0,0,15,10.94,0,0,5,1.5,1.5,1.5,1.5,0,10,4752.99,8.12
1190,4.50164,2.85,0,0,15,10.95,0,0,5,1.5,1.5,1.5,1.5,0,10,4905.48,8.1
1192,4.46644,2.88,0,0,15,10.96,0,0,5,1.5,1.5,1.5,1.5,0,10,5062.23,8.080000000000002
1194,4.45609,2.91,0,0,15,10.97,0,0,5,1.5,1.5,1.5,1.5,0,10,5223.34,8.06
1196,4.43394,2.94,0,0,15,10.98,0,0,5,1.5,1.5,1.5,1.5,0,10,5388.89,8.040000000000001
1198,4.44485,2.97,0,0,15,10.99,0,0,5,1.5,1.5,1.5,1.5,0,10,5558.99,8.02
1200,4.47481,3.0,0,0,15,11.0,0,0,5,1.5,1.5,1.5,1.5,0,10,5733.73,8.0
1202,4.45062,3.03,0,0,15,11.01,0,0,5,1.5,1.5,1.5,1.5,0,10,5913.23,7.98
1204,4.46286,3.06,0,0,15,11.02,0,0,5,1.5,1.5,1.5,1.5,0,10,6097.59,7.959999999999999
1206,4.50456,3.09,0,0,15,11.03,0,0,5,1.5,1.5,1.5,1.5,0,10,6286.9,7.9399999999999995
1208,4.491,3.12,0,0,15,11.04,0,0,5,1.5,1.5,1.5,1.5,0,10,6481.28,7.919999999999999
1210,4.4566,3.15,0,0,15,11.05,0,0,5,1.5,1.5,1.5,1.5,0,10,6680.84,7.9
1212,4.46582,3.18,0,0,15,11.06,0,0,5,1.5,1.5,1.5,1.5,0,10,6885.67,7.880000000000001
1214,4.4823,3.21,0,0,15,11.07,0,0,5,1.5,1.5,1.5,1.5,0,10,7095.9,7.86
1216,4.46564,3.24,0,0,15,11.08,0,0,5,1.5,1.5,1.5,1.5,0,10,7311.64,7.84
1218,4.43572,3.27,0,0,15,11.09,0,0,5,1.5,1.5,1.5,1.5,0,10,7533.0,7.82
1220,4.50236,3.3,0,0,15,11.1,0,0,5,1.5,1.5,1.5,1.5,0,10,7760.09,7.8
1222,4.47052,3.33,0,0,15,11.11,0,0,5,1.5,1.5,1.5,1.5,0,10,7993.02,7.779999999999999
1224,4.43987,3.36,0,0,15,11.12,0,0,5,1.5,1.5,1.5,1.5,0,10,8231.93,7.76
1226,4.42668,3.39,0,0,15,11.13,0,0,5,1.5,1.5,1.5,1.5,0,10,8476.92,7.74
1228,4.40624,3.42,0,0,15,11.14,0,0,5,1.5,1.5,1.5,1.5,0,10,8728.11,7.720000000000001
1230,4.51228,3.45,0,0,15,11.15,0,0,5,1.5,1.5,1.5,1.5,0,10,8985.63,7.7
1232,4.49608,3.48,0,0,15,11.16,0,0,5,1.5,1.5,1.5,1.5,0,10,9249.6,7.68
1234,4.47103,3.51,0,0,15,11.17,0,0,5,1.5,1.5,1.5,1.5,0,10,9520.14,7.66
1236,4.50914,3.54,0,0,15,11.18,0,0,5,1.5,1.5,1.5,1.5,0,10,9797.38,7.64
1238,4.48217,3.57,0,0,15,11.19,0,0,5,1.5,1.5,1.5,1.5,0,10,10081.4,7.619999999999999
1240,4.46955,3.6,0,0,15,11.2,0,0,5,1.5,1.5,1.5,1.5,0,10,10372.4,7.6
1242,4.42108,3.63,0,0,15,11.21,0,0,5,1.5,1.5,1.5,1.5,0,10,10670.5,7.580000000000001
1244,4.49816,3.66,0,0,15,11.22,0,0,5,1.5,1.5,1.5,1.5,0,10,10975.8,7.5600000000000005
1246,4.44778,3.69,0,0,15,11.23,0,0,5,1.5,1.5,1.5,1.5,0,10,11288.4,7.540000000000001
1248,4.47952,3.72,0,0,15,11.24,0,0,5,1.5,1.5,1.5,1.5,0,10,11608.5,7.52
1250,4.43161,3.75,0,0,15,11.25,0,0,5,1.5,1.5,1.5,1.5,0,10,11936.2,7.5
1252,4.51208,3.78,0,0,15,11.26,0,0,5,1.5,1.5,1.5,1.5,0,10,12271.7,7.48
1254,4.59854,3.81,0,0,15,11.27,0,0,5,1.5,1.5,1.5,1.5,0,10,12615.0,7.459999999999999
1256,4.44636,3.84,0,0,15,11.28,0,0,5,1.5,1.5,1.5,1.5,0,10,12966.2,7.4399999999999995
1258,4.44825,3.87,0,0,15,11.29,0,0,5,1.5,1.5,1.5,1.5,0,10,13325.7,7.419999999999999
1260,4.46556,3.9,0,0,15,11.3,0,0,5,1.5,1.5,1.5,1.5,0,10,13693.4,7.4
1262,4.48527,3.93,0,0,15,11.31,0,0,5,1.5,1.5,1.5,1.5,0,10,14069.5,7.380000000000001
1264,4.42558,3.96,0,0,15,11.32,0,0,5,1.5,1.5,1.5,1.5,0,10,14454.1,7.36
1266,4.44053,3.99,0,0,15,11.33,0,0,5,1.5,1.5,1.5,1.5,0,10,14847.5,7.34
1268,4.55206,4.02,0,0,15,11.34,0,0,5,1.5,1.5,1.5,1.5,0,10,15249.6,7.32
1270,4.46748,4.05,0,0,15,11.35,0,0,5,1.5,1.5,1.5,1.5,0,10,15660.8,7.3
1272,4.61037,4.08,0,0,15,11.36,0,0,5,1.5,1.5,1.5,1.5,0,10,16081.0,7.279999999999999
1274,7.47221,4.11,0,0,15,11.37,0,0,5,1.5,1.5,1.5,1.5,0,10,16510.5,7.259999999999999
1276,7.39829,4.14,0,0,15,11.38,0,0,5,1.5,1.5,1.5,1.5,0,10,16949.3,7.240000000000001
1278,7.44662,4.17,0,0,15,11.39,0,0,5,1.5,1.5,1.5,1.5,0,10,17397.7,7.220000000000001
1280,7.4797,4.2,0,0,15,11.4,0,0,5,1.5,1.5,1.5,1.5,0,10,17855.7,7.2
1282,7.50076,4.23,0,0,15,11.41,0,0,5,1.5,1.5,1.5,1.5,0,10,18323.6,7.18
1284,7.42239,4.26,0,0,15,11.42,0,0,5,1.5,1.5,1.5,1.5,0,10,18801.4,7.16
1286,7.39254,4.29,0,0,15,11.43,0,0,5,1.5,1.5,1.5,1.5,0,10,19289.2,7.14
1288,7.56615,4.32,0,0,15,11.44,0,0,5,1.5,1.5,1.5,1.5,0,10,19787.4,7.119999999999999
1290,7.41601,4.35,0,0,15,11.45,0,0,5,1.5,1.5,1.5,1.5,0,10,20295.8,7.1
1292,7.49645,4.38,0,0,15,11.46,0,0,5,1.5,1.5,1.5,1.5,0,10,20814.8,7.080000000000001
1294,7.41571,4.41,0,0,15,11.47,0,0,5,1.5,1.5,1.5,1.5,0,10,21344.4,7.0600000000000005
1296,8.46246,4.44,0,0,15,11.48,0,0,5,1.5,1.5,1.5,1.5,0,10,21884.9,7.04
1298,8.62028,4.47,0,0,15,11.49,0,0,5,1.5,1.5,1.5,1.5,0,10,22436.2,7.0200000000000005
1300,8.75143,4.5,0,0,15,11.5,0,0,5,1.5,1.5,1.5,1.5,0,10,22998.6,7.0
1302,9.08858,4.53,0,0,15,11.51,0,0,5,1.5,1.5,1.5,1.5,0,10,23572.2,6.9799999999999995
1304,14.1267,4.56,0,0,15,11.52,0,0,5,1.5,1.5,1.5,1.5,0,10,24157.2,6.96
1306,14.0087,4.59,0,0,15,11.53,0,0,5,1.5,1.5,1.5,1.5,0,10,24753.7,6.9399999999999995
1308,13.86,4.62,0,0,15,11.54,0,0,5,1.5,1.5,1.5,1.5,0,10,25361.7,6.919999999999999
1310,13.8117,4.65,0,0,15,11.55,0,0,5,1.5,1.5,1.5,1.5,0,10,25981.5,6.9
1312,11.2448,4.68,0,0,15,11.56,0,0,5,1.5,1.5,1.5,1.5,0,10,26613.2,6.880000000000001
1314,11.8209,4.71,0,0,15,11.57,0,0,5,1.5,1.5,1.5,1.5,0,10,27257.0,6.86
1316,13.9664,4.74,0,0,15,11.58,0,0,5,1.5,1.5,1.5,1.5,0,10,27912.8,6.84
1318,13.7914,4.77,0,0,15,11.59,0,0,5,1.5,1.5,1.5,1.5,0,10,28581.0,6.82
1320,13.5314,4.8,0,0,15,11.6,0,0,5,1.5,1.5,1.5,1.5,0,10,29261.6,6.8
1322,13.5791,4.83,0,0,15,11.61,0,0,5,1.5,1.5,1.5,1.5,0,10,29954.7,6.779999999999999
1324,12.6847,4.86,0,0,15,11.62,0,0,5,1.5,1.5,1.5,1.5,0,10,30660.4,6.759999999999999
1326,9.41793,4.89,0,0,15,11.63,0,0,5,1.5,1.5,1.5,1.5,0,10,31379.0,6.740000000000001
1328,8.52385,4.92,0,0,15,11.64,0,0,5,1.5,1.5,1.5,1.5,0,10,32110.5,6.720000000000001
1330,8.55059,4.95,0,0,15,11.65,0,0,5,1.5,1.5,1.5,1.5,0,10,32855.0,6.7
1332,8.64408,4.98,0,0,15,11.66,0,0,5,1.5,1.5,1.5,1.5,0,10,33612.6,6.68
1334,8.54809,5.01,0,0,15,11.67,0,0,5,1.5,1.5,1.5,1.5,0,10,34383.5,6.66
1336,8.56338,5.04,0,0,15,11.68,0,0,5,1.5,1.5,1.5,1.5,0,10,35167.8,6.64
1338,8.77915,5.07,0,0,15,11.69,0,0,5,1.5,1.5,1.5,1.5,0,10,35965.6,6.619999999999999
1340,8.6056,5.1,0,0,15,11.7,0,0,5,1.5,1.5,1.5,1.5,0,10,36777.0,6.6
1342,8.89823,5.13,0,0,15,11.71,0,0,5,1.5,1.5,1.5,1.5,0,10,37602.1,6.580000000000001
1344,13.1974,5.16,0,0,15,11.72,0,0,5,1.5,1.5,1.5,1.5,0,10,38441.1,6.5600000000000005
1346,12.0039,5.19,0,0,15,11.73,0,0,5,1.5,1.5,1.5,1.5,0,10,39293.9,6.54
1348,9.77022,5.22,0,0,15,11.74,0,0,5,1.5,1.5,1.5,1.5,0,10,40160.8,6.5200000000000005
1350,8.65804,5.25,0,0,15,11.75,0,0,5,1.5,1.5,1.5,1.5,0,10,41041.8,6.5
1352,8.65053,5.28,0,0,15,11.76,0,0,5,1.5,1.5,1.5,1.5,0,10,41937.0,6.4799999999999995
1354,8.60613,5.31,0,0,15,11.77,0,0,5,1.5,1.5,1.5,1.5,0,10,42846.5,6.46
1356,8.51804,5.34,0,0,15,11.78,0,0,5,1.5,1.5,1.5,1.5,0,10,43770.3,6.4399999999999995
1358,8.62176,5.37,0,0,15,11.79,0,0,5,1.5,1.5,1.5,1.5,0,10,44708.7,6.419999999999999
1360,9.33644,5.4,0,0,15,11.8,0,0,5,1.5,1.5,1.5,1.5,0,10,45661.6,6.4
1362,12.6939,5.43,0,0,15,11.81,0,0,5,1.5,1.5,1.5,1.5,0,10,46629.1,6.380000000000001
1364,13.6906,5.46,0,0,15,11.82,0,0,5,1.5,1.5,1.5,1.5,0,10,47611.3,6.36
1366,15.3764,5.49,0,0,15,11.83,0,0,5,1.5,1.5,1.5,1.5,0,10,48608.3,6.34
1368,14.9486,5.52,0,0,15,11.84,0,0,5,1.5,1.5,1.5,1.5,0,10,49620.1,6.32
1370,15.7211,5.55,0,0,15,11.85,0,0,5,1.5,1.5,1.5,1.5,0,10,50646.8,6.3
1372,15.0105,5.58,0,0,15,11.86,0,0,5,1.5,1.5,1.5,1.5,0,10,51688.5,6.279999999999999
1374,14.7983,5.61,0,0,15,11.87,0,0,5,1.5,1.5,1.5,1.5,0,10,52745.1,6.259999999999999
1376,13.6621,5.64,0,0,15,11.88,0,0,5,1.5,1.5,1.5,1.5,0,10,53816.8,6.240000000000001
1378,12.0722,5.67,0,0,15,11.89,0,0,5,1.5,1.5,1.5,1.5,0,10,54903.6,6.220000000000001
1380,7.61696,5.7,0,0,15,11.9,0,0,5,1.5,1.5,1.5,1.5,0,10,56005.6,6.2
1382,7.81331,5.73,0,0,15,11.91,0,0,5,1.5,1.5,1.5,1.5,0,10,57122.7,6.18
1384,7.52109,5.76,0,0,15,11.92,0,0,5,1.5,1.5,1.5,1.5,0,10,58255.0,6.16
1386,8.3808,5.79,0,0,15,11.93,0,0,5,1.5,1.5,1.5,1.5,0,10,59402.5,6.14
1388,7.53234,5.82,0,0,15,11.94,0,0,5,1.5,1.5,1.5,1.5,0,10,60565.3,6.119999999999999
1390,8.12029,5.85,0,0,15,11.95,0,0,5,1.5,1.5,1.5,1.5,0,10,61743.3,6.1
1392,9.16513,5.88,0,0,15,11.96,0,0,5,1.5,1.5,1.5,1.5,0,10,62936.7,6.080000000000001
1394,12.3607,5.91,0,0,15,11.97,0,0,5,1.5,1.5,1.5,1.5,0,10,64145.2,6.0600000000000005
1396,14.6284,5.94,0,0,15,11.98,0,0,5,1.5,1.5,1.5,1.5,0,10,65369.1,6.04
1398,14.3368,5.97,0,0,15,11.99,0,0,5,1.5,1.5,1.5,1.5,0,10,66608.2,6.0200000000000005
1400,14.6999,6.0,0,0,15,12.0,0,0,5,1.5,1.5,1.5,1.5,0,10,67862.6,6.0
1402,13.9855,6.03,0,0,15,12.01,0,0,5,1.5,1.5,1.5,1.5,0,10,69132.3,5.9799999999999995
1404,13.9612,6.06,0,0,15,12.02,0,0,5,1.5,1.5,1.5,1.5,0,10,70417.1,5.96
1406,12.1831,6.09,0,0,15,12.03,0,0,5,1.5,1.5,1.5,1.5,0,10,71717.2,5.9399999999999995
1408,9.01287,6.12,0,0,15,12.04,0,0,5,1.5,1.5,1.5,1.5,0,10,73032.4,5.919999999999999
1410,8.93687,6.15,0,0,15,12.05,0,0,5,1.5,1.5,1.5,1.5,0,10,74362.7,5.9
1412,8.69855,6.18,0,0,15,12.06,0,0,5,1.5,1.5,1.5,1.5,0,10,75708.1,5.880000000000001
1414,9.45669,6.21,0,0,15,12.07,0,0,5,1.5,1.5,1.5,1.5,0,10,77068.5,5.86
1416,14.2257,6.24,0,0,15,12.08,0,0,5,1.5,1.5,1.5,1.5,0,10,78443.8,5.84
1418,10.7076,6.27,0,0,15,12.09,0,0,5,1.5,1.5,1.5,1.5,0,10,79834.1,5.82
1420,10.045,6.3,0,0,15,12.1,0,0,5,1.5,1.5,1.5,1.5,0,10,81239.2,5.8
1422,9.59621,6.33,0,0,15,12.11,0,0,5,1.5,1.5,1.5,1.5,0,10,82659.0,5.779999999999999
1424,12.7284,6.36,0,0,15,12.12,0,0,5,1.5,1.5,1.5,1.5,0,10,84093.5,5.759999999999999
1426,13.1533,6.39,0,0,15,12.13,0,0,5,1.5,1.5,1.5,1.5,0,10,85542.6,5.740000000000001
1428,14.4282,6.42,0,0,15,12.14,0,0,5,1.5,1.5,1.5,1.5,0,10,87006.1,5.720000000000001
1430,17.3389,6.45,0,0,15,12.15,0,0,5,1.5,1.5,1.5,1.5,0,10,88484.1,5.7
1432,16.7761,6.48,0,0,15,12.16,0,0,5,1.5,1.5,1.5,1.5,0,10,89976.2,5.68
1434,16.1291,6.51,0,0,15,12.17,0,0,5,1.5,1.5,1.5,1.5,0,10,91482.6,5.66
1436,15.1869,6.54,0,0,15,12.18,0,0,5,1.5,1.5,1.5,1.5,0,10,93003.0,5.64
1438,11.5931,6.57,0,0,15,12.19,0,0,5,1.5,1.5,1.5,1.5,0,10,94537.2,5.619999999999999
1440,11.6952,6.6,0,0,15,12.2,0,0,5,1.5,1.5,1.5,1.5,0,10,96085.2,5.6
1442,15.8191,6.63,0,0,15,12.21,0,0,5,1.5,1.5,1.5,1.5,0,10,97646.9,5.580000000000001
1444,12.4088,6.66,0,0,15,12.22,0,0,5,1.5,1.5,1.5,1.5,0,10,99222.0,5.5600000000000005
1446,10.2538,6.69,0,0,15,12.23,0,0,5,1.5,1.5,1.5,1.5,0,10,100810.0,5.54
1448,11.1403,6.72,0,0,15,12.24,0,0,5,1.5,1.5,1.5,1.5,0,10,102412.0,5.5200000000000005
1450,11.4278,6.75,0,0,15,12.25,0,0,5,1.5,1.5,1.5,1.5,0,10,104027.0,5.5
1452,8.65665,6.78,0,0,15,12.26,0,0,5,1.5,1.5,1.5,1.5,0,10,105654.0,5.4799999999999995
1454,8.74038,6.81,0,0,15,12.27,0,0,5,1.5,1.5,1.5,1.5,0,10,107294.0,5.46
1456,8.78021,6.84,0,0,15,12.28,0,0,5,1.5,1.5,1.5,1.5,0,10,108946.0,5.4399999999999995
1458,8.92088,6.87,0,0,15,12.29,0,0,5,1.5,1.5,1.5,1.5,0,10,110611.0,5.419999999999999
1460,8.71828,6.9,0,0,15,12.3,0,0,5,1.5,1.5,1.5,1.5,0,10,112288.0,5.4
1462,9.77411,6.93,0,0,15,12.31,0,0,5,1.5,1.5,1.5,1.5,0,10,113976.0,5.380000000000001
1464,8.91542,6.96,0,0,15,12.32,0,0,5,1.5,1.5,1.5,1.5,0,10,115676.0,5.36
1466,8.70349,6.99,0,0,15,12.33,0,0,5,1.5,1.5,1.5,1.5,0,10,117388.0,5.34
1468,9.37451,7.02,0,0,15,12.34,0,0,5,1.5,1.5,1.5,1.5,0,10,119110.0,5.32
1470,8.77215,7.05,0,0,15,12.35,0,0,5,1.5,1.5,1.5,1.5,0,10,120844.0,5.3
1472,8.61583,7.08,0,0,15,12.36,0,0,5,1.5,1.5,1.5,1.5,0,10,122588.0,5.279999999999999
1474,10.3999,7.11,0,0,15,12.37,0,0,5,1.5,1.5,1.5,1.5,0,10,124342.0,5.259999999999999
1476,8.62196,7.14,0,0,15,12.38,0,0,5,1.5,1.5,1.5,1.5,0,10,126107.0,5.240000000000001
1478,9.8986,7.17,0,0,15,12.39,0,0,5,1.5,1.5,1.5,1.5,0,10,127882.0,5.220000000000001
1480,10.0351,7.2,0,0,15,12.4,0,0,5,1.5,1.5,1.5,1.5,0,10,129666.0,5.2
1482,10.6723,7.23,0,0,15,12.41,0,0,5,1.5,1.5,1.5,1.5,0,10,131459.0,5.18
1484,11.315,7.26,0,0,15,12.42,0,0,5,1.5,1.5,1.5,1.5,0,10,133262.0,5.16
1486,11.6993,7.29,0,0,15,12.43,0,0,5,1.5,1.5,1.5,1.5,0,10,135073.0,5.14
1488,11.2318,7.32,0,0,15,12.44,0,0,5,1.5,1.5,1.5,1.5,0,10,136893.0,5.119999999999999
1490,13.7879,7.35,0,0,15,12.45,0,0,5,1.5,1.5,1.5,1.5,0,10,138721.0,5.1
1492,14.5036,7.38,0,0,15,12.46,0,0,5,1.5,1.5,1.5,1.5,0,10,140557.0,5.080000000000001
1494,15.4687,7.41,0,0,15,12.47,0,0,5,1.5,1.5,1.5,1.5,0,10,142401.0,5.0600000000000005
1496,12.9304,7.44,0,0,15,12.48,0,0,5,1.5,1.5,1.5,1.5,0,10,144252.0,5.04
1498,11.2564,7.47,0,0,15,12.49,0,0,5,1.5,1.5,1.5,1.5,0,10,146109.0,5.0200000000000005
1500,10.0112,7.5,0,0,15,12.5,0,0,5,1.5,1.5,1.5,1.5,0,10,147973.0,5.0
1502,8.14259,7.53,0,0,15,12.51,0,0,5,1.5,1.5,1.5,1.5,0,10,149844.0,4.9799999999999995
1504,8.49404,7.56,0,0,15,12.52,0,0,5,1.5,1.5,1.5,1.5,0,10,151720.0,4.96
1506,7.46397,7.59,0,0,15,12.53,0,0,5,1.5,1.5,1.5,1.5,0,10,153602.0,4.9399999999999995
1508,7.49007,7.62,0,0,15,12.54,0,0,5,1.5,1.5,1.5,1.5,0,10,155489.0,4.919999999999999
1510,7.41251,7.65,0,0,15,12.55,0,0,5,1.5,1.5,1.5,1.5,0,10,157381.0,4.9
1512,7.87405,7.68,0,0,15,12.56,0,0,5,1.5,1.5,1.5,1.5,0,10,159278.0,4.880000000000001
1514,8.08927,7.71,0,0,15,12.57,0,0,5,1.5,1.5,1.5,1.5,0,10,161178.0,4.86
1516,10.2562,7.74,0,0,15,12.58,0,0,5,1.5,1.5,1.5,1.5,0,10,163083.0,4.84
1518,11.2357,7.77,0,0,15,12.59,0,0,5,1.5,1.5,1.5,1.5,0,10,164991.0,4.82
1520,14.5199,7.8,0,0,15,12.6,0,0,5,1.5,1.5,1.5,1.5,0,10,166901.0,4.8
1522,16.8223,7.83,0,0,15,12.61,0,0,5,1.5,1.5,1.5,1.5,0,10,168815.0,4.779999999999999
1524,15.7047,7.86,0,0,15,12.62,0,0,5,1.5,1.5,1.5,1.5,0,10,170730.0,4.759999999999999
1526,15.9348,7.89,0,0,15,12.63,0,0,5,1.5,1.5,1.5,1.5,0,10,172648.0,4.740000000000001
1528,16.1617,7.92,0,0,15,12.64,0,0,5,1.5,1.5,1.5,1.5,0,10,174567.0,4.720000000000001
1530,12.8544,7.95,0,0,15,12.65,0,0,5,1.5,1.5,1.5,1.5,0,10,176487.0,4.7
1532,11.1514,7.98,0,0,15,12.66,0,0,5,1.5,1.5,1.5,1.5,0,10,178408.0,4.68
1534,8.36182,8.01,0,0,15,12.67,0,0,5,1.5,1.5,1.5,1.5,0,10,180329.0,4.66
1536,7.48856,8.04,0,0,15,12.68,0,0,5,1.5,1.5,1.5,1.5,0,10,182250.0,4.640000000000001
1538,7.44724,8.07,0,0,15,12.69,0,0,5,1.5,1.5,1.5,1.5,0,10,184170.0,4.619999999999999
1540,7.4584,8.1,0,0,15,12.7,0,0,5,1.5,1.5,1.5,1.5,0,10,186089.0,4.6
1542,7.45963,8.13,0,0,15,12.71,0,0,5,1.5,1.5,1.5,1.5,0,10,188007.0,4.58
1544,7.51086,8.16,0,0,15,12.72,0,0,5,1.5,1.5,1.5,1.5,0,10,189924.0,4.5600000000000005
1546,7.42883,8.19,0,0,15,12.73,0,0,5,1.5,1.5,1.5,1.5,0,10,191838.0,4.540000000000001
1548,7.42793,8.22,0,0,15,12.74,0,0,5,1.5,1.5,1.5,1.5,0,10,193749.0,4.52
1550,7.40343,8.25,0,0,15,12.75,0,0,5,1.5,1.5,1.5,1.5,0,10,195658.0,4.5
1552,7.54703,8.28,0,0,15,12.76,0,0,5,1.5,1.5,1.5,1.5,0,10,197562.0,4.48
1554,7.42262,8.31,0,0,15,12.77,0,0,5,1.5,1.5,1.5,1.5,0,10,199464.0,4.459999999999999
1556,9.03547,8.34,0,0,15,12.78,0,0,5,1.5,1.5,1.5,1.5,0,10,201360.0,4.4399999999999995
1558,9.08389,8.37,0,0,15,12.79,0,0,5,1.5,1.5,1.5,1.5,0,10,203252.0,4.42
1560,9.87434,8.4,0,0,15,12.8,0,0,5,1.5,1.5,1.5,1.5,0,10,205139.0,4.4
1562,9.13247,8.43,0,0,15,12.81,0,0,5,1.5,1.5,1.5,1.5,0,10,207021.0,4.380000000000001
1564,12.2617,8.46,0,0,15,12.82,0,0,5,1.5,1.5,1.5,1.5,0,10,208896.0,4.359999999999999
1566,8.54419,8.49,0,0,15,12.83,0,0,5,1.5,1.5,1.5,1.5,0,10,210765.0,4.34
1568,12.5227,8.52,0,0,15,12.84,0,0,5,1.5,1.5,1.5,1.5,0,10,212627.0,4.32
1570,10.2833,8.55,0,0,15,12.85,0,0,5,1.5,1.5,1.5,1.5,0,10,214482.0,4.299999999999999
1572,7.7486,8.58,0,0,15,12.86,0,0,5,1.5,1.5,1.5,1.5,0,10,216329.0,4.279999999999999
1574,7.62538,8.61,0,0,15,12.87,0,0,5,1.5,1.5,1.5,1.5,0,10,218168.0,4.26
1576,7.45348,8.64,0,0,15,12.88,0,0,5,1.5,1.5,1.5,1.5,0,10,219999.0,4.24
1578,7.42707,8.67,0,0,15,12.89,0,0,5,1.5,1.5,1.5,1.5,0,10,221820.0,4.220000000000001
1580,7.42929,8.7,0,0,15,12.9,0,0,5,1.5,1.5,1.5,1.5,0,10,223633.0,4.200000000000001
1582,7.98483,8.73,0,0,15,12.91,0,0,5,1.5,1.5,1.5,1.5,0,10,225435.0,4.18
1584,8.9237,8.76,0,0,15,12.92,0,0,5,1.5,1.5,1.5,1.5,0,10,227227.0,4.16
1586,15.473,8.79,0,0,15,12.93,0,0,5,1.5,1.5,1.5,1.5,0,10,229009.0,4.140000000000001
1588,17.5632,8.82,0,0,15,12.94,0,0,5,1.5,1.5,1.5,1.5,0,10,230780.0,4.119999999999999
1590,16.496,8.85,0,0,15,12.95,0,0,5,1.5,1.5,1.5,1.5,0,10,232539.0,4.1
1592,15.8305,8.88,0,0,15,12.96,0,0,5,1.5,1.5,1.5,1.5,0,10,234287.0,4.08
1594,15.8617,8.91,0,0,15,12.97,0,0,5,1.5,1.5,1.5,1.5,0,10,236022.0,4.0600000000000005
1596,14.6477,8.94,0,0,15,12.98,0,0,5,1.5,1.5,1.5,1.5,0,10,237745.0,4.040000000000001
1598,14.4854,8.97,0,0,15,12.99,0,0,5,1.5,1.5,1.5,1.5,0,10,239455.0,4.02
1600,11.4311,9.0,0,0,15,13.0,0,0,5,1.5,1.5,1.5,1.5,0,10,241151.0,4.0
1602,13.5022,9.03,0,0,15,13.01,0,0,5,1.5,1.5,1.5,1.5,0,10,242833.0,3.9800000000000004
1604,13.6027,9.06,0,0,15,13.02,0,0,5,1.5,1.5,1.5,1.5,0,10,244502.0,3.959999999999999
1606,16.0578,9.09,0,0,15,13.03,0,0,5,1.5,1.5,1.5,1.5,0,10,246156.0,3.9399999999999995
1608,17.0525,9.12,0,0,15,13.04,0,0,5,1.5,1.5,1.5,1.5,0,10,247795.0,3.92
1610,15.8839,9.15,0,0,15,13.05,0,0,5,1.5,1.5,1.5,1.5,0,10,249419.0,3.9000000000000004
1612,15.83,9.18,0,0,15,13.06,0,0,5,1.5,1.5,1.5,1.5,0,10,251027.0,3.880000000000001
1614,16.334,9.21,0,0,15,13.07,0,0,5,1.5,1.5,1.5,1.5,0,10,252619.0,3.8599999999999994
1616,14.9522,9.24,0,0,15,13.08,0,0,5,1.5,1.5,1.5,1.5,0,10,254195.0,3.84
1618,15.9632,9.27,0,0,15,13.09,0,0,5,1.5,1.5,1.5,1.5,0,10,255754.0,3.8200000000000003
1620,19.2718,9.3,0,0,15,13.1,0,0,5,1.5,1.5,1.5,1.5,0,10,257296.0,3.799999999999999
1622,14.9355,9.33,0,0,15,13.11,0,0,5,1.5,1.5,1.5,1.5,0,10,258821.0,3.7799999999999994
1624,16.662,9.36,0,0,15,13.12,0,0,5,1.5,1.5,1.5,1.5,0,10,260328.0,3.76
1626,17.4466,9.39,0,0,15,13.13,0,0,5,1.5,1.5,1.5,1.5,0,10,261817.0,3.74
1628,10.4728,9.42,0,0,15,13.14,0,0,5,1.5,1.5,1.5,1.5,0,10,263288.0,3.7200000000000006
1630,8.96353,9.45,0,0,15,13.15,0,0,5,1.5,1.5,1.5,1.5,0,10,264740.0,3.700000000000001
1632,9.5575,9.48,0,0,15,13.16,0,0,5,1.5,1.5,1.5,1.5,0,10,266173.0,3.6799999999999997
1634,9.1925,9.51,0,0,15,13.17,0,0,5,1.5,1.5,1.5,1.5,0,10,267587.0,3.66
1636,8.62975,9.54,0,0,15,13.18,0,0,5,1.5,1.5,1.5,1.5,0,10,268982.0,3.6400000000000006
1638,8.66359,9.57,0,0,15,13.19,0,0,5,1.5,1.5,1.5,1.5,0,10,270356.0,3.619999999999999
1640,8.56876,9.6,0,0,15,13.2,0,0,5,1.5,1.5,1.5,1.5,0,10,271711.0,3.5999999999999996
1642,7.55992,9.63,0,0,15,13.21,0,0,5,1.5,1.5,1.5,1.5,0,10,273045.0,3.58
1644,7.47112,9.66,0,0,15,13.22,0,0,5,1.5,1.5,1.5,1.5,0,10,274358.0,3.5600000000000005
1646,7.48842,9.69,0,0,15,13.23,0,0,5,1.5,1.5,1.5,1.5,0,10,275651.0,3.540000000000001
1648,7.54786,9.72,0,0,15,13.24,0,0,5,1.5,1.5,1.5,1.5,0,10,276922.0,3.5199999999999996
1650,7.43224,9.75,0,0,15,13.25,0,0,5,1.5,1.5,1.5,1.5,0,10,278173.0,3.5
1652,8.05833,9.78,0,0,15,13.26,0,0,5,1.5,1.5,1.5,1.5,0,10,279401.0,3.4800000000000004
1654,8.78852,9.81,0,0,15,13.27,0,0,5,1.5,1.5,1.5,1.5,0,10,280608.0,3.459999999999999
1656,8.63329,9.84,0,0,15,13.28,0,0,5,1.5,1.5,1.5,1.5,0,10,281792.0,3.4399999999999995
1658,8.51414,9.87,0,0,15,13.29,0,0,5,1.5,1.5,1.5,1.5,0,10,282955.0,3.42
1660,8.59503,9.9,0,0,15,13.3,0,0,5,1.5,1.5,1.5,1.5,0,10,284095.0,3.4000000000000004
1662,8.67525,9.93,0,0,15,13.31,0,0,5,1.5,1.5,1.5,1.5,0,10,285212.0,3.380000000000001
1664,8.47426,9.96,0,0,15,13.32,0,0,5,1.5,1.5,1.5,1.5,0,10,286306.0,3.3599999999999994
1666,7.82226,9.99,0,0,15,13.33,0,0,5,1.5,1.5,1.5,1.5,0,10,287377.0,3.34
1668,6.00962,10.02,0,0,15,13.34,0,0,5,1.5,1.5,1.5,1.5,0,10,288426.0,3.3200000000000003
1670,4.57362,10.05,0,0,15,13.35,0,0,5,1.5,1.5,1.5,1.5,0,10,289450.0,3.299999999999999
1672,4.51854,10.08,0,0,15,13.36,0,0,5,1.5,1.5,1.5,1.5,0,10,290452.0,3.2799999999999994
1674,4.50926,10.11,0,0,15,13.37,0,0,5,1.5,1.5,1.5,1.5,0,10,291429.0,3.26
1676,4.67418,10.14,0,0,15,13.38,0,0,5,1.5,1.5,1.5,1.5,0,10,292383.0,3.24
1678,4.63515,10.17,0,0,15,13.39,0,0,5,1.5,1.5,1.5,1.5,0,10,293313.0,3.2200000000000006
1680,4.57395,10.2,0,0,15,13.4,0,0,5,1.5,1.5,1.5,1.5,0,10,294218.0,3.200000000000001
1682,4.82831,10.23,0,0,15,13.41,0,0,5,1.5,1.5,1.5,1.5,0,10,295100.0,3.1799999999999997
1684,4.68073,10.26,0,0,15,13.42,0,0,5,1.5,1.5,1.5,1.5,0,10,295957.0,3.16
1686,9.06075,10.29,0,0,15,13.43,0,0,5,1.5,1.5,1.5,1.5,0,10,296790.0,3.1400000000000006
1688,5.70544,10.32,0,0,15,13.44,0,0,5,1.5,1.5,1.5,1.5,0,10,297599.0,3.119999999999999
1690,4.69382,10.35,0,0,15,13.45,0,0,5,1.5,1.5,1.5,1.5,0,10,298382.0,3.0999999999999996
1692,4.65604,10.38,0,0,15,13.46,0,0,5,1.5,1.5,1.5,1.5,0,10,299142.0,3.08
1694,5.60997,10.41,0,0,15,13.47,0,0,5,1.5,1.5,1.5,1.5,0,10,299876.0,3.0600000000000005
1696,5.85421,10.44,0,0,15,13.48,0,0,5,1.5,1.5,1.5,1.5,0,10,300586.0,3.040000000000001
1698,4.79325,10.47,0,0,15,13.49,0,0,5,1.5,1.5,1.5,1.5,0,10,301271.0,3.0199999999999996
1700,4.82851,10.5,0,0,15,13.5,0,0,5,1.5,1.5,1.5,1.5,0,10,301931.0,3.0
1702,4.55923,10.53,0,0,15,13.51,0,0,5,1.5,1.5,1.5,1.5,0,10,302566.0,2.9800000000000004
1704,5.26378,10.56,0,0,15,13.52,0,0,5,1.5,1.5,1.5,1.5,0,10,303177.0,2.959999999999999
1706,4.84283,10.59,0,0,15,13.53,0,0,5,1.5,1.5,1.5,1.5,0,10,303762.0,2.9399999999999995
1708,4.53592,10.62,0,0,15,13.54,0,0,5,1.5,1.5,1.5,1.5,0,10,304323.0,2.92
1710,4.55677,10.65,0,0,15,13.55,0,0,5,1.5,1.5,1.5,1.5,0,10,304859.0,2.9000000000000004
1712,4.51128,10.68,0,0,15,13.56,0,0,5,1.5,1.5,1.5,1.5,0,10,305369.0,2.880000000000001
1714,4.54089,10.71,0,0,15,13.57,0,0,5,1.5,1.5,1.5,1.5,0,10,305855.0,2.8599999999999994
1716,4.54235,10.74,0,0,15,13.58,0,0,5,1.5,1.5,1.5,1.5,0,10,306316.0,2.84
1718,4.53705,10.77,0,0,15,13.59,0,0,5,1.5,1.5,1.5,1.5,0,10,306752.0,2.8200000000000003
1720,4.48879,10.8,0,0,15,13.6,0,0,5,1.5,1.5,1.5,1.5,0,10,307163.0,2.799999999999999
1722,4.58724,10.83,0,0,15,13.61,0,0,5,1.5,1.5,1.5,1.5,0,10,307550.0,2.7799999999999994
1724,4.64101,10.86,0,0,15,13.62,0,0,5,1.5,1.5,1.5,1.5,0,10,307911.0,2.76
1726,4.53454,10.89,0,0,15,13.63,0,0,5,1.5,1.5,1.5,1.5,0,10,308248.0,2.74
1728,4.46651,10.92,0,0,15,13.64,0,0,5,1.5,1.5,1.5,1.5,0,10,308561.0,2.7200000000000006
1730,4.5361,10.95,0,0,15,13.65,0,0,5,1.5,1.5,1.5,1.5,0,10,308849.0,2.700000000000001
1732,4.60517,10.98,0,0,15,13.66,0,0,5,1.5,1.5,1.5,1.5,0,10,309112.0,2.6799999999999997
1734,4.46288,11.01,0,0,15,13.67,0,0,5,1.5,1.5,1.5,1.5,0,10,309351.0,2.66
1736,4.51326,11.04,0,0,15,13.68,0,0,5,1.5,1.5,1.5,1.5,0,10,309566.0,2.6400000000000006
1738,4.6199,11.07,0,0,15,13.69,0,0,5,1.5,1.5,1.5,1.5,0,10,309757.0,2.619999999999999
1740,4.52583,11.1,0,0,15,13.7,0,0,5,1.5,1.5,1.5,1.5,0,10,309923.0,2.5999999999999996
1742,4.57461,11.13,0,0,15,13.71,0,0,5,1.5,1.5,1.5,1.5,0,10,310065.0,2.58
1744,4.54506,11.16,0,0,15,13.72,0,0,5,1.5,1.5,1.5,1.5,0,10,310184.0,2.5600000000000005
1746,4.53641,11.19,0,0,15,13.73,0,0,5,1.5,1.5,1.5,1.5,0,10,310279.0,2.540000000000001
1748,4.52993,11.22,0,0,15,13.74,0,0,5,1.5,1.5,1.5,1.5,0,10,310350.0,2.5199999999999996
1750,4.58034,11.25,0,0,15,13.75,0,0,5,1.5,1.5,1.5,1.5,0,10,310398.0,2.5
1752,4.65252,11.28,0,0,15,13.76,0,0,5,1.5,1.5,1.5,1.5,0,10,310422.0,2.4800000000000004
1754,4.6038,11.31,0,0,15,13.77,0,0,5,1.5,1.5,1.5,1.5,0,10,310424.0,2.459999999999999
1756,4.47299,11.34,0,0,15,13.78,0,0,5,1.5,1.5,1.5,1.5,0,10,310402.0,2.4399999999999995
1758,4.55536,11.37,0,0,15,13.79,0,0,5,1.5,1.5,1.5,1.5,0,10,310357.0,2.42
1760,4.52552,11.4,0,0,15,13.8,0,0,5,1.5,1.5,1.5,1.5,0,10,310289.0,2.4000000000000004
1762,4.50231,11.43,0,0,15,13.81,0,0,5,1.5,1.5,1.5,1.5,0,10,310199.0,2.380000000000001
1764,4.48431,11.46,0,0,15,13.82,0,0,5,1.5,1.5,1.5,1.5,0,10,310087.0,2.3599999999999994
1766,4.51914,11.49,0,0,15,13.83,0,0,5,1.5,1.5,1.5,1.5,0,10,309952.0,2.34
1768,4.47455,11.52,0,0,15,13.84,0,0,5,1.5,1.5,1.5,1.5,0,10,309795.0,2.3200000000000003
1770,4.48218,11.55,0,0,15,13.85,0,0,5,1.5,1.5,1.5,1.5,0,10,309616.0,2.299999999999999
1772,4.50484,11.58,0,0,15,13.86,0,0,5,1.5,1.5,1.5,1.5,0,10,309415.0,2.2799999999999994
1774,4.60264,11.61,0,0,15,13.87,0,0,5,1.5,1.5,1.5,1.5,0,10,309193.0,2.26
1776,4.53669,11.64,0,0,15,13.88,0,0,5,1.5,1.5,1.5,1.5,0,10,308950.0,2.24
1778,4.4779,11.67,0,0,15,13.89,0,0,5,1.5,1.5,1.5,1.5,0,10,308685.0,2.2200000000000006
1780,4.6037,11.7,0,0,15,13.9,0,0,5,1.5,1.5,1.5,1.5,0,10,308400.0,2.200000000000001
1782,4.52317,11.73,0,0,15,13.91,0,0,5,1.5,1.5,1.5,1.5,0,10,308094.0,2.1799999999999997
1784,4.55618,11.76,0,0,15,13.92,0,0,5,1.5,1.5,1.5,1.5,0,10,307767.0,2.16
1786,4.54117,11.79,0,0,15,13.93,0,0,5,1.5,1.5,1.5,1.5,0,10,307419.0,2.1400000000000006
1788,4.5577,11.82,0,0,15,13.94,0,0,5,1.5,1.5,1.5,1.5,0,10,307052.0,2.119999999999999
1790,4.54712,11.85,0,0,15,13.95,0,0,5,1.5,1.5,1.5,1.5,0,10,306665.0,2.0999999999999996
1792,4.52202,11.88,0,0,15,13.96,0,0,5,1.5,1.5,1.5,1.5,0,10,306258.0,2.08
1794,4.58844,11.91,0,0,15,13.97,0,0,5,1.5,1.5,1.5,1.5,0,10,305831.0,2.0600000000000005
1796,4.56271,11.94,0,0,15,13.98,0,0,5,1.5,1.5,1.5,1.5,0,10,305386.0,2.040000000000001
1798,4.4913,11.97,0,0,15,13.99,0,0,5,1.5,1.5,1.5,1.5,0,10,304921.0,2.0199999999999996
1800,4.50795,12.0,0,0,15,14.0,0,0,5,1.5,1.5,1.5,1.5,0,10,304437.0,2.0
1802,4.4843,12.03,0,0,15,14.01,0,0,5,1.5,1.5,1.5,1.5,0,10,303935.0,1.9800000000000004
1804,4.46117,12.06,0,0,15,14.02,0,0,5,1.5,1.5,1.5,1.5,0,10,303414.0,1.959999999999999
1806,4.48312,12.09,0,0,15,14.03,0,0,5,1.5,1.5,1.5,1.5,0,10,302876.0,1.9399999999999995
1808,4.48877,12.12,0,0,15,14.04,0,0,5,1.5,1.5,1.5,1.5,0,10,302319.0,1.92
1810,4.51992,12.15,0,0,15,14.05,0,0,5,1.5,1.5,1.5,1.5,0,10,301744.0,1.9000000000000004
1812,4.44868,12.18,0,0,15,14.06,0,0,5,1.5,1.5,1.5,1.5,0,10,301152.0,1.8800000000000008
1814,4.47401,12.21,0,0,15,14.07,0,0,5,1.5,1.5,1.5,1.5,0,10,300543.0,1.8599999999999994
1816,4.46517,12.24,0,0,15,14.08,0,0,5,1.5,1.5,1.5,1.5,0,10,299917.0,1.8399999999999999
1818,4.45983,12.27,0,0,15,14.09,0,0,5,1.5,1.5,1.5,1.5,0,10,299274.0,1.8200000000000003
1820,4.50082,12.3,0,0,15,14.1,0,0,5,1.5,1.5,1.5,1.5,0,10,298615.0,1.799999999999999
1822,4.52728,12.33,0,0,15,14.11,0,0,5,1.5,1.5,1.5,1.5,0,10,297939.0,1.7799999999999994
1824,4.48762,12.36,0,0,15,14.12,0,0,5,1.5,1.5,1.5,1.5,0,10,297247.0,1.7599999999999998
1826,4.4942,12.39,0,0,15,14.13,0,0,5,1.5,1.5,1.5,1.5,0,10,296539.0,1.7400000000000002
1828,4.48427,12.42,0,0,15,14.14,0,0,5,1.5,1.5,1.5,1.5,0,10,295816.0,1.7200000000000006
1830,4.46957,12.45,0,0,15,14.15,0,0,5,1.5,1.5,1.5,1.5,0,10,295077.0,1.700000000000001
1832,4.44333,12.48,0,0,15,14.16,0,0,5,1.5,1.5,1.5,1.5,0,10,294323.0,1.6799999999999997
1834,4.45084,12.51,0,0,15,14.17,0,0,5,1.5,1.5,1.5,1.5,0,10,293554.0,1.6600000000000001
1836,4.57557,12.54,0,0,15,14.18,0,0,5,1.5,1.5,1.5,1.5,0,10,292771.0,1.6400000000000006
1838,4.48565,12.57,0,0,15,14.19,0,0,5,1.5,1.5,1.5,1.5,0,10,291973.0,1.6199999999999992
1840,4.43384,12.6,0,0,15,14.2,0,0,5,1.5,1.5,1.5,1.5,0,10,291161.0,1.5999999999999996
1842,4.50828,12.63,0,0,15,14.21,0,0,5,1.5,1.5,1.5,1.5,0,10,290335.0,1.58
1844,4.45611,12.66,0,0,15,14.22,0,0,5,1.5,1.5,1.5,1.5,0,10,289495.0,1.5600000000000005
1846,4.50903,12.69,0,0,15,14.23,0,0,5,1.5,1.5,1.5,1.5,0,10,288641.0,1.540000000000001
1848,4.53434,12.72,0,0,15,14.24,0,0,5,1.5,1.5,1.5,1.5,0,10,287775.0,1.5199999999999996
1850,4.57469,12.75,0,0,15,14.25,0,0,5,1.5,1.5,1.5,1.5,0,10,286895.0,1.5
1852,4.47466,12.78,0,0,15,14.26,0,0,5,1.5,1.5,1.5,1.5,0,10,286002.0,1.4800000000000004
1854,4.50534,12.81,0,0,15,14.27,0,0,5,1.5,1.5,1.5,1.5,0,10,285097.0,1.459999999999999
1856,4.47175,12.84,0,0,15,14.28,0,0,5,1.5,1.5,1.5,1.5,0,10,284179.0,1.4399999999999995
1858,4.43559,12.87,0,0,15,14.29,0,0,5,1.5,1.5,1.5,1.5,0,10,283249.0,1.42
1860,4.42926,12.9,0,0,15,14.3,0,0,5,1.5,1.5,1.5,1.5,0,10,282308.0,1.4000000000000004
1862,4.43299,12.93,0,0,15,14.31,0,0,5,1.5,1.5,1.5,1.5,0,10,281354.0,1.3800000000000008
1864,4.44714,12.96,0,0,15,14.32,0,0,5,1.5,1.5,1.5,1.5,0,10,280389.0,1.3599999999999994
1866,4.43509,12.99,0,0,15,14.33,0,0,5,1.5,1.5,1.5,1.5,0,10,279413.0,1.3399999999999999
1868,4.45112,13.02,0,0,15,14.34,0,0,5,1.5,1.5,1.5,1.5,0,10,278426.0,1.3200000000000003
1870,4.4446,13.05,0,0,15,14.35,0,0,5,1.5,1.5,1.5,1.5,0,10,277427.0,1.299999999999999
1872,4.47196,13.08,0,0,15,14.36,0,0,5,1.5,1.5,1.5,1.5,0,10,276418.0,1.2799999999999994
1874,4.47866,13.11,0,0,15,14.37,0,0,5,1.5,1.5,1.5,1.5,0,10,275399.0,1.2599999999999998
1876,4.47662,13.14,0,0,15,14.38,0,0,5,1.5,1.5,1.5,1.5,0,10,274370.0,1.2400000000000002
1878,4.48879,13.17,0,0,15,14.39,0,0,5,1.5,1.5,1.5,1.5,0,10,273330.0,1.2200000000000006
1880,4.41105,13.2,0,0,15,14.4,0,0,5,1.5,1.5,1.5,1.5,0,10,272281.0,1.200000000000001
1882,4.41033,13.23,0,0,15,14.41,0,0,5,1.5,1.5,1.5,1.5,0,10,271222.0,1.1799999999999997
1884,4.43278,13.26,0,0,15,14.42,0,0,5,1.5,1.5,1.5,1.5,0,10,270153.0,1.1600000000000001
1886,4.41933,13.29,0,0,15,14.43,0,0,5,1.5,1.5,1.5,1.5,0,10,269076.0,1.1400000000000006
1888,4.44563,13.32,0,0,15,14.44,0,0,5,1.5,1.5,1.5,1.5,0,10,267989.0,1.1199999999999992
1890,4.461,13.35,0,0,15,14.45,0,0,5,1.5,1.5,1.5,1.5,0,10,266894.0,1.0999999999999996
1892,4.48324,13.38,0,0,15,14.46,0,0,5,1.5,1.5,1.5,1.5,0,10,265790.0,1.08
1894,4.42227,13.41,0,0,15,14.47,0,0,5,1.5,1.5,1.5,1.5,0,10,264677.0,1.0600000000000005
1896,4.43141,13.44,0,0,15,14.48,0,0,5,1.5,1.5,1.5,1.5,0,10,263556.0,1.040000000000001
1898,4.46167,13.47,0,0,15,14.49,0,0,5,1.5,1.5,1.5,1.5,0,10,262428.0,1.0199999999999996
1900,4.50606,13.5,0,0,15,14.5,0,0,5,1.5,1.5,1.5,1.5,0,10,261291.0,1.0
1902,4.47686,13.53,0,0,15,14.51,0,0,5,1.5,1.5,1.5,1.5,0,10,260147.0,0.9800000000000004
1904,4.47331,13.56,0,0,15,14.52,0,0,5,1.5,1.5,1.5,1.5,0,10,258995.0,0.9599999999999991
1906,4.47518,13.59,0,0,15,14.53,0,0,5,1.5,1.5,1.5,1.5,0,10,257836.0,0.9399999999999995
1908,4.44622,13.62,0,0,15,14.54,0,0,5,1.5,1.5,1.5,1.5,0,10,256669.0,0.9199999999999999
1910,4.43618,13.65,0,0,15,14.55,0,0,5,1.5,1.5,1.5,1.5,0,10,255496.0,0.9000000000000004
1912,4.45033,13.68,0,0,15,14.56,0,0,5,1.5,1.5,1.5,1.5,0,10,254316.0,0.8800000000000008
1914,4.46611,13.71,0,0,15,14.57,0,0,5,1.5,1.5,1.5,1.5,0,10,253130.0,0.8599999999999994
1916,4.42629,13.74,0,0,15,14.58,0,0,5,1.5,1.5,1.5,1.5,0,10,251937.0,0.8399999999999999
1918,4.4522,13.77,0,0,15,14.59,0,0,5,1.5,1.5,1.5,1.5,0,10,250737.0,0.8200000000000003
1920,4.48127,13.8,0,0,15,14.6,0,0,5,1.5,1.5,1.5,1.5,0,10,249532.0,0.7999999999999989
1922,4.46178,13.83,0,0,15,14.61,0,0,5,1.5,1.5,1.5,1.5,0,10,248321.0,0.7799999999999994
1924,4.46725,13.86,0,0,15,14.62,0,0,5,1.5,1.5,1.5,1.5,0,10,247104.0,0.7599999999999998
1926,4.38558,13.89,0,0,15,14.63,0,0,5,1.5,1.5,1.5,1.5,0,10,245881.0,0.7400000000000002
1928,4.47523,13.92,0,0,15,14.64,0,0,5,1.5,1.5,1.5,1.5,0,10,244653.0,0.7200000000000006
1930,4.4544,13.95,0,0,15,14.65,0,0,5,1.5,1.5,1.5,1.5,0,10,243419.0,0.7000000000000011
1932,4.43966,13.98,0,0,15,14.66,0,0,5,1.5,1.5,1.5,1.5,0,10,242181.0,0.6799999999999997
1934,4.48283,14.01,0,0,15,14.67,0,0,5,1.5,1.5,1.5,1.5,0,10,240937.0,0.6600000000000001
1936,4.44758,14.04,0,0,15,14.68,0,0,5,1.5,1.5,1.5,1.5,0,10,239689.0,0.6400000000000006
1938,4.42911,14.07,0,0,15,14.69,0,0,5,1.5,1.5,1.5,1.5,0,10,238436.0,0.6199999999999992
1940,4.46047,14.1,0,0,15,14.7,0,0,5,1.5,1.5,1.5,1.5,0,10,237178.0,0.5999999999999996
1942,4.45492,14.13,0,0,15,14.71,0,0,5,1.5,1.5,1.5,1.5,0,10,235916.0,0.5800000000000001
1944,4.46122,14.16,0,0,15,14.72,0,0,5,1.5,1.5,1.5,1.5,0,10,234650.0,0.5600000000000005
1946,4.46191,14.19,0,0,15,14.73,0,0,5,1.5,1.5,1.5,1.5,0,10,233380.0,0.5400000000000009
1948,4.43025,14.22,0,0,15,14.74,0,0,5,1.5,1.5,1.5,1.5,0,10,232105.0,0.5199999999999996
1950,4.52271,14.25,0,0,15,14.75,0,0,5,1.5,1.5,1.5,1.5,0,10,230827.0,0.5
1952,4.4318,14.28,0,0,15,14.76,0,0,5,1.5,1.5,1.5,1.5,0,10,229546.0,0.4800000000000004
1954,4.45075,14.31,0,0,15,14.77,0,0,5,1.5,1.5,1.5,1.5,0,10,228260.0,0.4599999999999991
1956,4.5125,14.34,0,0,15,14.78,0,0,5,1.5,1.5,1.5,1.5,0,10,226972.0,0.4399999999999995
1958,4.49576,14.37,0,0,15,14.79,0,0,5,1.5,1.5,1.5,1.5,0,10,225680.0,0.41999999999999993
1960,4.45541,14.4,0,0,15,14.8,0,0,5,1.5,1.5,1.5,1.5,0,10,224385.0,0.40000000000000036
1962,4.47689,14.43,0,0,15,14.81,0,0,5,1.5,1.5,1.5,1.5,0,10,223087.0,0.3800000000000008
1964,4.53085,14.46,0,0,15,14.82,0,0,5,1.5,1.5,1.5,1.5,0,10,221786.0,0.35999999999999943
1966,4.47615,14.49,0,0,15,14.83,0,0,5,1.5,1.5,1.5,1.5,0,10,220483.0,0.33999999999999986
1968,4.44309,14.52,0,0,15,14.84,0,0,5,1.5,1.5,1.5,1.5,0,10,219177.0,0.3200000000000003
1970,4.51184,14.55,0,0,15,14.85,0,0,5,1.5,1.5,1.5,1.5,0,10,217868.0,0.29999999999999893
1972,4.47157,14.58,0,0,15,14.86,0,0,5,1.5,1.5,1.5,1.5,0,10,216558.0,0.27999999999999936
1974,4.4253,14.61,0,0,15,14.87,0,0,5,1.5,1.5,1.5,1.5,0,10,215245.0,0.2599999999999998
1976,4.42156,14.64,0,0,15,14.88,0,0,5,1.5,1.5,1.5,1.5,0,10,213930.0,0.2400000000000002
1978,4.49684,14.67,0,0,15,14.89,0,0,5,1.5,1.5,1.5,1.5,0,10,212613.0,0.22000000000000064
1980,4.4721,14.7,0,0,15,14.9,0,0,5,1.5,1.5,1.5,1.5,0,10,211294.0,0.20000000000000107
1982,4.45586,14.73,0,0,15,14.91,0,0,5,1.5,1.5,1.5,1.5,0,10,209973.0,0.17999999999999972
1984,4.4895,14.76,0,0,15,14.92,0,0,5,1.5,1.5,1.5,1.5,0,10,208651.0,0.16000000000000014
1986,4.43704,14.79,0,0,15,14.93,0,0,5,1.5,1.5,1.5,1.5,0,10,207327.0,0.14000000000000057
1988,4.44306,14.82,0,0,15,14.94,0,0,5,1.5,1.5,1.5,1.5,0,10,206003.0,0.11999999999999922
1990,4.39883,14.85,0,0,15,14.95,0,0,5,1.5,1.5,1.5,1.5,0,10,204676.0,0.09999999999999964
1992,4.46856,14.88,0,0,15,14.96,0,0,5,1.5,1.5,1.5,1.5,0,10,203349.0,0.08000000000000007
1994,4.45987,14.91,0,0,15,14.97,0,0,5,1.5,1.5,1.5,1.5,0,10,202021.0,0.0600000000000005
1996,4.43709,14.94,0,0,15,14.98,0,0,5,1.5,1.5,1.5,1.5,0,10,200692.0,0.040000000000000924
1998,4.50002,14.97,0,0,15,14.99,0,0,5,1.5,1.5,1.5,1.5,0,10,199362.0,0.019999999999999574
2000,4.41444,15.0,0,0,15,15.0,0,0,5,1.5,1.5,1.5,1.5,0,10,198032.0,0.0
2002,4.46903,15.03,0,0,15,15.01,0,0,5,1.5,1.5,1.5,1.5,0,10,196701.0,-0.019999999999999574
2004,4.43241,15.06,0,0,15,15.02,0,0,5,1.5,1.5,1.5,1.5,0,10,195370.0,-0.040000000000000924
2006,4.45695,15.09,0,0,15,15.03,0,0,5,1.5,1.5,1.5,1.5,0,10,194038.0,-0.0600000000000005
2008,4.46761,15.12,0,0,15,15.04,0,0,5,1.5,1.5,1.5,1.5,0,10,192707.0,-0.08000000000000007
2010,4.47148,15.15,0,0,15,15.05,0,0,5,1.5,1.5,1.5,1.5,0,10,191375.0,-0.09999999999999964
2012,4.57725,15.18,0,0,15,15.06,0,0,5,1.5,1.5,1.5,1.5,0,10,190043.0,-0.11999999999999922
2014,4.42431,15.21,0,0,15,15.07,0,0,5,1.5,1.5,1.5,1.5,0,10,188712.0,-0.14000000000000057
2016,4.44147,15.24,0,0,15,15.08,0,0,5,1.5,1.5,1.5,1.5,0,10,187380.0,-0.16000000000000014
2018,4.45039,15.27,0,0,15,15.09,0,0,5,1.5,1.5,1.5,1.5,0,10,186050.0,-0.17999999999999972
2020,4.47961,15.3,0,0,15,15.1,0,0,5,1.5,1.5,1.5,1.5,0,10,184719.0,-0.20000000000000107
2022,4.46562,15.33,0,0,15,15.11,0,0,5,1.5,1.5,1.5,1.5,0,10,183390.0,-0.22000000000000064
2024,4.44201,15.36,0,0,15,15.12,0,0,5,1.5,1.5,1.5,1.5,0,10,182061.0,-0.2400000000000002
2026,4.44346,15.39,0,0,15,15.13,0,0,5,1.5,1.5,1.5,1.5,0,10,180732.0,-0.2599999999999998
2028,4.4475,15.42,0,0,15,15.14,0,0,5,1.5,1.5,1.5,1.5,0,10,179405.0,-0.27999999999999936
2030,4.42085,15.45,0,0,15,15.15,0,0,5,1.5,1.5,1.5,1.5,0,10,178079.0,-0.29999999999999893
2032,4.44835,15.48,0,0,15,15.16,0,0,5,1.5,1.5,1.5,1.5,0,10,176754.0,-0.3200000000000003
2034,4.42718,15.51,0,0,15,15.17,0,0,5,1.5,1.5,1.5,1.5,0,10,175431.0,-0.33999999999999986
2036,4.44935,15.54,0,0,15,15.18,0,0,5,1.5,1.5,1.5,1.5,0,10,174108.0,-0.35999999999999943
2038,4.418,15.57,0,0,15,15.19,0,0,5,1.5,1.5,1.5,1.5,0,10,172788.0,-0.3800000000000008
2040,4.44194,15.6,0,0,15,15.2,0,0,5,1.5,1.5,1.5,1.5,0,10,171468.0,-0.40000000000000036
2042,4.85309,15.63,0,0,15,15.21,0,0,5,1.5,1.5,1.5,1.5,0,10,170151.0,-0.41999999999999993
2044,5.07324,15.66,0,0,15,15.22,0,0,5,1.5,1.5,1.5,1.5,0,10,168835.0,-0.4399999999999995
2046,7.40469,15.69,0,0,15,15.23,0,0,5,1.5,1.5,1.5,1.5,0,10,167521.0,-0.4599999999999991
2048,7.41893,15.72,0,0,15,15.24,0,0,5,1.5,1.5,1.5,1.5,0,10,166210.0,-0.4800000000000004
2050,7.39754,15.75,0,0,15,15.25,0,0,5,1.5,1.5,1.5,1.5,0,10,164900.0,-0.5
2052,7.56656,15.78,0,0,15,15.26,0,0,5,1.5,1.5,1.5,1.5,0,10,163593.0,-0.5199999999999996
2054,7.35995,15.81,0,0,15,15.27,0,0,5,1.5,1.5,1.5,1.5,0,10,162288.0,-0.5400000000000009
2056,8.67442,15.84,0,0,15,15.28,0,0,5,1.5,1.5,1.5,1.5,0,10,160985.0,-0.5600000000000005
2058,8.9277,15.87,0,0,15,15.29,0,0,5,1.5,1.5,1.5,1.5,0,10,159685.0,-0.5800000000000001
2060,8.8551,15.9,0,0,15,15.3,0,0,5,1.5,1.5,1.5,1.5,0,10,158387.0,-0.5999999999999996
2062,12.6132,15.93,0,0,15,15.31,0,0,5,1.5,1.5,1.5,1.5,0,10,157093.0,-0.6199999999999992
2064,12.436,15.96,0,0,15,15.32,0,0,5,1.5,1.5,1.5,1.5,0,10,155801.0,-0.6400000000000006
2066,8.97434,15.99,0,0,15,15.33,0,0,5,1.5,1.5,1.5,1.5,0,10,154512.0,-0.6600000000000001
2068,8.67859,16.02,0,0,15,15.34,0,0,5,1.5,1.5,1.5,1.5,0,10,153226.0,-0.6799999999999997
2070,8.57769,16.05,0,0,15,15.35,0,0,5,1.5,1.5,1.5,1.5,0,10,151943.0,-0.7000000000000011
2072,8.68848,16.08,0,0,15,15.36,0,0,5,1.5,1.5,1.5,1.5,0,10,150664.0,-0.7199999999999989
2074,8.68709,16.11,0,0,15,15.37,0,0,5,1.5,1.5,1.5,1.5,0,10,149388.0,-0.7400000000000002
2076,8.4713,16.14,0,0,15,15.38,0,0,5,1.5,1.5,1.5,1.5,0,10,148115.0,-0.7599999999999998
2078,9.88668,16.17,0,0,15,15.39,0,0,5,1.5,1.5,1.5,1.5,0,10,146846.0,-0.7800000000000011
2080,12.0705,16.2,0,0,15,15.4,0,0,5,1.5,1.5,1.5,1.5,0,10,145581.0,-0.7999999999999989
2082,13.1453,16.23,0,0,15,15.41,0,0,5,1.5,1.5,1.5,1.5,0,10,144319.0,-0.8200000000000003
2084,13.8973,16.26,0,0,15,15.42,0,0,5,1.5,1.5,1.5,1.5,0,10,143061.0,-0.8400000000000016
2086,14.1655,16.29,0,0,15,15.43,0,0,5,1.5,1.5,1.5,1.5,0,10,141807.0,-0.8599999999999994
2088,14.1053,16.32,0,0,15,15.44,0,0,5,1.5,1.5,1.5,1.5,0,10,140557.0,-0.8800000000000008
2090,12.7778,16.35,0,0,15,15.45,0,0,5,1.5,1.5,1.5,1.5,0,10,139311.0,-0.9000000000000021
2092,12.9769,16.38,0,0,15,15.46,0,0,5,1.5,1.5,1.5,1.5,0,10,138069.0,-0.9199999999999982
2094,13.5449,16.41,0,0,15,15.47,0,0,5,1.5,1.5,1.5,1.5,0,10,136832.0,-0.9399999999999995
2096,13.5829,16.44,0,0,15,15.48,0,0,5,1.5,1.5,1.5,1.5,0,10,135599.0,-0.9600000000000009
2098,13.3356,16.47,0,0,15,15.49,0,0,5,1.5,1.5,1.5,1.5,0,10,134370.0,-0.9799999999999986
2100,9.85267,16.5,0,0,15,15.5,0,0,5,1.5,1.5,1.5,1.5,0,10,133146.0,-1.0
2102,8.50112,16.53,0,0,15,15.51,0,0,5,1.5,1.5,1.5,1.5,0,10,131927.0,-1.0200000000000014
2104,8.50965,16.56,0,0,15,15.52,0,0,5,1.5,1.5,1.5,1.5,0,10,130712.0,-1.0399999999999991
2106,8.53411,16.59,0,0,15,15.53,0,0,5,1.5,1.5,1.5,1.5,0,10,129503.0,-1.0600000000000005
2108,8.46277,16.62,0,0,15,15.54,0,0,5,1.5,1.5,1.5,1.5,0,10,128298.0,-1.0800000000000018
2110,8.47018,16.65,0,0,15,15.55,0,0,5,1.5,1.5,1.5,1.5,0,10,127098.0,-1.0999999999999979
2112,8.55759,16.68,0,0,15,15.56,0,0,5,1.5,1.5,1.5,1.5,0,10,125903.0,-1.1199999999999992
2114,8.47759,16.71,0,0,15,15.57,0,0,5,1.5,1.5,1.5,1.5,0,10,124714.0,-1.1400000000000006
2116,8.50151,16.74,0,0,15,15.58,0,0,5,1.5,1.5,1.5,1.5,0,10,123529.0,-1.1599999999999984
2118,8.49261,16.77,0,0,15,15.59,0,0,5,1.5,1.5,1.5,1.5,0,10,122350.0,-1.1799999999999997
2120,8.55385,16.8,0,0,15,15.6,0,0,5,1.5,1.5,1.5,1.5,0,10,121176.0,-1.200000000000001
2122,8.47539,16.83,0,0,15,15.61,0,0,5,1.5,1.5,1.5,1.5,0,10,120008.0,-1.2199999999999989
2124,8.53328,16.86,0,0,15,15.62,0,0,5,1.5,1.5,1.5,1.5,0,10,118846.0,-1.2400000000000002
2126,8.54479,16.89,0,0,15,15.63,0,0,5,1.5,1.5,1.5,1.5,0,10,117689.0,-1.2599999999999998
2128,8.50045,16.92,0,0,15,15.64,0,0,5,1.5,1.5,1.5,1.5,0,10,116537.0,-1.2800000000000011
2130,8.48433,16.95,0,0,15,15.65,0,0,5,1.5,1.5,1.5,1.5,0,10,115392.0,-1.299999999999999
2132,8.57451,16.98,0,0,15,15.66,0,0,5,1.5,1.5,1.5,1.5,0,10,114252.0,-1.3200000000000003
2134,8.84652,17.01,0,0,15,15.67,0,0,5,1.5,1.5,1.5,1.5,0,10,113118.0,-1.3400000000000016
2136,8.96866,17.04,0,0,15,15.68,0,0,5,1.5,1.5,1.5,1.5,0,10,111990.0,-1.3599999999999994
2138,8.64813,17.07,0,0,15,15.69,0,0,5,1.5,1.5,1.5,1.5,0,10,110868.0,-1.3800000000000008
2140,11.5163,17.1,0,0,15,15.7,0,0,5,1.5,1.5,1.5,1.5,0,10,109753.0,-1.4000000000000021
2142,13.6966,17.13,0,0,15,15.71,0,0,5,1.5,1.5,1.5,1.5,0,10,108643.0,-1.4199999999999982
2144,12.4273,17.16,0,0,15,15.72,0,0,5,1.5,1.5,1.5,1.5,0,10,107540.0,-1.4399999999999995
2146,11.8731,17.19,0,0,15,15.73,0,0,5,1.5,1.5,1.5,1.5,0,10,106443.0,-1.4600000000000009
2148,14.0621,17.22,0,0,15,15.74,0,0,5,1.5,1.5,1.5,1.5,0,10,105352.0,-1.4799999999999986
2150,14.0648,17.25,0,0,15,15.75,0,0,5,1.5,1.5,1.5,1.5,0,10,104268.0,-1.5
2152,14.3367,17.28,0,0,15,15.76,0,0,5,1.5,1.5,1.5,1.5,0,10,103190.0,-1.5200000000000014
2154,13.2786,17.31,0,0,15,15.77,0,0,5,1.5,1.5,1.5,1.5,0,10,102119.0,-1.5399999999999991
2156,12.9696,17.34,0,0,15,15.78,0,0,5,1.5,1.5,1.5,1.5,0,10,101054.0,-1.5600000000000005
2158,11.2832,17.37,0,0,15,15.79,0,0,5,1.5,1.5,1.5,1.5,0,10,99996.3,-1.5800000000000018
2160,8.38285,17.4,0,0,15,15.8,0,0,5,1.5,1.5,1.5,1.5,0,10,98945.0,-1.5999999999999979
2162,7.42575,17.43,0,0,15,15.81,0,0,5,1.5,1.5,1.5,1.5,0,10,97900.3,-1.6199999999999992
2164,7.50782,17.46,0,0,15,15.82,0,0,5,1.5,1.5,1.5,1.5,0,10,96862.4,-1.6400000000000006
2166,7.89638,17.49,0,0,15,15.83,0,0,5,1.5,1.5,1.5,1.5,0,10,95831.3,-1.6599999999999984
2168,9.13501,17.52,0,0,15,15.84,0,0,5,1.5,1.5,1.5,1.5,0,10,94807.1,-1.6799999999999997
2170,14.811,17.55,0,0,15,15.85,0,0,5,1.5,1.5,1.5,1.5,0,10,93789.7,-1.700000000000001
2172,14.8297,17.58,0,0,15,15.86,0,0,5,1.5,1.5,1.5,1.5,0,10,92779.3,-1.7199999999999989
2174,15.065,17.61,0,0,15,15.87,0,0,5,1.5,1.5,1.5,1.5,0,10,91775.9,-1.7400000000000002
2176,12.6531,17.64,0,0,15,15.88,0,0,5,1.5,1.5,1.5,1.5,0,10,90779.5,-1.7599999999999998
2178,9.00758,17.67,0,0,15,15.89,0,0,5,1.5,1.5,1.5,1.5,0,10,89790.1,-1.7800000000000011
2180,8.91224,17.7,0,0,15,15.9,0,0,5,1.5,1.5,1.5,1.5,0,10,88807.7,-1.799999999999999
2182,8.74714,17.73,0,0,15,15.91,0,0,5,1.5,1.5,1.5,1.5,0,10,87832.5,-1.8200000000000003
2184,8.63928,17.76,0,0,15,15.92,0,0,5,1.5,1.5,1.5,1.5,0,10,86864.4,-1.8400000000000016
2186,8.63788,17.79,0,0,15,15.93,0,0,5,1.5,1.5,1.5,1.5,0,10,85903.5,-1.8599999999999994
2188,8.72821,17.82,0,0,15,15.94,0,0,5,1.5,1.5,1.5,1.5,0,10,84949.7,-1.8800000000000008
2190,8.61321,17.85,0,0,15,15.95,0,0,5,1.5,1.5,1.5,1.5,0,10,84003.1,-1.9000000000000021
2192,8.54482,17.88,0,0,15,15.96,0,0,5,1.5,1.5,1.5,1.5,0,10,83063.8,-1.9199999999999982
2194,8.5809,17.91,0,0,15,15.97,0,0,5,1.5,1.5,1.5,1.5,0,10,82131.7,-1.9399999999999995
2196,8.79756,17.94,0,0,15,15.98,0,0,5,1.5,1.5,1.5,1.5,0,10,81206.8,-1.9600000000000009
2198,8.74157,17.97,0,0,15,15.99,0,0,5,1.5,1.5,1.5,1.5,0,10,80289.3,-1.9799999999999986
2200,9.48829,18.0,0,0,15,16.0,0,0,5,1.5,1.5,1.5,1.5,0,10,79379.0,-2.0
2202,13.3881,18.03,0,0,15,16.01,0,0,5,1.5,1.5,1.5,1.5,0,10,78476.0,-2.0199999999999996
2204,13.082,18.06,0,0,15,16.02,0,0,5,1.5,1.5,1.5,1.5,0,10,77580.3,-2.039999999999999
2206,10.0122,18.09,0,0,15,16.03,0,0,5,1.5,1.5,1.5,1.5,0,10,76692.0,-2.0599999999999987
2208,8.60903,18.12,0,0,15,16.04,0,0,5,1.5,1.5,1.5,1.5,0,10,75811.0,-2.080000000000002
2210,8.19108,18.15,0,0,15,16.05,0,0,5,1.5,1.5,1.5,1.5,0,10,74937.3,-2.099999999999998
2212,7.58169,18.18,0,0,15,16.06,0,0,5,1.5,1.5,1.5,1.5,0,10,74070.9,-2.120000000000001
2214,8.83707,18.21,0,0,15,16.07,0,0,5,1.5,1.5,1.5,1.5,0,10,73211.9,-2.1400000000000006
2216,9.07434,18.24,0,0,15,16.08,0,0,5,1.5,1.5,1.5,1.5,0,10,72360.2,-2.16
2218,9.1105,18.27,0,0,15,16.09,0,0,5,1.5,1.5,1.5,1.5,0,10,71515.9,-2.1799999999999997
2220,12.0601,18.3,0,0,15,16.1,0,0,5,1.5,1.5,1.5,1.5,0,10,70678.9,-2.1999999999999993
2222,11.5616,18.33,0,0,15,16.11,0,0,5,1.5,1.5,1.5,1.5,0,10,69849.2,-2.219999999999999
2224,15.3168,18.36,0,0,15,16.12,0,0,5,1.5,1.5,1.5,1.5,0,10,69026.8,-2.2399999999999984
2226,11.8474,18.39,0,0,15,16.13,0,0,5,1.5,1.5,1.5,1.5,0,10,68211.8,-2.2600000000000016
2228,13.1224,18.42,0,0,15,16.14,0,0,5,1.5,1.5,1.5,1.5,0,10,67404.0,-2.280000000000001
2230,10.8466,18.45,0,0,15,16.15,0,0,5,1.5,1.5,1.5,1.5,0,10,66603.6,-2.3000000000000007
2232,8.33986,18.48,0,0,15,16.16,0,0,5,1.5,1.5,1.5,1.5,0,10,65810.4,-2.3200000000000003
2234,7.56514,18.51,0,0,15,16.17,0,0,5,1.5,1.5,1.5,1.5,0,10,65024.5,-2.34
2236,7.51687,18.54,0,0,15,16.18,0,0,5,1.5,1.5,1.5,1.5,0,10,64245.8,-2.3599999999999994
2238,7.71051,18.57,0,0,15,16.19,0,0,5,1.5,1.5,1.5,1.5,0,10,63474.3,-2.379999999999999
2240,8.87523,18.6,0,0,15,16.2,0,0,5,1.5,1.5,1.5,1.5,0,10,62710.1,-2.400000000000002
2242,8.92794,18.63,0,0,15,16.21,0,0,5,1.5,1.5,1.5,1.5,0,10,61953.1,-2.419999999999998
2244,8.84417,18.66,0,0,15,16.22,0,0,5,1.5,1.5,1.5,1.5,0,10,61203.2,-2.4400000000000013
2246,10.0825,18.69,0,0,15,16.23,0,0,5,1.5,1.5,1.5,1.5,0,10,60460.4,-2.460000000000001
2248,8.7684,18.72,0,0,15,16.24,0,0,5,1.5,1.5,1.5,1.5,0,10,59724.8,-2.4800000000000004
2250,9.68853,18.75,0,0,15,16.25,0,0,5,1.5,1.5,1.5,1.5,0,10,58996.3,-2.5
2252,7.96172,18.78,0,0,15,16.26,0,0,5,1.5,1.5,1.5,1.5,0,10,58274.9,-2.5199999999999996
2254,8.36412,18.81,0,0,15,16.27,0,0,5,1.5,1.5,1.5,1.5,0,10,57560.4,-2.539999999999999
2256,7.52543,18.84,0,0,15,16.28,0,0,5,1.5,1.5,1.5,1.5,0,10,56853.0,-2.5599999999999987
2258,7.94119,18.87,0,0,15,16.29,0,0,5,1.5,1.5,1.5,1.5,0,10,56152.6,-2.580000000000002
2260,7.48971,18.9,0,0,15,16.3,0,0,5,1.5,1.5,1.5,1.5,0,10,55459.1,-2.599999999999998
2262,8.19941,18.93,0,0,15,16.31,0,0,5,1.5,1.5,1.5,1.5,0,10,54772.6,-2.620000000000001
2264,8.80235,18.96,0,0,15,16.32,0,0,5,1.5,1.5,1.5,1.5,0,10,54092.9,-2.6400000000000006
2266,8.7647,18.99,0,0,15,16.33,0,0,5,1.5,1.5,1.5,1.5,0,10,53420.0,-2.66
2268,7.54474,19.02,0,0,15,16.34,0,0,5,1.5,1.5,1.5,1.5,0,10,52754.0,-2.6799999999999997
2270,7.57551,19.05,0,0,15,16.35,0,0,5,1.5,1.5,1.5,1.5,0,10,52094.7,-2.6999999999999993
2272,7.64381,19.08,0,0,15,16.36,0,0,5,1.5,1.5,1.5,1.5,0,10,51442.1,-2.719999999999999
2274,4.7602,19.11,0,0,15,16.37,0,0,5,1.5,1.5,1.5,1.5,0,10,50796.3,-2.7399999999999984
2276,5.20403,19.14,0,0,15,16.38,0,0,5,1.5,1.5,1.5,1.5,0,10,50157.1,-2.7600000000000016
2278,5.8662,19.17,0,0,15,16.39,0,0,5,1.5,1.5,1.5,1.5,0,10,49524.5,-2.780000000000001
2280,4.89324,19.2,0,0,15,16.4,0,0,5,1.5,1.5,1.5,1.5,0,10,48898.5,-2.8000000000000007
2282,4.64654,19.23,0,0,15,16.41,0,0,5,1.5,1.5,1.5,1.5,0,10,48278.9,-2.8200000000000003
2284,4.6023,19.26,0,0,15,16.42,0,0,5,1.5,1.5,1.5,1.5,0,10,47665.9,-2.84
2286,4.51145,19.29,0,0,15,16.43,0,0,5,1.5,1.5,1.5,1.5,0,10,47059.3,-2.8599999999999994
2288,4.57136,19.32,0,0,15,16.44,0,0,5,1.5,1.5,1.5,1.5,0,10,46459.1,-2.879999999999999
2290,4.5109,19.35,0,0,15,16.45,0,0,5,1.5,1.5,1.5,1.5,0,10,45865.3,-2.900000000000002
2292,4.56188,19.38,0,0,15,16.46,0,0,5,1.5,1.5,1.5,1.5,0,10,45277.7,-2.919999999999998
2294,4.50737,19.41,0,0,15,16.47,0,0,5,1.5,1.5,1.5,1.5,0,10,44696.4,-2.9400000000000013
2296,4.54511,19.44,0,0,15,16.48,0,0,5,1.5,1.5,1.5,1.5,0,10,44121.4,-2.960000000000001
2298,4.51229,19.47,0,0,15,16.49,0,0,5,1.5,1.5,1.5,1.5,0,10,43552.4,-2.9800000000000004
2300,4.53734,19.5,0,0,15,16.5,0,0,5,1.5,1.5,1.5,1.5,0,10,42989.6,-3.0
2302,4.61167,19.53,0,0,15,16.51,0,0,5,1.5,1.5,1.5,1.5,0,10,42432.8,-3.0199999999999996
2304,4.54554,19.56,0,0,15,16.52,0,0,5,1.5,1.5,1.5,1.5,0,10,41882.1,-3.039999999999999
2306,4.56376,19.59,0,0,15,16.53,0,0,5,1.5,1.5,1.5,1.5,0,10,41337.3,-3.0599999999999987
2308,4.65005,19.62,0,0,15,16.54,0,0,5,1.5,1.5,1.5,1.5,0,10,40798.4,-3.080000000000002
2310,4.70899,19.65,0,0,15,16.55,0,0,5,1.5,1.5,1.5,1.5,0,10,40265.4,-3.099999999999998
2312,4.61321,19.68,0,0,15,16.56,0,0,5,1.5,1.5,1.5,1.5,0,10,39738.2,-3.120000000000001
2314,4.48325,19.71,0,0,15,16.57,0,0,5,1.5,1.5,1.5,1.5,0,10,39216.8,-3.1400000000000006
2316,4.48449,19.74,0,0,15,16.58,0,0,5,1.5,1.5,1.5,1.5,0,10,38701.1,-3.16
2318,4.60541,19.77,0,0,15,16.59,0,0,5,1.5,1.5,1.5,1.5,0,10,38191.0,-3.1799999999999997
2320,4.63424,19.8,0,0,15,16.6,0,0,5,1.5,1.5,1.5,1.5,0,10,37686.5,-3.1999999999999993
2322,4.65851,19.83,0,0,15,16.61,0,0,5,1.5,1.5,1.5,1.5,0,10,37187.6,-3.219999999999999
2324,4.74179,19.86,0,0,15,16.62,0,0,5,1.5,1.5,1.5,1.5,0,10,36694.2,-3.2399999999999984
2326,4.66094,19.89,0,0,15,16.63,0,0,5,1.5,1.5,1.5,1.5,0,10,36206.3,-3.2600000000000016
2328,5.18821,19.92,0,0,15,16.64,0,0,5,1.5,1.5,1.5,1.5,0,10,35723.7,-3.280000000000001
2330,5.87534,19.95,0,0,15,16.65,0,0,5,1.5,1.5,1.5,1.5,0,10,35246.5,-3.3000000000000007
2332,4.94316,19.98,0,0,15,16.66,0,0,5,1.5,1.5,1.5,1.5,0,10,34774.6,-3.3200000000000003
2334,4.52584,20.01,0,0,15,16.67,0,0,5,1.5,1.5,1.5,1.5,0,10,34308.0,-3.34
2336,4.443,20.04,0,0,15,16.68,0,0,5,1.5,1.5,1.5,1.5,0,10,33846.5,-3.3599999999999994
2338,4.52441,20.07,0,0,15,16.69,0,0,5,1.5,1.5,1.5,1.5,0,10,33390.2,-3.379999999999999
2340,4.52992,20.1,0,0,15,16.7,0,0,5,1.5,1.5,1.5,1.5,0,10,32939.0,-3.400000000000002
2342,4.5335,20.13,0,0,15,16.71,0,0,5,1.5,1.5,1.5,1.5,0,10,32492.8,-3.419999999999998
2344,4.56117,20.16,0,0,15,16.72,0,0,5,1.5,1.5,1.5,1.5,0,10,32051.6,-3.4400000000000013
2346,4.64162,20.19,0,0,15,16.73,0,0,5,1.5,1.5,1.5,1.5,0,10,31615.3,-3.460000000000001
2348,4.5866,20.22,0,0,15,16.74,0,0,5,1.5,1.5,1.5,1.5,0,10,31184.0,-3.4800000000000004
2350,4.56426,20.25,0,0,15,16.75,0,0,5,1.5,1.5,1.5,1.5,0,10,30757.4,-3.5
2352,4.55704,20.28,0,0,15,16.76,0,0,5,1.5,1.5,1.5,1.5,0,10,30335.7,-3.5199999999999996
2354,4.51116,20.31,0,0,15,16.77,0,0,5,1.5,1.5,1.5,1.5,0,10,29918.7,-3.539999999999999
2356,4.47294,20.34,0,0,15,16.78,0,0,5,1.5,1.5,1.5,1.5,0,10,29506.4,-3.5599999999999987
2358,4.48436,20.37,0,0,15,16.79,0,0,5,1.5,1.5,1.5,1.5,0,10,29098.7,-3.580000000000002
2360,4.48914,20.4,0,0,15,16.8,0,0,5,1.5,1.5,1.5,1.5,0,10,28695.7,-3.599999999999998
2362,4.47924,20.43,0,0,15,16.81,0,0,5,1.5,1.5,1.5,1.5,0,10,28297.1,-3.620000000000001
2364,4.5544,20.46,0,0,15,16.82,0,0,5,1.5,1.5,1.5,1.5,0,10,27903.1,-3.6400000000000006
2366,4.53309,20.49,0,0,15,16.83,0,0,5,1.5,1.5,1.5,1.5,0,10,27513.5,-3.66
2368,4.54637,20.52,0,0,15,16.84,0,0,5,1.5,1.5,1.5,1.5,0,10,27128.3,-3.6799999999999997
2370,4.56359,20.55,0,0,15,16.85,0,0,5,1.5,1.5,1.5,1.5,0,10,26747.5,-3.6999999999999993
2372,4.57288,20.58,0,0,15,16.86,0,0,5,1.5,1.5,1.5,1.5,0,10,26371.0,-3.719999999999999
2374,4.46244,20.61,0,0,15,16.87,0,0,5,1.5,1.5,1.5,1.5,0,10,25998.7,-3.7399999999999984
2376,4.50196,20.64,0,0,15,16.88,0,0,5,1.5,1.5,1.5,1.5,0,10,25630.6,-3.7600000000000016
2378,4.50556,20.67,0,0,15,16.89,0,0,5,1.5,1.5,1.5,1.5,0,10,25266.8,-3.780000000000001
2380,4.55527,20.7,0,0,15,16.9,0,0,5,1.5,1.5,1.5,1.5,0,10,24907.0,-3.8000000000000007
2382,4.53652,20.73,0,0,15,16.91,0,0,5,1.5,1.5,1.5,1.5,0,10,24551.3,-3.8200000000000003
2384,4.4782,20.76,0,0,15,16.92,0,0,5,1.5,1.5,1.5,1.5,0,10,24199.7,-3.84
2386,4.53851,20.79,0,0,15,16.93,0,0,5,1.5,1.5,1.5,1.5,0,10,23852.1,-3.8599999999999994
2388,4.43609,20.82,0,0,15,16.94,0,0,5,1.5,1.5,1.5,1.5,0,10,23508.4,-3.879999999999999
2390,4.48604,20.85,0,0,15,16.95,0,0,5,1.5,1.5,1.5,1.5,0,10,23168.6,-3.900000000000002
2392,4.50935,20.88,0,0,15,16.96,0,0,5,1.5,1.5,1.5,1.5,0,10,22832.7,-3.919999999999998
2394,4.49671,20.91,0,0,15,16.97,0,0,5,1.5,1.5,1.5,1.5,0,10,22500.6,-3.9400000000000013
2396,4.50202,20.94,0,0,15,16.98,0,0,5,1.5,1.5,1.5,1.5,0,10,22172.4,-3.960000000000001
2398,4.53214,20.97,0,0,15,16.99,0,0,5,1.5,1.5,1.5,1.5,0,10,21847.8,-3.9800000000000004
2400,4.58317,21.0,0,0,15,17.0,0,0,5,1.5,1.5,1.5,1.5,0,10,21527.0,-4.0
2402,4.47058,21.03,0,0,15,17.01,0,0,5,1.5,1.5,1.5,1.5,0,10,21209.8,-4.02
2404,4.49649,21.06,0,0,15,17.02,0,0,5,1.5,1.5,1.5,1.5,0,10,20896.3,-4.039999999999999
2406,4.52458,21.09,0,0,15,17.03,0,0,5,1.5,1.5,1.5,1.5,0,10,20586.4,-4.059999999999999
2408,4.48616,21.12,0,0,15,17.04,0,0,5,1.5,1.5,1.5,1.5,0,10,20280.0,-4.080000000000002
2410,4.4999,21.15,0,0,15,17.05,0,0,5,1.5,1.5,1.5,1.5,0,10,19977.1,-4.099999999999998
2412,4.59023,21.18,0,0,15,17.06,0,0,5,1.5,1.5,1.5,1.5,0,10,19677.7,-4.120000000000001
2414,4.51258,21.21,0,0,15,17.07,0,0,5,1.5,1.5,1.5,1.5,0,10,19381.8,-4.140000000000001
2416,4.51891,21.24,0,0,15,17.08,0,0,5,1.5,1.5,1.5,1.5,0,10,19089.3,-4.16
2418,4.51897,21.27,0,0,15,17.09,0,0,5,1.5,1.5,1.5,1.5,0,10,18800.2,-4.18
2420,4.50885,21.3,0,0,15,17.1,0,0,5,1.5,1.5,1.5,1.5,0,10,18514.4,-4.199999999999999
2422,4.51805,21.33,0,0,15,17.11,0,0,5,1.5,1.5,1.5,1.5,0,10,18231.9,-4.219999999999999
2424,4.46122,21.36,0,0,15,17.12,0,0,5,1.5,1.5,1.5,1.5,0,10,17952.7,-4.239999999999998
2426,4.51267,21.39,0,0,15,17.13,0,0,5,1.5,1.5,1.5,1.5,0,10,17676.7,-4.260000000000002
2428,4.58426,21.42,0,0,15,17.14,0,0,5,1.5,1.5,1.5,1.5,0,10,17403.9,-4.280000000000001
2430,4.59455,21.45,0,0,15,17.15,0,0,5,1.5,1.5,1.5,1.5,0,10,17134.4,-4.300000000000001
2432,4.61865,21.48,0,0,15,17.16,0,0,5,1.5,1.5,1.5,1.5,0,10,16868.0,-4.32
2434,4.54282,21.51,0,0,15,17.17,0,0,5,1.5,1.5,1.5,1.5,0,10,16604.7,-4.34
2436,4.54152,21.54,0,0,15,17.18,0,0,5,1.5,1.5,1.5,1.5,0,10,16344.4,-4.359999999999999
2438,4.50358,21.57,0,0,15,17.19,0,0,5,1.5,1.5,1.5,1.5,0,10,16087.3,-4.379999999999999
2440,4.47629,21.6,0,0,15,17.2,0,0,5,1.5,1.5,1.5,1.5,0,10,15833.2,-4.400000000000002
2442,4.50126,21.63,0,0,15,17.21,0,0,5,1.5,1.5,1.5,1.5,0,10,15582.1,-4.419999999999998
2444,4.54412,21.66,0,0,15,17.22,0,0,5,1.5,1.5,1.5,1.5,0,10,15333.9,-4.440000000000001
2446,4.6082,21.69,0,0,15,17.23,0,0,5,1.5,1.5,1.5,1.5,0,10,15088.7,-4.460000000000001
2448,4.5148,21.72,0,0,15,17.24,0,0,5,1.5,1.5,1.5,1.5,0,10,14846.5,-4.48
2450,4.49088,21.75,0,0,15,17.25,0,0,5,1.5,1.5,1.5,1.5,0,10,14607.1,-4.5
2452,4.48395,21.78,0,0,15,17.26,0,0,5,1.5,1.5,1.5,1.5,0,10,14370.6,-4.52
2454,4.46432,21.81,0,0,15,17.27,0,0,5,1.5,1.5,1.5,1.5,0,10,14136.9,-4.539999999999999
2456,4.51824,21.84,0,0,15,17.28,0,0,5,1.5,1.5,1.5,1.5,0,10,13906.0,-4.559999999999999
2458,4.47235,21.87,0,0,15,17.29,0,0,5,1.5,1.5,1.5,1.5,0,10,13678.0,-4.580000000000002
2460,4.46936,21.9,0,0,15,17.3,0,0,5,1.5,1.5,1.5,1.5,0,10,13452.7,-4.599999999999998
2462,4.44471,21.93,0,0,15,17.31,0,0,5,1.5,1.5,1.5,1.5,0,10,13230.1,-4.620000000000001
2464,4.51933,21.96,0,0,15,17.32,0,0,5,1.5,1.5,1.5,1.5,0,10,13010.3,-4.640000000000001
2466,4.48563,21.99,0,0,15,17.33,0,0,5,1.5,1.5,1.5,1.5,0,10,12793.1,-4.66
2468,4.5,22.02,0,0,15,17.34,0,0,5,1.5,1.5,1.5,1.5,0,10,12578.7,-4.68
2470,4.46819,22.05,0,0,15,17.35,0,0,5,1.5,1.5,1.5,1.5,0,10,12366.8,-4.699999999999999
2472,4.4646,22.08,0,0,15,17.36,0,0,5,1.5,1.5,1.5,1.5,0,10,12157.6,-4.719999999999999
2474,4.49653,22.11,0,0,15,17.37,0,0,5,1.5,1.5,1.5,1.5,0,10,11951.0,-4.739999999999998
2476,4.54755,22.14,0,0,15,17.38,0,0,5,1.5,1.5,1.5,1.5,0,10,11747.0,-4.760000000000002
2478,4.52343,22.17,0,0,15,17.39,0,0,5,1.5,1.5,1.5,1.5,0,10,11545.6,-4.780000000000001
2480,4.48094,22.2,0,0,15,17.4,0,0,5,1.5,1.5,1.5,1.5,0,10,11346.6,-4.800000000000001
2482,4.51427,22.23,0,0,15,17.41,0,0,5,1.5,1.5,1.5,1.5,0,10,11150.2,-4.82
2484,4.47566,22.26,0,0,15,17.42,0,0,5,1.5,1.5,1.5,1.5,0,10,10956.3,-4.84
2486,4.4934,22.29,0,0,15,17.43,0,0,5,1.5,1.5,1.5,1.5,0,10,10764.9,-4.859999999999999
2488,4.44855,22.32,0,0,15,17.44,0,0,5,1.5,1.5,1.5,1.5,0,10,10575.9,-4.879999999999999
2490,4.4913,22.35,0,0,15,17.45,0,0,5,1.5,1.5,1.5,1.5,0,10,10389.4,-4.900000000000002
2492,4.48788,22.38,0,0,15,17.46,0,0,5,1.5,1.5,1.5,1.5,0,10,10205.3,-4.919999999999998
2494,4.45883,22.41,0,0,15,17.47,0,0,5,1.5,1.5,1.5,1.5,0,10,10023.5,-4.940000000000001
2496,4.43332,22.44,0,0,15,17.48,0,0,5,1.5,1.5,1.5,1.5,0,10,9844.19,-4.960000000000001
2498,4.465,22.47,0,0,15,17.49,0,0,5,1.5,1.5,1.5,1.5,0,10,9667.2,-4.98
2500,4.52519,22.5,0,0,15,17.5,0,0,5,1.5,1.5,1.5,1.5,0,10,9492.54,-5.0
2502,4.48319,22.53,0,0,15,17.51,0,0,5,1.5,1.5,1.5,1.5,0,10,9320.21,-5.02
2504,4.47902,22.56,0,0,15,17.52,0,0,5,1.5,1.5,1.5,1.5,0,10,9150.17,-5.039999999999999
2506,4.44938,22.59,0,0,15,17.53,0,0,5,1.5,1.5,1.5,1.5,0,10,8982.42,-5.059999999999999
2508,4.45245,22.62,0,0,15,17.54,0,0,5,1.5,1.5,1.5,1.5,0,10,8816.93,-5.080000000000002
2510,4.45316,22.65,0,0,15,17.55,0,0,5,1.5,1.5,1.5,1.5,0,10,8653.68,-5.099999999999998
2512,4.47349,22.68,0,0,15,17.56,0,0,5,1.5,1.5,1.5,1.5,0,10,8492.67,-5.120000000000001
2514,4.58333,22.71,0,0,15,17.57,0,0,5,1.5,1.5,1.5,1.5,0,10,8333.86,-5.140000000000001
2516,4.51708,22.74,0,0,15,17.58,0,0,5,1.5,1.5,1.5,1.5,0,10,8177.25,-5.16
2518,4.54603,22.77,0,0,15,17.59,0,0,5,1.5,1.5,1.5,1.5,0,10,8022.81,-5.18
2520,4.54189,22.8,0,0,15,17.6,0,0,5,1.5,1.5,1.5,1.5,0,10,7870.52,-5.199999999999999
2522,4.51471,22.83,0,0,15,17.61,0,0,5,1.5,1.5,1.5,1.5,0,10,7720.38,-5.219999999999999
2524,4.47062,22.86,0,0,15,17.62,0,0,5,1.5,1.5,1.5,1.5,0,10,7572.35,-5.239999999999998
2526,4.45503,22.89,0,0,15,17.63,0,0,5,1.5,1.5,1.5,1.5,0,10,7426.43,-5.260000000000002
2528,4.45365,22.92,0,0,15,17.64,0,0,5,1.5,1.5,1.5,1.5,0,10,7282.6,-5.280000000000001
2530,4.48753,22.95,0,0,15,17.65,0,0,5,1.5,1.5,1.5,1.5,0,10,7140.83,-5.300000000000001
2532,4.47163,22.98,0,0,15,17.66,0,0,5,1.5,1.5,1.5,1.5,0,10,7001.12,-5.32
2534,4.49473,23.01,0,0,15,17.67,0,0,5,1.5,1.5,1.5,1.5,0,10,6863.45,-5.34
2536,4.49608,23.04,0,0,15,17.68,0,0,5,1.5,1.5,1.5,1.5,0,10,6727.79,-5.359999999999999
2538,4.46288,23.07,0,0,15,17.69,0,0,5,1.5,1.5,1.5,1.5,0,10,6594.13,-5.379999999999999
2540,4.45815,23.1,0,0,15,17.7,0,0,5,1.5,1.5,1.5,1.5,0,10,6462.46,-5.400000000000002
2542,4.4483,23.13,0,0,15,17.71,0,0,5,1.5,1.5,1.5,1.5,0,10,6332.76,-5.419999999999998
2544,4.46321,23.16,0,0,15,17.72,0,0,5,1.5,1.5,1.5,1.5,0,10,6205.0,-5.440000000000001
2546,4.54801,23.19,0,0,15,17.73,0,0,5,1.5,1.5,1.5,1.5,0,10,6079.18,-5.460000000000001
2548,4.47956,23.22,0,0,15,17.74,0,0,5,1.5,1.5,1.5,1.5,0,10,5955.28,-5.48
2550,4.44519,23.25,0,0,15,17.75,0,0,5,1.5,1.5,1.5,1.5,0,10,5833.28,-5.5
2552,4.48597,23.28,0,0,15,17.76,0,0,5,1.5,1.5,1.5,1.5,0,10,5713.16,-5.52
2554,4.43825,23.31,0,0,15,17.77,0,0,5,1.5,1.5,1.5,1.5,0,10,5594.91,-5.539999999999999
2556,4.42279,23.34,0,0,15,17.78,0,0,5,1.5,1.5,1.5,1.5,0,10,5478.5,-5.559999999999999
2558,4.43579,23.37,0,0,15,17.79,0,0,5,1.5,1.5,1.5,1.5,0,10,5363.93,-5.580000000000002
2560,4.46235,23.4,0,0,15,17.8,0,0,5,1.5,1.5,1.5,1.5,0,10,5251.18,-5.599999999999998
2562,4.40315,23.43,0,0,15,17.81,0,0,5,1.5,1.5,1.5,1.5,0,10,5140.23,-5.620000000000001
2564,4.46145,23.46,0,0,15,17.82,0,0,5,1.5,1.5,1.5,1.5,0,10,5031.05,-5.640000000000001
2566,4.46718,23.49,0,0,15,17.83,0,0,5,1.5,1.5,1.5,1.5,0,10,4923.65,-5.66
2568,4.44447,23.52,0,0,15,17.84,0,0,5,1.5,1.5,1.5,1.5,0,10,4817.99,-5.68
2570,4.46287,23.55,0,0,15,17.85,0,0,5,1.5,1.5,1.5,1.5,0,10,4714.07,-5.699999999999999
2572,4.44414,23.58,0,0,15,17.86,0,0,5,1.5,1.5,1.5,1.5,0,10,4611.86,-5.719999999999999
2574,4.47933,23.61,0,0,15,17.87,0,0,5,1.5,1.5,1.5,1.5,0,10,4511.35,-5.739999999999998
2576,4.45922,23.64,0,0,15,17.88,0,0,5,1.5,1.5,1.5,1.5,0,10,4412.52,-5.760000000000002
2578,4.44378,23.67,0,0,15,17.89,0,0,5,1.5,1.5,1.5,1.5,0,10,4315.36,-5.780000000000001
2580,4.43519,23.7,0,0,15,17.9,0,0,5,1.5,1.5,1.5,1.5,0,10,4219.85,-5.800000000000001
2582,4.49043,23.73,0,0,15,17.91,0,0,5,1.5,1.5,1.5,1.5,0,10,4125.97,-5.82
2584,4.42861,23.76,0,0,15,17.92,0,0,5,1.5,1.5,1.5,1.5,0,10,4033.7,-5.84
2586,4.53344,23.79,0,0,15,17.93,0,0,5,1.5,1.5,1.5,1.5,0,10,3943.03,-5.859999999999999
2588,4.43243,23.82,0,0,15,17.94,0,0,5,1.5,1.5,1.5,1.5,0,10,3853.94,-5.879999999999999
2590,4.44842,23.85,0,0,15,17.95,0,0,5,1.5,1.5,1.5,1.5,0,10,3766.42,-5.900000000000002
2592,4.49006,23.88,0,0,15,17.96,0,0,5,1.5,1.5,1.5,1.5,0,10,3680.44,-5.919999999999998
2594,4.4584,23.91,0,0,15,17.97,0,0,5,1.5,1.5,1.5,1.5,0,10,3596.0,-5.940000000000001
2596,4.4591,23.94,0,0,15,17.98,0,0,5,1.5,1.5,1.5,1.5,0,10,3513.06,-5.960000000000001
2598,4.48299,23.97,0,0,15,17.99,0,0,5,1.5,1.5,1.5,1.5,0,10,3431.63,-5.98
2600,4.46694,24.0,0,0,15,18.0,0,0,5,1.5,1.5,1.5,1.5,0,10,3351.67,-6.0
2602,4.41839,24.03,0,0,15,18.01,0,0,5,1.5,1.5,1.5,1.5,0,10,3273.18,-6.02
2604,4.42519,24.06,0,0,15,18.02,0,0,5,1.5,1.5,1.5,1.5,0,10,3196.13,-6.039999999999999
2606,4.4588,24.09,0,0,15,18.03,0,0,5,1.5,1.5,1.5,1.5,0,10,3120.51,-6.059999999999999
2608,4.44598,24.12,0,0,15,18.04,0,0,5,1.5,1.5,1.5,1.5,0,10,3046.31,-6.080000000000002
2610,4.48155,24.15,0,0,15,18.05,0,0,5,1.5,1.5,1.5,1.5,0,10,2973.5,-6.099999999999998
2612,4.42103,24.18,0,0,15,18.06,0,0,5,1.5,1.5,1.5,1.5,0,10,2902.07,-6.120000000000001
2614,4.48637,24.21,0,0,15,18.07,0,0,5,1.5,1.5,1.5,1.5,0,10,2832.0,-6.140000000000001
2616,4.41601,24.24,0,0,15,18.08,0,0,5,1.5,1.5,1.5,1.5,0,10,2763.27,-6.16
2618,4.45032,24.27,0,0,15,18.09,0,0,5,1.5,1.5,1.5,1.5,0,10,2695.87,-6.18
2620,4.44471,24.3,0,0,15,18.1,0,0,5,1.5,1.5,1.5,1.5,0,10,2629.79,-6.199999999999999
2622,4.43593,24.33,0,0,15,18.11,0,0,5,1.5,1.5,1.5,1.5,0,10,2565.0,-6.219999999999999
2624,4.46146,24.36,0,0,15,18.12,0,0,5,1.5,1.5,1.5,1.5,0,10,2501.48,-6.239999999999998
2626,4.4773,24.39,0,0,15,18.13,0,0,5,1.5,1.5,1.5,1.5,0,10,2439.23,-6.260000000000002
2628,4.4387,24.42,0,0,15,18.14,0,0,5,1.5,1.5,1.5,1.5,0,10,2378.22,-6.280000000000001
2630,4.46999,24.45,0,0,15,18.15,0,0,5,1.5,1.5,1.5,1.5,0,10,2318.44,-6.300000000000001
2632,4.44752,24.48,0,0,15,18.16,0,0,5,1.5,1.5,1.5,1.5,0,10,2259.87,-6.32
2634,4.42732,24.51,0,0,15,18.17,0,0,5,1.5,1.5,1.5,1.5,0,10,2202.5,-6.34
2636,4.4377,24.54,0,0,15,18.18,0,0,5,1.5,1.5,1.5,1.5,0,10,2146.3,-6.359999999999999
2638,4.50221,24.57,0,0,15,18.19,0,0,5,1.5,1.5,1.5,1.5,0,10,2091.26,-6.379999999999999
2640,4.44825,24.6,0,0,15,18.2,0,0,5,1.5,1.5,1.5,1.5,0,10,2037.37,-6.400000000000002
2642,4.44847,24.63,0,0,15,18.21,0,0,5,1.5,1.5,1.5,1.5,0,10,1984.61,-6.419999999999998
2644,4.45273,24.66,0,0,15,18.22,0,0,5,1.5,1.5,1.5,1.5,0,10,1932.96,-6.440000000000001
2646,4.46531,24.69,0,0,15,18.23,0,0,5,1.5,1.5,1.5,1.5,0,10,1882.41,-6.460000000000001
2648,4.48241,24.72,0,0,15,18.24,0,0,5,1.5,1.5,1.5,1.5,0,10,1832.93,-6.48
2650,4.4808,24.75,0,0,15,18.25,0,0,5,1.5,1.5,1.5,1.5,0,10,1784.52,-6.5
2652,4.51524,24.78,0,0,15,18.26,0,0,5,1.5,1.5,1.5,1.5,0,10,1737.16,-6.52
2654,4.46813,24.81,0,0,15,18.27,0,0,5,1.5,1.5,1.5,1.5,0,10,1690.83,-6.539999999999999
2656,4.50286,24.84,0,0,15,18.28,0,0,5,1.5,1.5,1.5,1.5,0,10,1645.51,-6.559999999999999
2658,4.50932,24.87,0,0,15,18.29,0,0,5,1.5,1.5,1.5,1.5,0,10,1601.2,-6.580000000000002
2660,4.47935,24.9,0,0,15,18.3,0,0,5,1.5,1.5,1.5,1.5,0,10,1557.87,-6.599999999999998
2662,4.48484,24.93,0,0,15,18.31,0,0,5,1.5,1.5,1.5,1.5,0,10,1515.5,-6.620000000000001
2664,4.48559,24.96,0,0,15,18.32,0,0,5,1.5,1.5,1.5,1.5,0,10,1474.09,-6.640000000000001
2666,4.46322,24.99,0,0,15,18.33,0,0,5,1.5,1.5,1.5,1.5,0,10,1433.62,-6.66
2668,4.45646,25.02,0,0,15,18.34,0,0,5,1.5,1.5,1.5,1.5,0,10,1394.07,-6.68
2670,4.46457,25.05,0,0,15,18.35,0,0,5,1.5,1.5,1.5,1.5,0,10,1355.43,-6.699999999999999
2672,4.45621,25.08,0,0,15,18.36,0,0,5,1.5,1.5,1.5,1.5,0,10,1317.68,-6.719999999999999
2674,4.43899,25.11,0,0,15,18.37,0,0,5,1.5,1.5,1.5,1.5,0,10,1280.8,-6.739999999999998
2676,4.44573,25.14,0,0,15,18.38,0,0,5,1.5,1.5,1.5,1.5,0,10,1244.79,-6.760000000000002
2678,4.49129,25.17,0,0,15,18.39,0,0,5,1.5,1.5,1.5,1.5,0,10,1209.62,-6.780000000000001
2680,4.43747,25.2,0,0,15,18.4,0,0,5,1.5,1.5,1.5,1.5,0,10,1175.28,-6.800000000000001
2682,4.47,25.23,0,0,15,18.41,0,0,5,1.5,1.5,1.5,1.5,0,10,1141.77,-6.82
2684,4.46813,25.26,0,0,15,18.42,0,0,5,1.5,1.5,1.5,1.5,0,10,1109.05,-6.84
2686,4.4892,25.29,0,0,15,18.43,0,0,5,1.5,1.5,1.5,1.5,0,10,1077.12,-6.859999999999999
2688,4.45077,25.32,0,0,15,18.44,0,0,5,1.5,1.5,1.5,1.5,0,10,1045.97,-6.879999999999999
2690,4.43938,25.35,0,0,15,18.45,0,0,5,1.5,1.5,1.5,1.5,0,10,1015.58,-6.900000000000002
2692,4.46477,25.38,0,0,15,18.46,0,0,5,1.5,1.5,1.5,1.5,0,10,985.928,-6.919999999999998
2694,4.45599,25.41,0,0,15,18.47,0,0,5,1.5,1.5,1.5,1.5,0,10,957.012,-6.940000000000001
2696,4.43925,25.44,0,0,15,18.48,0,0,5,1.5,1.5,1.5,1.5,0,10,928.814,-6.960000000000001
2698,4.41685,25.47,0,0,15,18.49,0,0,5,1.5,1.5,1.5,1.5,0,10,901.321,-6.98
2700,4.45611,25.5,0,0,15,18.5,0,0,5,1.5,1.5,1.5,1.5,0,10,874.52,-7.0
2702,4.44258,25.53,0,0,15,18.51,0,0,5,1.5,1.5,1.5,1.5,0,10,848.395,-7.02
2704,4.45425,25.56,0,0,15,18.52,0,0,5,1.5,1.5,1.5,1.5,0,10,822.936,-7.039999999999999
2706,4.41567,25.59,0,0,15,18.53,0,0,5,1.5,1.5,1.5,1.5,0,10,798.127,-7.059999999999999
2708,4.48035,25.62,0,0,15,18.54,0,0,5,1.5,1.5,1.5,1.5,0,10,773.957,-7.080000000000002
2710,4.43727,25.65,0,0,15,18.55,0,0,5,1.5,1.5,1.5,1.5,0,10,750.413,-7.099999999999998
2712,4.43222,25.68,0,0,15,18.56,0,0,5,1.5,1.5,1.5,1.5,0,10,727.482,-7.120000000000001
2714,4.4646,25.71,0,0,15,18.57,0,0,5,1.5,1.5,1.5,1.5,0,10,705.152,-7.140000000000001
2716,4.43343,25.74,0,0,15,18.58,0,0,5,1.5,1.5,1.5,1.5,0,10,683.409,-7.16
2718,4.47074,25.77,0,0,15,18.59,0,0,5,1.5,1.5,1.5,1.5,0,10,662.243,-7.18
2720,4.48228,25.8,0,0,15,18.6,0,0,5,1.5,1.5,1.5,1.5,0,10,641.64,-7.199999999999999
2722,4.42689,25.83,0,0,15,18.61,0,0,5,1.5,1.5,1.5,1.5,0,10,621.59,-7.219999999999999
2724,4.48531,25.86,0,0,15,18.62,0,0,5,1.5,1.5,1.5,1.5,0,10,602.08,-7.239999999999998
2726,4.45239,25.89,0,0,15,18.63,0,0,5,1.5,1.5,1.5,1.5,0,10,583.099,-7.260000000000002
2728,4.44996,25.92,0,0,15,18.64,0,0,5,1.5,1.5,1.5,1.5,0,10,564.635,-7.280000000000001
2730,4.52812,25.95,0,0,15,18.65,0,0,5,1.5,1.5,1.5,1.5,0,10,546.677,-7.300000000000001
2732,4.46281,25.98,0,0,15,18.66,0,0,5,1.5,1.5,1.5,1.5,0,10,529.214,-7.32
2734,4.47583,26.01,0,0,15,18.67,0,0,5,1.5,1.5,1.5,1.5,0,10,512.235,-7.34
2736,4.45949,26.04,0,0,15,18.68,0,0,5,1.5,1.5,1.5,1.5,0,10,495.729,-7.359999999999999
2738,4.48747,26.07,0,0,15,18.69,0,0,5,1.5,1.5,1.5,1.5,0,10,479.686,-7.379999999999999
2740,4.49132,26.1,0,0,15,18.7,0,0,5,1.5,1.5,1.5,1.5,0,10,464.095,-7.400000000000002
2742,4.52771,26.13,0,0,15,18.71,0,0,5,1.5,1.5,1.5,1.5,0,10,448.945,-7.419999999999998
2744,4.50526,26.16,0,0,15,18.72,0,0,5,1.5,1.5,1.5,1.5,0,10,434.227,-7.440000000000001
2746,4.50089,26.19,0,0,15,18.73,0,0,5,1.5,1.5,1.5,1.5,0,10,419.93,-7.460000000000001
2748,4.52228,26.22,0,0,15,18.74,0,0,5,1.5,1.5,1.5,1.5,0,10,406.045,-7.48
2750,4.53173,26.25,0,0,15,18.75,0,0,5,1.5,1.5,1.5,1.5,0,10,392.562,-7.5
2752,4.50721,26.28,0,0,15,18.76,0,0,5,1.5,1.5,1.5,1.5,0,10,379.471,-7.52
2754,4.47645,26.31,0,0,15,18.77,0,0,5,1.5,1.5,1.5,1.5,0,10,366.763,-7.539999999999999
2756,4.46681,26.34,0,0,15,18.78,0,0,5,1.5,1.5,1.5,1.5,0,10,354.429,-7.559999999999999
2758,4.53005,26.37,0,0,15,18.79,0,0,5,1.5,1.5,1.5,1.5,0,10,342.46,-7.580000000000002
2760,4.5541,26.4,0,0,15,18.8,0,0,5,1.5,1.5,1.5,1.5,0,10,330.846,-7.599999999999998
2762,4.5011,26.43,0,0,15,18.81,0,0,5,1.5,1.5,1.5,1.5,0,10,319.58,-7.620000000000001
2764,4.56191,26.46,0,0,15,18.82,0,0,5,1.5,1.5,1.5,1.5,0,10,308.651,-7.640000000000001
2766,4.51597,26.49,0,0,15,18.83,0,0,5,1.5,1.5,1.5,1.5,0,10,298.053,-7.66
2768,4.51336,26.52,0,0,15,18.84,0,0,5,1.5,1.5,1.5,1.5,0,10,287.776,-7.68
2770,4.52137,26.55,0,0,15,18.85,0,0,5,1.5,1.5,1.5,1.5,0,10,277.813,-7.699999999999999
2772,4.50008,26.58,0,0,15,18.86,0,0,5,1.5,1.5,1.5,1.5,0,10,268.155,-7.719999999999999
2774,4.58951,26.61,0,0,15,18.87,0,0,5,1.5,1.5,1.5,1.5,0,10,258.794,-7.739999999999998
2776,4.55886,26.64,0,0,15,18.88,0,0,5,1.5,1.5,1.5,1.5,0,10,249.724,-7.760000000000002
2778,4.55561,26.67,0,0,15,18.89,0,0,5,1.5,1.5,1.5,1.5,0,10,240.935,-7.780000000000001
2780,4.42134,26.7,0,0,15,18.9,0,0,5,1.5,1.5,1.5,1.5,0,10,232.422,-7.800000000000001
2782,4.50837,26.73,0,0,15,18.91,0,0,5,1.5,1.5,1.5,1.5,0,10,224.176,-7.82
2784,4.49,26.76,0,0,15,18.92,0,0,5,1.5,1.5,1.5,1.5,0,10,216.191,-7.84
2786,4.46142,26.79,0,0,15,18.93,0,0,5,1.5,1.5,1.5,1.5,0,10,208.459,-7.859999999999999
2788,4.47334,26.82,0,0,15,18.94,0,0,5,1.5,1.5,1.5,1.5,0,10,200.974,-7.879999999999999
2790,4.46768,26.85,0,0,15,18.95,0,0,5,1.5,1.5,1.5,1.5,0,10,193.729,-7.900000000000002
2792,4.49335,26.88,0,0,15,18.96,0,0,5,1.5,1.5,1.5,1.5,0,10,186.717,-7.919999999999998
2794,4.44828,26.91,0,0,15,18.97,0,0,5,1.5,1.5,1.5,1.5,0,10,179.933,-7.940000000000001
2796,4.49422,26.94,0,0,15,18.98,0,0,5,1.5,1.5,1.5,1.5,0,10,173.369,-7.960000000000001
2798,4.56844,26.97,0,0,15,18.99,0,0,5,1.5,1.5,1.5,1.5,0,10,167.019,-7.98
2800,4.47443,27.0,0,0,15,19.0,0,0,5,1.5,1.5,1.5,1.5,0,10,160.878,-8.0
2802,4.4722,27.03,0,0,15,19.01,0,0,5,1.5,1.5,1.5,1.5,0,10,154.94,-8.02
2804,4.49274,27.06,0,0,15,19.02,0,0,5,1.5,1.5,1.5,1.5,0,10,149.199,-8.04
2806,4.46746,27.09,0,0,15,19.03,0,0,5,1.5,1.5,1.5,1.5,0,10,143.649,-8.059999999999999
2808,4.51526,27.12,0,0,15,19.04,0,0,5,1.5,1.5,1.5,1.5,0,10,138.284,-8.080000000000002
2810,4.48142,27.15,0,0,15,19.05,0,0,5,1.5,1.5,1.5,1.5,0,10,133.101,-8.099999999999998
2812,4.50659,27.18,0,0,15,19.06,0,0,5,1.5,1.5,1.5,1.5,0,10,128.092,-8.120000000000001
2814,4.43309,27.21,0,0,15,19.07,0,0,5,1.5,1.5,1.5,1.5,0,10,123.253,-8.14
2816,4.48299,27.24,0,0,15,19.08,0,0,5,1.5,1.5,1.5,1.5,0,10,118.58,-8.16
2818,4.45821,27.27,0,0,15,19.09,0,0,5,1.5,1.5,1.5,1.5,0,10,114.066,-8.18
2820,4.48264,27.3,0,0,15,19.1,0,0,5,1.5,1.5,1.5,1.5,0,10,109.708,-8.2
2822,4.48132,27.33,0,0,15,19.11,0,0,5,1.5,1.5,1.5,1.5,0,10,105.5,-8.219999999999999
2824,4.53659,27.36,0,0,15,19.12,0,0,5,1.5,1.5,1.5,1.5,0,10,101.439,-8.239999999999998
2826,4.49724,27.39,0,0,15,19.13,0,0,5,1.5,1.5,1.5,1.5,0,10,97.5191,-8.260000000000002
2828,4.43624,27.42,0,0,15,19.14,0,0,5,1.5,1.5,1.5,1.5,0,10,93.7367,-8.280000000000001
2830,4.48541,27.45,0,0,15,19.15,0,0,5,1.5,1.5,1.5,1.5,0,10,90.0875,-8.3
2832,4.46356,27.48,0,0,15,19.16,0,0,5,1.5,1.5,1.5,1.5,0,10,86.5674,-8.32
2834,4.47818,27.51,0,0,15,19.17,0,0,5,1.5,1.5,1.5,1.5,0,10,83.1722,-8.34
2836,4.44804,27.54,0,0,15,19.18,0,0,5,1.5,1.5,1.5,1.5,0,10,79.8982,-8.36
2838,4.46275,27.57,0,0,15,19.19,0,0,5,1.5,1.5,1.5,1.5,0,10,76.7415,-8.379999999999999
2840,4.49747,27.6,0,0,15,19.2,0,0,5,1.5,1.5,1.5,1.5,0,10,73.6984,-8.400000000000002
2842,4.53597,27.63,0,0,15,19.21,0,0,5,1.5,1.5,1.5,1.5,0,10,70.7653,-8.419999999999998
2844,4.50564,27.66,0,0,15,19.22,0,0,5,1.5,1.5,1.5,1.5,0,10,67.9387,-8.440000000000001
2846,4.47335,27.69,0,0,15,19.23,0,0,5,1.5,1.5,1.5,1.5,0,10,65.2151,-8.46
2848,4.50466,27.72,0,0,15,19.24,0,0,5,1.5,1.5,1.5,1.5,0,10,62.5913,-8.48
2850,4.48349,27.75,0,0,15,19.25,0,0,5,1.5,1.5,1.5,1.5,0,10,60.0639,-8.5
2852,4.48043,27.78,0,0,15,19.26,0,0,5,1.5,1.5,1.5,1.5,0,10,57.63,-8.52
2854,4.49971,27.81,0,0,15,19.27,0,0,5,1.5,1.5,1.5,1.5,0,10,55.2862,-8.54
2856,4.51827,27.84,0,0,15,19.28,0,0,5,1.5,1.5,1.5,1.5,0,10,53.0298,-8.559999999999999
2858,4.43934,27.87,0,0,15,19.29,0,0,5,1.5,1.5,1.5,1.5,0,10,50.8578,-8.580000000000002
2860,4.47983,27.9,0,0,15,19.3,0,0,5,1.5,1.5,1.5,1.5,0,10,48.7674,-8.599999999999998
2862,4.46864,27.93,0,0,15,19.31,0,0,5,1.5,1.5,1.5,1.5,0,10,46.7558,-8.620000000000001
2864,4.53112,27.96,0,0,15,19.32,0,0,5,1.5,1.5,1.5,1.5,0,10,44.8205,-8.64
2866,4.52055,27.99,0,0,15,19.33,0,0,5,1.5,1.5,1.5,1.5,0,10,42.9587,-8.66
2868,4.52898,28.02,0,0,15,19.34,0,0,5,1.5,1.5,1.5,1.5,0,10,41.168,-8.68
2870,4.55527,28.05,0,0,15,19.35,0,0,5,1.5,1.5,1.5,1.5,0,10,39.446,-8.7
2872,4.496,28.08,0,0,15,19.36,0,0,5,1.5,1.5,1.5,1.5,0,10,37.7903,-8.719999999999999
2874,4.47504,28.11,0,0,15,19.37,0,0,5,1.5,1.5,1.5,1.5,0,10,36.1987,-8.739999999999998
2876,4.48962,28.14,0,0,15,19.38,0,0,5,1.5,1.5,1.5,1.5,0,10,34.6688,-8.760000000000002
2878,4.50143,28.17,0,0,15,19.39,0,0,5,1.5,1.5,1.5,1.5,0,10,33.1985,-8.780000000000001
2880,4.49724,28.2,0,0,15,19.4,0,0,5,1.5,1.5,1.5,1.5,0,10,31.7858,-8.8
2882,4.48037,28.23,0,0,15,19.41,0,0,5,1.5,1.5,1.5,1.5,0,10,30.4286,-8.82
2884,4.53265,28.26,0,0,15,19.42,0,0,5,1.5,1.5,1.5,1.5,0,10,29.1249,-8.84
2886,4.46292,28.29,0,0,15,19.43,0,0,5,1.5,1.5,1.5,1.5,0,10,27.8728,-8.86
2888,4.50732,28.32,0,0,15,19.44,0,0,5,1.5,1.5,1.5,1.5,0,10,26.6706,-8.879999999999999
2890,4.59545,28.35,0,0,15,19.45,0,0,5,1.5,1.5,1.5,1.5,0,10,25.5163,-8.900000000000002
2892,4.48565,28.38,0,0,15,19.46,0,0,5,1.5,1.5,1.5,1.5,0,10,24.4083,-8.919999999999998
2894,4.4851,28.41,0,0,15,19.47,0,0,5,1.5,1.5,1.5,1.5,0,10,23.3448,-8.940000000000001
2896,4.45866,28.44,0,0,15,19.48,0,0,5,1.5,1.5,1.5,1.5,0,10,22.3244,-8.96
2898,4.43847,28.47,0,0,15,19.49,0,0,5,1.5,1.5,1.5,1.5,0,10,21.3452,-8.98
2900,4.48148,28.5,0,0,15,19.5,0,0,5,1.5,1.5,1.5,1.5,0,10,20.406,-9.0
2902,4.487,28.53,0,0,15,19.51,0,0,5,1.5,1.5,1.5,1.5,0,10,19.5051,-9.02
2904,4.43592,28.56,0,0,15,19.52,0,0,5,1.5,1.5,1.5,1.5,0,10,18.6411,-9.04
2906,4.47857,28.59,0,0,15,19.53,0,0,5,1.5,1.5,1.5,1.5,0,10,17.8128,-9.059999999999999
2908,4.48539,28.62,0,0,15,19.54,0,0,5,1.5,1.5,1.5,1.5,0,10,17.0186,-9.080000000000002
2910,4.45295,28.65,0,0,15,19.55,0,0,5,1.5,1.5,1.5,1.5,0,10,16.2574,-9.099999999999998
2912,4.49619,28.68,0,0,15,19.56,0,0,5,1.5,1.5,1.5,1.5,0,10,15.5279,-9.120000000000001
2914,4.523,28.71,0,0,15,19.57,0,0,5,1.5,1.5,1.5,1.5,0,10,14.8289,-9.14
2916,4.55241,28.74,0,0,15,19.58,0,0,5,1.5,1.5,1.5,1.5,0,10,14.1592,-9.16
2918,4.50064,28.77,0,0,15,19.59,0,0,5,1.5,1.5,1.5,1.5,0,10,13.5177,-9.18
2920,4.45523,28.8,0,0,15,19.6,0,0,5,1.5,1.5,1.5,1.5,0,10,12.9033,-9.2
2922,4.50863,28.83,0,0,15,19.61,0,0,5,1.5,1.5,1.5,1.5,0,10,12.315,-9.219999999999999
2924,4.53953,28.86,0,0,15,19.62,0,0,5,1.5,1.5,1.5,1.5,0,10,11.7517,-9.239999999999998
2926,4.51701,28.89,0,0,15,19.63,0,0,5,1.5,1.5,1.5,1.5,0,10,11.2125,-9.260000000000002
2928,4.47024,28.92,0,0,15,19.64,0,0,5,1.5,1.5,1.5,1.5,0,10,10.6964,-9.280000000000001
2930,4.53464,28.95,0,0,15,19.65,0,0,5,1.5,1.5,1.5,1.5,0,10,10.2025,-9.3
2932,4.5401,28.98,0,0,15,19.66,0,0,5,1.5,1.5,1.5,1.5,0,10,9.72995,-9.32
2934,4.48097,29.01,0,0,15,19.67,0,0,5,1.5,1.5,1.5,1.5,0,10,9.27788,-9.34
2936,4.47947,29.04,0,0,15,19.68,0,0,5,1.5,1.5,1.5,1.5,0,10,8.84548,-9.36
2938,4.4852,29.07,0,0,15,19.69,0,0,5,1.5,1.5,1.5,1.5,0,10,8.43196,-9.379999999999999
2940,4.47164,29.1,0,0,15,19.7,0,0,5,1.5,1.5,1.5,1.5,0,10,8.03656,-9.400000000000002
2942,4.42795,29.13,0,0,15,19.71,0,0,5,1.5,1.5,1.5,1.5,0,10,7.65854,-9.419999999999998
2944,4.55252,29.16,0,0,15,19.72,0,0,5,1.5,1.5,1.5,1.5,0,10,7.2972,-9.440000000000001
2946,4.45433,29.19,0,0,15,19.73,0,0,5,1.5,1.5,1.5,1.5,0,10,6.95186,-9.46
2948,4.47067,29.22,0,0,15,19.74,0,0,5,1.5,1.5,1.5,1.5,0,10,6.62187,-9.48
2950,4.49033,29.25,0,0,15,19.75,0,0,5,1.5,1.5,1.5,1.5,0,10,6.30658,-9.5
2952,4.50671,29.28,0,0,15,19.76,0,0,5,1.5,1.5,1.5,1.5,0,10,6.0054,-9.52
2954,4.51239,29.31,0,0,15,19.77,0,0,5,1.5,1.5,1.5,1.5,0,10,5.71775,-9.54
2956,4.53061,29.34,0,0,15,19.78,0,0,5,1.5,1.5,1.5,1.5,0,10,5.44305,-9.559999999999999
2958,4.62098,29.37,0,0,15,19.79,0,0,5,1.5,1.5,1.5,1.5,0,10,5.18077,-9.580000000000002
2960,4.54062,29.4,0,0,15,19.8,0,0,5,1.5,1.5,1.5,1.5,0,10,4.93038,-9.599999999999998
2962,4.54406,29.43,0,0,15,19.81,0,0,5,1.5,1.5,1.5,1.5,0,10,4.69139,-9.620000000000001
2964,4.49918,29.46,0,0,15,19.82,0,0,5,1.5,1.5,1.5,1.5,0,10,4.46332,-9.64
2966,4.5768,29.49,0,0,15,19.83,0,0,5,1.5,1.5,1.5,1.5,0,10,4.24569,-9.66
2968,4.53576,29.52,0,0,15,19.84,0,0,5,1.5,1.5,1.5,1.5,0,10,4.03807,-9.68
2970,4.6196,29.55,0,0,15,19.85,0,0,5,1.5,1.5,1.5,1.5,0,10,3.84002,-9.7
2972,4.53981,29.58,0,0,15,19.86,0,0,5,1.5,1.5,1.5,1.5,0,10,3.65114,-9.719999999999999
2974,4.54272,29.61,0,0,15,19.87,0,0,5,1.5,1.5,1.5,1.5,0,10,3.47103,-9.739999999999998
2976,4.49751,29.64,0,0,15,19.88,0,0,5,1.5,1.5,1.5,1.5,0,10,3.2993,-9.760000000000002
2978,4.46905,29.67,0,0,15,19.89,0,0,5,1.5,1.5,1.5,1.5,0,10,3.13561,-9.780000000000001
2980,4.50382,29.7,0,0,15,19.9,0,0,5,1.5,1.5,1.5,1.5,0,10,2.97959,-9.8
2982,4.51478,29.73,0,0,15,19.91,0,0,5,1.5,1.5,1.5,1.5,0,10,2.8309,-9.82
2984,4.50753,29.76,0,0,15,19.92,0,0,5,1.5,1.5,1.5,1.5,0,10,2.68924,-9.84
2986,4.46416,29.79,0,0,15,19.93,0,0,5,1.5,1.5,1.5,1.5,0,10,2.55428,-9.86
2988,4.55809,29.82,0,0,15,19.94,0,0,5,1.5,1.5,1.5,1.5,0,10,2.42573,-9.879999999999999
2990,4.51689,29.85,0,0,15,19.95,0,0,5,1.5,1.5,1.5,1.5,0,10,2.30331,-9.900000000000002
2992,4.52286,29.88,0,0,15,19.96,0,0,5,1.5,1.5,1.5,1.5,0,10,2.18674,-9.919999999999998
2994,4.47667,29.91,0,0,15,19.97,0,0,5,1.5,1.5,1.5,1.5,0,10,2.07575,-9.940000000000001
2996,4.52284,29.94,0,0,15,19.98,0,0,5,1.5,1.5,1.5,1.5,0,10,1.97011,-9.96
2998,4.48595,29.97,0,0,15,19.99,0,0,5,1.5,1.5,1.5,1.5,0,10,1.86957,-9.98
3000,4.43826,30.0,0,0,15,20.0,0,0,5,1.5,1.5,1.5,1.5,0,10,1.77389,-10.0
3002,4.53274,30.03,0,0,15,20.01,0,0,5,1.5,1.5,1.5,1.5,0,10,1.68286,-10.02
3004,4.5435,30.06,0,0,15,20.02,0,0,5,1.5,1.5,1.5,1.5,0,10,1.59626,-10.04
3006,4.49075,30.09,0,0,15,20.03,0,0,5,1.5,1.5,1.5,1.5,0,10,1.51389,-10.059999999999999
3008,4.48772,30.12,0,0,15,20.04,0,0,5,1.5,1.5,1.5,1.5,0,10,1.43556,-10.080000000000002
3010,4.51463,30.15,0,0,15,20.05,0,0,5,1.5,1.5,1.5,1.5,0,10,1.36108,-10.099999999999998
3012,4.53236,30.18,0,0,15,20.06,0,0,5,1.5,1.5,1.5,1.5,0,10,1.29028,-10.120000000000001
3014,4.43809,30.21,0,0,15,20.07,0,0,5,1.5,1.5,1.5,1.5,0,10,1.22297,-10.14
3016,4.45032,30.24,0,0,15,20.08,0,0,5,1.5,1.5,1.5,1.5,0,10,1.15901,-10.16
3018,4.54716,30.27,0,0,15,20.09,0,0,5,1.5,1.5,1.5,1.5,0,10,1.09822,-10.18
3020,4.43195,30.3,0,0,15,20.1,0,0,5,1.5,1.5,1.5,1.5,0,10,1.04048,-10.2
3022,4.49137,30.33,0,0,15,20.11,0,0,5,1.5,1.5,1.5,1.5,0,10,0.985618,-10.219999999999999
3024,4.49681,30.36,0,0,15,20.12,0,0,5,1.5,1.5,1.5,1.5,0,10,0.933514,-10.239999999999998
3026,4.5552,30.39,0,0,15,20.13,0,0,5,1.5,1.5,1.5,1.5,0,10,0.884035,-10.260000000000002
3028,4.45634,30.42,0,0,15,20.14,0,0,5,1.5,1.5,1.5,1.5,0,10,0.837054,-10.280000000000001
3030,4.44572,30.45,0,0,15,20.15,0,0,5,1.5,1.5,1.5,1.5,0,10,0.792454,-10.3
3032,4.52063,30.48,0,0,15,20.16,0,0,5,1.5,1.5,1.5,1.5,0,10,0.75012,-10.32
3034,4.46167,30.51,0,0,15,20.17,0,0,5,1.5,1.5,1.5,1.5,0,10,0.709942,-10.34
3036,4.44373,30.54,0,0,15,20.18,0,0,5,1.5,1.5,1.5,1.5,0,10,0.671818,-10.36
3038,4.46204,30.57,0,0,15,20.19,0,0,5,1.5,1.5,1.5,1.5,0,10,0.635648,-10.379999999999999
3040,4.53461,30.6,0,0,15,20.2,0,0,5,1.5,1.5,1.5,1.5,0,10,0.601337,-10.400000000000002
3042,4.45736,30.63,0,0,15,20.21,0,0,5,1.5,1.5,1.5,1.5,0,10,0.568795,-10.419999999999998
3044,4.46406,30.66,0,0,15,20.22,0,0,5,1.5,1.5,1.5,1.5,0,10,0.537935,-10.440000000000001
3046,4.4666,30.69,0,0,15,20.23,0,0,5,1.5,1.5,1.5,1.5,0,10,0.508674,-10.46
3048,4.53045,30.72,0,0,15,20.24,0,0,5,1.5,1.5,1.5,1.5,0,10,0.480935,-10.48
3050,4.49137,30.75,0,0,15,20.25,0,0,5,1.5,1.5,1.5,1.5,0,10,0.454643,-10.5
3052,4.46714,30.78,0,0,15,20.26,0,0,5,1.5,1.5,1.5,1.5,0,10,0.429725,-10.52
3054,4.51471,30.81,0,0,15,20.27,0,0,5,1.5,1.5,1.5,1.5,0,10,0.406113,-10.54
3056,4.44753,30.84,0,0,15,20.28,0,0,5,1.5,1.5,1.5,1.5,0,10,0.383743,-10.559999999999999
3058,4.4992,30.87,0,0,15,20.29,0,0,5,1.5,1.5,1.5,1.5,0,10,0.362553,-10.580000000000002
3060,4.475,30.9,0,0,15,20.3,0,0,5,1.5,1.5,1.5,1.5,0,10,0.342482,-10.599999999999998
3062,4.5744,30.93,0,0,15,20.31,0,0,5,1.5,1.5,1.5,1.5,0,10,0.323476,-10.620000000000001
3064,4.46556,30.96,0,0,15,20.32,0,0,5,1.5,1.5,1.5,1.5,0,10,0.305481,-10.64
3066,4.43838,30.99,0,0,15,20.33,0,0,5,1.5,1.5,1.5,1.5,0,10,0.288444,-10.66
3068,4.48428,31.02,0,0,15,20.34,0,0,5,1.5,1.5,1.5,1.5,0,10,0.272318,-10.68
3070,4.44154,31.05,0,0,15,20.35,0,0,5,1.5,1.5,1.5,1.5,0,10,0.257057,-10.7
3072,4.48533,31.08,0,0,15,20.36,0,0,5,1.5,1.5,1.5,1.5,0,10,0.242616,-10.719999999999999
3074,4.4268,31.11,0,0,15,20.37,0,0,5,1.5,1.5,1.5,1.5,0,10,0.228953,-10.739999999999998
3076,5.15354,31.14,0,0,15,20.38,0,0,5,1.5,1.5,1.5,1.5,0,10,0.216028,-10.760000000000002
3078,4.46539,31.17,0,0,15,20.39,0,0,5,1.5,1.5,1.5,1.5,0,10,0.203804,-10.780000000000001
3080,4.4714,31.2,0,0,15,20.4,0,0,5,1.5,1.5,1.5,1.5,0,10,0.192244,-10.8
3082,4.438,31.23,0,0,15,20.41,0,0,5,1.5,1.5,1.5,1.5,0,10,0.181313,-10.82
3084,4.56124,31.26,0,0,15,20.42,0,0,5,1.5,1.5,1.5,1.5,0,10,0.170979,-10.84
3086,4.45072,31.29,0,0,15,20.43,0,0,5,1.5,1.5,1.5,1.5,0,10,0.161212,-10.86
3088,4.51806,31.32,0,0,15,20.44,0,0,5,1.5,1.5,1.5,1.5,0,10,0.15198,-10.879999999999999
3090,4.45872,31.35,0,0,15,20.45,0,0,5,1.5,1.5,1.5,1.5,0,10,0.143257,-10.900000000000002
3092,4.48299,31.38,0,0,15,20.46,0,0,5,1.5,1.5,1.5,1.5,0,10,0.135014,-10.919999999999998
3094,4.55854,31.41,0,0,15,20.47,0,0,5,1.5,1.5,1.5,1.5,0,10,0.127228,-10.940000000000001
3096,4.46316,31.44,0,0,15,20.48,0,0,5,1.5,1.5,1.5,1.5,0,10,0.119874,-10.96
3098,4.57255,31.47,0,0,15,20.49,0,0,5,1.5,1.5,1.5,1.5,0,10,0.112929,-10.98
3100,4.53644,31.5,0,0,15,20.5,0,0,5,1.5,1.5,1.5,1.5,0,10,0.106371,-11.0
3102,4.89564,31.53,0,0,15,20.51,0,0,5,1.5,1.5,1.5,1.5,0,10,0.10018,-11.02
3104,5.89554,31.56,0,0,15,20.52,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0943357,-11.04
3106,7.60758,31.59,0,0,15,20.53,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0888198,-11.059999999999999
3108,7.74902,31.62,0,0,15,20.54,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0836145,-11.080000000000002
3110,7.76166,31.65,0,0,15,20.55,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0787031,-11.099999999999998
3112,7.62871,31.68,0,0,15,20.56,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0740698,-11.120000000000001
3114,8.76032,31.71,0,0,15,20.57,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0696994,-11.14
3116,8.71937,31.74,0,0,15,20.58,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0655776,-11.16
3118,8.75227,31.77,0,0,15,20.59,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0616909,-11.18
3120,8.56109,31.8,0,0,15,20.6,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0580263,-11.2
3122,8.62254,31.83,0,0,15,20.61,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0545718,-11.219999999999999
3124,8.66565,31.86,0,0,15,20.62,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0513158,-11.239999999999998
3126,7.60749,31.89,0,0,15,20.63,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0482473,-11.260000000000002
3128,7.47208,31.92,0,0,15,20.64,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0453559,-11.280000000000001
3130,7.51177,31.95,0,0,15,20.65,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0426318,-11.3
3132,7.4263,31.98,0,0,15,20.66,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0400657,-11.32
3134,7.55012,32.01,0,0,15,20.67,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0376489,-11.339999999999996
3136,8.1064,32.04,0,0,15,20.68,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0353729,-11.36
3138,9.07026,32.07,0,0,15,20.69,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0332299,-11.379999999999999
3140,8.88772,32.1,0,0,15,20.7,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0312124,-11.400000000000002
3142,10.0029,32.13,0,0,15,20.71,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0293133,-11.420000000000002
3144,13.2983,32.16,0,0,15,20.72,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0275259,-11.439999999999998
3146,14.6959,32.19,0,0,15,20.73,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0258439,-11.459999999999997
3148,14.5588,32.22,0,0,15,20.74,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0242614,-11.48
3150,13.0477,32.25,0,0,15,20.75,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0227726,-11.5
3152,12.9364,32.28,0,0,15,20.76,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0213723,-11.52
3154,15.7188,32.31,0,0,15,20.77,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0200553,-11.540000000000003
3156,15.5193,32.34,0,0,15,20.78,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0188168,-11.560000000000002
3158,15.0617,32.37,0,0,15,20.79,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0176524,-11.579999999999998
3160,14.6812,32.4,0,0,15,20.8,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0165578,-11.599999999999998
3162,13.0513,32.43,0,0,15,20.81,0,0,5,1.5,1.5,1.5,1.5,0,10,0.015529,-11.620000000000001
3164,9.49721,32.46,0,0,15,20.82,0,0,5,1.5,1.5,1.5,1.5,0,10,0.014562,-11.64
3166,8.62657,32.49,0,0,15,20.83,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0136535,-11.660000000000004
3168,8.60447,32.52,0,0,15,20.84,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0127998,-11.680000000000003
3170,8.67889,32.55,0,0,15,20.85,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0119979,-11.699999999999996
3172,10.8276,32.58,0,0,15,20.86,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0112447,-11.719999999999999
3174,14.1415,32.61,0,0,15,20.87,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0105374,-11.739999999999998
3176,14.8627,32.64,0,0,15,20.88,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00987318,-11.760000000000002
3178,15.0819,32.67,0,0,15,20.89,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0092496,-11.780000000000001
3180,14.828,32.7,0,0,15,20.9,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00866423,-11.800000000000004
3182,13.7036,32.73,0,0,15,20.91,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00811481,-11.819999999999997
3184,9.47071,32.76,0,0,15,20.92,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0075992,-11.839999999999996
3186,8.5759,32.79,0,0,15,20.93,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00711539,-11.86
3188,8.71033,32.82,0,0,15,20.94,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00666149,-11.879999999999999
3190,8.73298,32.85,0,0,15,20.95,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0062357,-11.900000000000002
3192,8.81821,32.88,0,0,15,20.96,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00583634,-11.920000000000002
3194,13.1521,32.91,0,0,15,20.97,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00546183,-11.939999999999998
3196,13.8121,32.94,0,0,15,20.98,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00511066,-11.959999999999997
3198,12.9947,32.97,0,0,15,20.99,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00478143,-11.98
3200,11.0843,33.0,0,0,15,21.0,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00447281,-12.0
3202,14.7221,33.03,0,0,15,21.01,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00418354,-12.02
3204,14.3198,33.06,0,0,15,21.02,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00391247,-12.040000000000003
3206,11.1433,33.09,0,0,15,21.03,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00365847,-12.060000000000002
3208,8.72889,33.12,0,0,15,21.04,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0034205,-12.079999999999998
3210,8.98523,33.15,0,0,15,21.05,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00319759,-12.099999999999998
3212,11.7607,33.18,0,0,15,21.06,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00298881,-12.120000000000001
3214,11.5391,33.21,0,0,15,21.07,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00279329,-12.14
3216,9.61408,33.24,0,0,15,21.08,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00261021,-12.160000000000004
3218,11.6474,33.27,0,0,15,21.09,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00243881,-12.180000000000003
3220,10.1615,33.3,0,0,15,21.1,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00227836,-12.199999999999996
3222,8.9462,33.33,0,0,15,21.11,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00212818,-12.219999999999999
3224,9.38307,33.36,0,0,15,21.12,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00198765,-12.239999999999998
3226,11.3491,33.39,0,0,15,21.13,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00185614,-12.260000000000002
3228,9.61276,33.42,0,0,15,21.14,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00173311,-12.280000000000001
3230,7.70292,33.45,0,0,15,21.15,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00161802,-12.300000000000004
3232,7.65678,33.48,0,0,15,21.16,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00151038,-12.319999999999997
3234,9.10866,33.51,0,0,15,21.17,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00140971,-12.339999999999996
3236,7.45561,33.54,0,0,15,21.18,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00131558,-12.36
3238,7.604,33.57,0,0,15,21.19,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00122757,-12.379999999999999
3240,7.48145,33.6,0,0,15,21.2,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0011453,-12.400000000000002
3242,7.52363,33.63,0,0,15,21.21,0,0,5,1.5,1.5,1.5,1.5,0,10,0.0010684,-12.420000000000002
3244,7.4091,33.66,0,0,15,21.22,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000996539,-12.439999999999998
3246,7.43852,33.69,0,0,15,21.23,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000929387,-12.459999999999997
3248,7.54334,33.72,0,0,15,21.24,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000866647,-12.48
3250,7.44081,33.75,0,0,15,21.25,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000808037,-12.5
3252,7.50934,33.78,0,0,15,21.26,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000753292,-12.52
3254,7.52787,33.81,0,0,15,21.27,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000702165,-12.540000000000003
3256,7.49237,33.84,0,0,15,21.28,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000654423,-12.560000000000002
3258,7.59397,33.87,0,0,15,21.29,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000609847,-12.579999999999998
3260,7.58928,33.9,0,0,15,21.3,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000568234,-12.599999999999998
3262,7.52058,33.93,0,0,15,21.31,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000529391,-12.620000000000001
3264,7.4502,33.96,0,0,15,21.32,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00049314,-12.64
3266,7.42971,33.99,0,0,15,21.33,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000459311,-12.660000000000004
3268,7.44754,34.02,0,0,15,21.34,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000427748,-12.680000000000003
3270,7.50798,34.05,0,0,15,21.35,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000398302,-12.699999999999996
3272,7.47776,34.08,0,0,15,21.36,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000370834,-12.719999999999999
3274,7.45497,34.11,0,0,15,21.37,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000345217,-12.739999999999998
3276,7.35673,34.14,0,0,15,21.38,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000321327,-12.760000000000002
3278,7.43346,34.17,0,0,15,21.39,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000299052,-12.780000000000001
3280,7.48455,34.2,0,0,15,21.4,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000278285,-12.800000000000004
3282,7.43947,34.23,0,0,15,21.41,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000258927,-12.819999999999997
3284,7.44499,34.26,0,0,15,21.42,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000240885,-12.839999999999996
3286,7.46018,34.29,0,0,15,21.43,0,0,5,1.5,1.5,1.5,1.5,0,10,0.00022407,-12.86
3288,7.54624,34.32,0,0,15,21.44,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000208403,-12.879999999999999
3290,8.33126,34.35,0,0,15,21.45,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000193806,-12.900000000000002
3292,8.6313,34.38,0,0,15,21.46,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000180208,-12.920000000000002
3294,8.96144,34.41,0,0,15,21.47,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000167542,-12.939999999999998
3296,8.54352,34.44,0,0,15,21.48,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000155747,-12.959999999999997
3298,14.2352,34.47,0,0,15,21.49,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000144764,-12.98
3300,16.5846,34.5,0,0,15,21.5,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000134537,-13.0
3302,15.5619,34.53,0,0,15,21.51,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000125017,-13.02
3304,15.8729,34.56,0,0,15,21.52,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000116156,-13.040000000000003
3306,13.3143,34.59,0,0,15,21.53,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000107909,-13.060000000000002
3308,15.409,34.62,0,0,15,21.54,0,0,5,1.5,1.5,1.5,1.5,0,10,0.000100235,-13.079999999999998
3310,14.9917,34.65,0,0,15,21.55,0,0,5,1.5,1.5,1.5,1.5,0,10,9.3094e-05,-13.099999999999998
3312,13.5931,34.68,0,0,15,21.56,0,0,5,1.5,1.5,1.5,1.5,0,10,8.64509e-05,-13.120000000000001
3314,12.2875,34.71,0,0,15,21.57,0,0,5,1.5,1.5,1.5,1.5,0,10,8.02716e-05,-13.14
3316,9.64596,34.74,0,0,15,21.58,0,0,5,1.5,1.5,1.5,1.5,0,10,7.45244e-05,-13.160000000000004
3318,14.4232,34.77,0,0,15,21.59,0,0,5,1.5,1.5,1.5,1.5,0,10,6.91798e-05,-13.180000000000003
3320,15.103,34.8,0,0,15,21.6,0,0,5,1.5,1.5,1.5,1.5,0,10,6.42102e-05,-13.199999999999996
3322,14.9683,34.83,0,0,15,21.61,0,0,5,1.5,1.5,1.5,1.5,0,10,5.95899e-05,-13.219999999999999
3324,13.9765,34.86,0,0,15,21.62,0,0,5,1.5,1.5,1.5,1.5,0,10,5.5295e-05,-13.239999999999998
3326,12.9984,34.89,0,0,15,21.63,0,0,5,1.5,1.5,1.5,1.5,0,10,5.1303e-05,-13.260000000000002
3328,11.3203,34.92,0,0,15,21.64,0,0,5,1.5,1.5,1.5,1.5,0,10,4.75932e-05,-13.280000000000001
3330,8.07199,34.95,0,0,15,21.65,0,0,5,1.5,1.5,1.5,1.5,0,10,4.41459e-05,-13.300000000000004
3332,7.50854,34.98,0,0,15,21.66,0,0,5,1.5,1.5,1.5,1.5,0,10,4.0943e-05,-13.319999999999997
3334,7.40823,35.01,0,0,15,21.67,0,0,5,1.5,1.5,1.5,1.5,0,10,3.79676e-05,-13.339999999999996
3336,7.4191,35.04,0,0,15,21.68,0,0,5,1.5,1.5,1.5,1.5,0,10,3.52039e-05,-13.36
3338,8.08232,35.07,0,0,15,21.69,0,0,5,1.5,1.5,1.5,1.5,0,10,3.26372e-05,-13.379999999999999
3340,8.54564,35.1,0,0,15,21.7,0,0,5,1.5,1.5,1.5,1.5,0,10,3.02538e-05,-13.400000000000002
3342,9.76899,35.13,0,0,15,21.71,0,0,5,1.5,1.5,1.5,1.5,0,10,2.80407e-05,-13.420000000000002
3344,12.3413,35.16,0,0,15,21.72,0,0,5,1.5,1.5,1.5,1.5,0,10,2.59862e-05,-13.439999999999998
3346,12.6195,35.19,0,0,15,21.73,0,0,5,1.5,1.5,1.5,1.5,0,10,2.40792e-05,-13.459999999999997
3348,9.2165,35.22,0,0,15,21.74,0,0,5,1.5,1.5,1.5,1.5,0,10,2.23092e-05,-13.48
3350,8.07981,35.25,0,0,15,21.75,0,0,5,1.5,1.5,1.5,1.5,0,10,2.06666e-05,-13.5
3352,11.1,35.28,0,0,15,21.76,0,0,5,1.5,1.5,1.5,1.5,0,10,1.91426e-05,-13.52
3354,13.1119,35.31,0,0,15,21.77,0,0,5,1.5,1.5,1.5,1.5,0,10,1.77286e-05,-13.540000000000003
3356,13.2004,35.34,0,0,15,21.78,0,0,5,1.5,1.5,1.5,1.5,0,10,1.64169e-05,-13.560000000000002
3358,13.463,35.37,0,0,15,21.79,0,0,5,1.5,1.5,1.5,1.5,0,10,1.52004e-05,-13.579999999999998
3360,15.1191,35.4,0,0,15,21.8,0,0,5,1.5,1.5,1.5,1.5,0,10,1.40721e-05,-13.599999999999998
3362,15.382,35.43,0,0,15,21.81,0,0,5,1.5,1.5,1.5,1.5,0,10,1.30259e-05,-13.620000000000001
3364,15.2807,35.46,0,0,15,21.82,0,0,5,1.5,1.5,1.5,1.5,0,10,1.2056e-05,-13.64
3366,14.9513,35.49,0,0,15,21.83,0,0,5,1.5,1.5,1.5,1.5,0,10,1.11568e-05,-13.660000000000004
3368,14.9029,35.52,0,0,15,21.84,0,0,5,1.5,1.5,1.5,1.5,0,10,1.03233e-05,-13.680000000000003
3370,14.9646,35.55,0,0,15,21.85,0,0,5,1.5,1.5,1.5,1.5,0,10,9.55091e-06,-13.699999999999996
3372,13.8034,35.58,0,0,15,21.86,0,0,5,1.5,1.5,1.5,1.5,0,10,8.83513e-06,-13.719999999999999
3374,9.82328,35.61,0,0,15,21.87,0,0,5,1.5,1.5,1.5,1.5,0,10,8.17193e-06,-13.739999999999998
3376,8.71067,35.64,0,0,15,21.88,0,0,5,1.5,1.5,1.5,1.5,0,10,7.55753e-06,-13.760000000000002
3378,8.68157,35.67,0,0,15,21.89,0,0,5,1.5,1.5,1.5,1.5,0,10,6.98841e-06,-13.780000000000001
3380,8.5841,35.7,0,0,15,21.9,0,0,5,1.5,1.5,1.5,1.5,0,10,6.46131e-06,-13.800000000000004
3382,8.68249,35.73,0,0,15,21.91,0,0,5,1.5,1.5,1.5,1.5,0,10,5.97319e-06,-13.819999999999997
3384,8.54606,35.76,0,0,15,21.92,0,0,5,1.5,1.5,1.5,1.5,0,10,5.52123e-06,-13.839999999999996
3386,8.6271,35.79,0,0,15,21.93,0,0,5,1.5,1.5,1.5,1.5,0,10,5.10279e-06,-13.86
3388,9.17648,35.82,0,0,15,21.94,0,0,5,1.5,1.5,1.5,1.5,0,10,4.71546e-06,-13.879999999999999
3390,13.4388,35.85,0,0,15,21.95,0,0,5,1.5,1.5,1.5,1.5,0,10,4.35695e-06,-13.900000000000002
3392,13.545,35.88,0,0,15,21.96,0,0,5,1.5,1.5,1.5,1.5,0,10,4.02517e-06,-13.920000000000002
3394,12.4553,35.91,0,0,15,21.97,0,0,5,1.5,1.5,1.5,1.5,0,10,3.71818e-06,-13.939999999999998
3396,12.2787,35.94,0,0,15,21.98,0,0,5,1.5,1.5,1.5,1.5,0,10,3.43414e-06,-13.959999999999997
3398,13.3531,35.97,0,0,15,21.99,0,0,5,1.5,1.5,1.5,1.5,0,10,3.17139e-06,-13.98
3400,12.613,36.0,0,0,15,22.0,0,0,5,1.5,1.5,1.5,1.5,0,10,2.92836e-06,-14.0
3402,9.4296,36.03,0,0,15,22.01,0,0,5,1.5,1.5,1.5,1.5,0,10,2.70359e-06,-14.02
3404,7.66427,36.06,0,0,15,22.02,0,0,5,1.5,1.5,1.5,1.5,0,10,2.49575e-06,-14.040000000000003
3406,7.56205,36.09,0,0,15,22.03,0,0,5,1.5,1.5,1.5,1.5,0,10,2.30358e-06,-14.060000000000002
3408,7.41137,36.12,0,0,15,22.04,0,0,5,1.5,1.5,1.5,1.5,0,10,2.12593e-06,-14.079999999999998
3410,7.54092,36.15,0,0,15,22.05,0,0,5,1.5,1.5,1.5,1.5,0,10,1.96172e-06,-14.099999999999998
3412,7.53017,36.18,0,0,15,22.06,0,0,5,1.5,1.5,1.5,1.5,0,10,1.80996e-06,-14.120000000000001
3414,7.52311,36.21,0,0,15,22.07,0,0,5,1.5,1.5,1.5,1.5,0,10,1.66971e-06,-14.14
3416,7.55643,36.24,0,0,15,22.08,0,0,5,1.5,1.5,1.5,1.5,0,10,1.54013e-06,-14.160000000000004
3418,7.50538,36.27,0,0,15,22.09,0,0,5,1.5,1.5,1.5,1.5,0,10,1.42042e-06,-14.180000000000003
3420,7.51969,36.3,0,0,15,22.1,0,0,5,1.5,1.5,1.5,1.5,0,10,1.30983e-06,-14.199999999999996
3422,7.45655,36.33,0,0,15,22.11,0,0,5,1.5,1.5,1.5,1.5,0,10,1.2077e-06,-14.219999999999999
3424,7.45212,36.36,0,0,15,22.12,0,0,5,1.5,1.5,1.5,1.5,0,10,1.11338e-06,-14.239999999999998
3426,7.43038,36.39,0,0,15,22.13,0,0,5,1.5,1.5,1.5,1.5,0,10,1.02629e-06,-14.260000000000002
3428,7.5825,36.42,0,0,15,22.14,0,0,5,1.5,1.5,1.5,1.5,0,10,9.45889e-07,-14.280000000000001
3430,7.48218,36.45,0,0,15,22.15,0,0,5,1.5,1.5,1.5,1.5,0,10,8.71668e-07,-14.300000000000004
3432,8.1926,36.48,0,0,15,22.16,0,0,5,1.5,1.5,1.5,1.5,0,10,8.03164e-07,-14.319999999999997
3434,8.04391,36.51,0,0,15,22.17,0,0,5,1.5,1.5,1.5,1.5,0,10,7.39944e-07,-14.339999999999996
3436,7.4922,36.54,0,0,15,22.18,0,0,5,1.5,1.5,1.5,1.5,0,10,6.81609e-07,-14.36
3438,7.4318,36.57,0,0,15,22.19,0,0,5,1.5,1.5,1.5,1.5,0,10,6.27789e-07,-14.379999999999999
3440,7.4321,36.6,0,0,15,22.2,0,0,5,1.5,1.5,1.5,1.5,0,10,5.7814e-07,-14.400000000000002
3442,7.39459,36.63,0,0,15,22.21,0,0,5,1.5,1.5,1.5,1.5,0,10,5.32347e-07,-14.420000000000002
3444,7.45757,36.66,0,0,15,22.22,0,0,5,1.5,1.5,1.5,1.5,0,10,4.90114e-07,-14.439999999999998
3446,7.4557,36.69,0,0,15,22.23,0,0,5,1.5,1.5,1.5,1.5,0,10,4.51171e-07,-14.459999999999997
3448,7.56166,36.72,0,0,15,22.24,0,0,5,1.5,1.5,1.5,1.5,0,10,4.15266e-07,-14.48
3450,7.63909,36.75,0,0,15,22.25,0,0,5,1.5,1.5,1.5,1.5,0,10,3.82167e-07,-14.5
3452,7.4078,36.78,0,0,15,22.26,0,0,5,1.5,1.5,1.5,1.5,0,10,3.51658e-07,-14.52
3454,8.36201,36.81,0,0,15,22.27,0,0,5,1.5,1.5,1.5,1.5,0,10,3.23541e-07,-14.540000000000003
3456,8.56834,36.84,0,0,15,22.28,0,0,5,1.5,1.5,1.5,1.5,0,10,2.97631e-07,-14.560000000000002
3458,10.1706,36.87,0,0,15,22.29,0,0,5,1.5,1.5,1.5,1.5,0,10,2.73759e-07,-14.579999999999998
3460,13.8661,36.9,0,0,15,22.3,0,0,5,1.5,1.5,1.5,1.5,0,10,2.51768e-07,-14.599999999999998
3462,14.4226,36.93,0,0,15,22.31,0,0,5,1.5,1.5,1.5,1.5,0,10,2.31511e-07,-14.620000000000001
3464,15.1224,36.96,0,0,15,22.32,0,0,5,1.5,1.5,1.5,1.5,0,10,2.12855e-07,-14.64
3466,15.8029,36.99,0,0,15,22.33,0,0,5,1.5,1.5,1.5,1.5,0,10,1.95676e-07,-14.660000000000004
3468,15.527,37.02,0,0,15,22.34,0,0,5,1.5,1.5,1.5,1.5,0,10,1.79858e-07,-14.680000000000003
3470,14.7855,37.05,0,0,15,22.35,0,0,5,1.5,1.5,1.5,1.5,0,10,1.65296e-07,-14.699999999999996
3472,13.1581,37.08,0,0,15,22.36,0,0,5,1.5,1.5,1.5,1.5,0,10,1.51893e-07,-14.719999999999999
3474,9.14772,37.11,0,0,15,22.37,0,0,5,1.5,1.5,1.5,1.5,0,10,1.39557e-07,-14.739999999999998
3476,8.59159,37.14,0,0,15,22.38,0,0,5,1.5,1.5,1.5,1.5,0,10,1.28205e-07,-14.760000000000002
3478,8.6106,37.17,0,0,15,22.39,0,0,5,1.5,1.5,1.5,1.5,0,10,1.1776e-07,-14.780000000000001
3480,8.5124,37.2,0,0,15,22.4,0,0,5,1.5,1.5,1.5,1.5,0,10,1.08151e-07,-14.800000000000004
3482,8.74672,37.23,0,0,15,22.41,0,0,5,1.5,1.5,1.5,1.5,0,10,9.93129e-08,-14.819999999999997
3484,8.61369,37.26,0,0,15,22.42,0,0,5,1.5,1.5,1.5,1.5,0,10,9.11841e-08,-14.839999999999996
3486,8.64093,37.29,0,0,15,22.43,0,0,5,1.5,1.5,1.5,1.5,0,10,8.37089e-08,-14.86
3488,8.53936,37.32,0,0,15,22.44,0,0,5,1.5,1.5,1.5,1.5,0,10,7.68358e-08,-14.879999999999999
3490,8.60144,37.35,0,0,15,22.45,0,0,5,1.5,1.5,1.5,1.5,0,10,7.05172e-08,-14.900000000000002
3492,8.73732,37.38,0,0,15,22.46,0,0,5,1.5,1.5,1.5,1.5,0,10,6.47092e-08,-14.920000000000002
3494,8.63163,37.41,0,0,15,22.47,0,0,5,1.5,1.5,1.5,1.5,0,10,5.93712e-08,-14.939999999999998
3496,10.4632,37.44,0,0,15,22.48,0,0,5,1.5,1.5,1.5,1.5,0,10,5.4466e-08,-14.959999999999997
3498,14.131,37.47,0,0,15,22.49,0,0,5,1.5,1.5,1.5,1.5,0,10,4.9959e-08,-14.98
3500,11.8671,37.5,0,0,15,22.5,0,0,5,1.5,1.5,1.5,1.5,0,10,4.58184e-08,-15.0
3502,8.92573,37.53,0,0,15,22.51,0,0,5,1.5,1.5,1.5,1.5,0,10,4.20152e-08,-15.02
3504,8.68822,37.56,0,0,15,22.52,0,0,5,1.5,1.5,1.5,1.5,0,10,3.85222e-08,-15.040000000000003
3506,8.56819,37.59,0,0,15,22.53,0,0,5,1.5,1.5,1.5,1.5,0,10,3.53146e-08,-15.060000000000002
3508,7.74207,37.62,0,0,15,22.54,0,0,5,1.5,1.5,1.5,1.5,0,10,3.23695e-08,-15.079999999999998
3510,7.5785,37.65,0,0,15,22.55,0,0,5,1.5,1.5,1.5,1.5,0,10,2.96658e-08,-15.099999999999998
3512,7.49485,37.68,0,0,15,22.56,0,0,5,1.5,1.5,1.5,1.5,0,10,2.7184e-08,-15.120000000000001
3514,7.51091,37.71,0,0,15,22.57,0,0,5,1.5,1.5,1.5,1.5,0,10,2.49064e-08,-15.14
3516,7.44222,37.74,0,0,15,22.58,0,0,5,1.5,1.5,1.5,1.5,0,10,2.28163e-08,-15.160000000000004
3518,7.51519,37.77,0,0,15,22.59,0,0,5,1.5,1.5,1.5,1.5,0,10,2.08986e-08,-15.180000000000003
3520,7.52644,37.8,0,0,15,22.6,0,0,5,1.5,1.5,1.5,1.5,0,10,1.91394e-08,-15.199999999999996
3522,7.5244,37.83,0,0,15,22.61,0,0,5,1.5,1.5,1.5,1.5,0,10,1.75258e-08,-15.219999999999999
3524,7.44186,37.86,0,0,15,22.62,0,0,5,1.5,1.5,1.5,1.5,0,10,1.60459e-08,-15.239999999999998
3526,7.40089,37.89,0,0,15,22.63,0,0,5,1.5,1.5,1.5,1.5,0,10,1.46888e-08,-15.260000000000002
3528,7.45474,37.92,0,0,15,22.64,0,0,5,1.5,1.5,1.5,1.5,0,10,1.34446e-08,-15.280000000000001
3530,7.45153,37.95,0,0,15,22.65,0,0,5,1.5,1.5,1.5,1.5,0,10,1.2304e-08,-15.300000000000004
3532,7.44252,37.98,0,0,15,22.66,0,0,5,1.5,1.5,1.5,1.5,0,10,1.12586e-08,-15.319999999999997
3534,7.46161,38.01,0,0,15,22.67,0,0,5,1.5,1.5,1.5,1.5,0,10,1.03005e-08,-15.339999999999996
3536,7.50943,38.04,0,0,15,22.68,0,0,5,1.5,1.5,1.5,1.5,0,10,9.42255e-09,-15.36
3538,7.41606,38.07,0,0,15,22.69,0,0,5,1.5,1.5,1.5,1.5,0,10,8.61819e-09,-15.379999999999999
3540,7.61318,38.1,0,0,15,22.7,0,0,5,1.5,1.5,1.5,1.5,0,10,7.88135e-09,-15.400000000000002
3542,8.64868,38.13,0,0,15,22.71,0,0,5,1.5,1.5,1.5,1.5,0,10,7.20646e-09,-15.420000000000002
3544,8.5928,38.16,0,0,15,22.72,0,0,5,1.5,1.5,1.5,1.5,0,10,6.5884e-09,-15.439999999999998
3546,12.1269,38.19,0,0,15,22.73,0,0,5,1.5,1.5,1.5,1.5,0,10,6.02247e-09,-15.459999999999997
3548,13.7004,38.22,0,0,15,22.74,0,0,5,1.5,1.5,1.5,1.5,0,10,5.50435e-09,-15.48
3550,13.2961,38.25,0,0,15,22.75,0,0,5,1.5,1.5,1.5,1.5,0,10,5.03007e-09,-15.5
3552,10.4311,38.28,0,0,15,22.76,0,0,5,1.5,1.5,1.5,1.5,0,10,4.59598e-09,-15.52
3554,8.72768,38.31,0,0,15,22.77,0,0,5,1.5,1.5,1.5,1.5,0,10,4.19874e-09,-15.540000000000003
3556,8.69304,38.34,0,0,15,22.78,0,0,5,1.5,1.5,1.5,1.5,0,10,3.83527e-09,-15.560000000000002
3558,8.63688,38.37,0,0,15,22.79,0,0,5,1.5,1.5,1.5,1.5,0,10,3.50274e-09,-15.579999999999998
3560,8.5567,38.4,0,0,15,22.8,0,0,5,1.5,1.5,1.5,1.5,0,10,3.19858e-09,-15.599999999999998
3562,8.57809,38.43,0,0,15,22.81,0,0,5,1.5,1.5,1.5,1.5,0,10,2.92039e-09,-15.620000000000001
3564,8.48254,38.46,0,0,15,22.82,0,0,5,1.5,1.5,1.5,1.5,0,10,2.66601e-09,-15.64
3566,8.7062,38.49,0,0,15,22.83,0,0,5,1.5,1.5,1.5,1.5,0,10,2.43342e-09,-15.660000000000004
3568,8.82549,38.52,0,0,15,22.84,0,0,5,1.5,1.5,1.5,1.5,0,10,2.2208e-09,-15.680000000000003
3570,8.64028,38.55,0,0,15,22.85,0,0,5,1.5,1.5,1.5,1.5,0,10,2.02645e-09,-15.699999999999996
3572,12.0154,38.58,0,0,15,22.86,0,0,5,1.5,1.5,1.5,1.5,0,10,1.84884e-09,-15.719999999999999
3574,13.9551,38.61,0,0,15,22.87,0,0,5,1.5,1.5,1.5,1.5,0,10,1.68654e-09,-15.739999999999998
3576,10.3868,38.64,0,0,15,22.88,0,0,5,1.5,1.5,1.5,1.5,0,10,1.53826e-09,-15.760000000000002
3578,7.59869,38.67,0,0,15,22.89,0,0,5,1.5,1.5,1.5,1.5,0,10,1.4028e-09,-15.780000000000001
3580,7.5758,38.7,0,0,15,22.9,0,0,5,1.5,1.5,1.5,1.5,0,10,1.27909e-09,-15.800000000000004
3582,7.48791,38.73,0,0,15,22.91,0,0,5,1.5,1.5,1.5,1.5,0,10,1.16611e-09,-15.819999999999997
3584,7.564,38.76,0,0,15,22.92,0,0,5,1.5,1.5,1.5,1.5,0,10,1.06295e-09,-15.839999999999996
3586,7.46226,38.79,0,0,15,22.93,0,0,5,1.5,1.5,1.5,1.5,0,10,9.68765e-10,-15.86
3588,7.48927,38.82,0,0,15,22.94,0,0,5,1.5,1.5,1.5,1.5,0,10,8.82796e-10,-15.879999999999999
3590,7.53482,38.85,0,0,15,22.95,0,0,5,1.5,1.5,1.5,1.5,0,10,8.04335e-10,-15.900000000000002
3592,7.71315,38.88,0,0,15,22.96,0,0,5,1.5,1.5,1.5,1.5,0,10,7.32737e-10,-15.920000000000002
3594,7.44293,38.91,0,0,15,22.97,0,0,5,1.5,1.5,1.5,1.5,0,10,6.67411e-10,-15.939999999999998
3596,7.49247,38.94,0,0,15,22.98,0,0,5,1.5,1.5,1.5,1.5,0,10,6.07818e-10,-15.959999999999997
3598,7.94454,38.97,0,0,15,22.99,0,0,5,1.5,1.5,1.5,1.5,0,10,5.53461e-10,-15.98
3600,8.87958,39.0,0,0,15,23.0,0,0,5,1.5,1.5,1.5,1.5,0,10,5.03889e-10,-16.0
3602,8.65779,39.03,0,0,15,23.01,0,0,5,1.5,1.5,1.5,1.5,0,10,4.58688e-10,-16.02
3604,10.8191,39.06,0,0,15,23.02,0,0,5,1.5,1.5,1.5,1.5,0,10,4.17477e-10,-16.040000000000003
3606,12.0227,39.09,0,0,15,23.03,0,0,5,1.5,1.5,1.5,1.5,0,10,3.79912e-10,-16.060000000000002
3608,14.1492,39.12,0,0,15,23.04,0,0,5,1.5,1.5,1.5,1.5,0,10,3.45673e-10,-16.08
3610,14.1782,39.15,0,0,15,23.05,0,0,5,1.5,1.5,1.5,1.5,0,10,3.14473e-10,-16.099999999999998
3612,13.0609,39.18,0,0,15,23.06,0,0,5,1.5,1.5,1.5,1.5,0,10,2.86044e-10,-16.12
3614,13.3108,39.21,0,0,15,23.07,0,0,5,1.5,1.5,1.5,1.5,0,10,2.60146e-10,-16.14
3616,13.4814,39.24,0,0,15,23.08,0,0,5,1.5,1.5,1.5,1.5,0,10,2.36556e-10,-16.160000000000004
3618,13.7495,39.27,0,0,15,23.09,0,0,5,1.5,1.5,1.5,1.5,0,10,2.15073e-10,-16.180000000000003
3620,14.0043,39.3,0,0,15,23.1,0,0,5,1.5,1.5,1.5,1.5,0,10,1.9551e-10,-16.199999999999996
3622,9.65497,39.33,0,0,15,23.11,0,0,5,1.5,1.5,1.5,1.5,0,10,1.777e-10,-16.22
3624,7.62011,39.36,0,0,15,23.12,0,0,5,1.5,1.5,1.5,1.5,0,10,1.61486e-10,-16.24
3626,7.59431,39.39,0,0,15,23.13,0,0,5,1.5,1.5,1.5,1.5,0,10,1.4673e-10,-16.26
3628,7.54739,39.42,0,0,15,23.14,0,0,5,1.5,1.5,1.5,1.5,0,10,1.33301e-10,-16.28
3630,9.07986,39.45,0,0,15,23.15,0,0,5,1.5,1.5,1.5,1.5,0,10,1.21083e-10,-16.300000000000004
3632,10.6092,39.48,0,0,15,23.16,0,0,5,1.5,1.5,1.5,1.5,0,10,1.09968e-10,-16.319999999999997
3634,14.8706,39.51,0,0,15,23.17,0,0,5,1.5,1.5,1.5,1.5,0,10,9.98569e-11,-16.339999999999996
3636,15.1312,39.54,0,0,15,23.18,0,0,5,1.5,1.5,1.5,1.5,0,10,9.06618e-11,-16.36
3638,15.6523,39.57,0,0,15,23.19,0,0,5,1.5,1.5,1.5,1.5,0,10,8.23006e-11,-16.38
3640,12.1796,39.6,0,0,15,23.2,0,0,5,1.5,1.5,1.5,1.5,0,10,7.46989e-11,-16.400000000000002
3642,14.607,39.63,0,0,15,23.21,0,0,5,1.5,1.5,1.5,1.5,0,10,6.77888e-11,-16.42
3644,10.5675,39.66,0,0,15,23.22,0,0,5,1.5,1.5,1.5,1.5,0,10,6.15082e-11,-16.439999999999998
3646,13.2595,39.69,0,0,15,23.23,0,0,5,1.5,1.5,1.5,1.5,0,10,5.58008e-11,-16.459999999999997
3648,8.60303,39.72,0,0,15,23.24,0,0,5,1.5,1.5,1.5,1.5,0,10,5.06151e-11,-16.48
3650,7.90336,39.75,0,0,15,23.25,0,0,5,1.5,1.5,1.5,1.5,0,10,4.59042e-11,-16.5
3652,8.43841,39.78,0,0,15,23.26,0,0,5,1.5,1.5,1.5,1.5,0,10,4.16251e-11,-16.52
3654,8.1475,39.81,0,0,15,23.27,0,0,5,1.5,1.5,1.5,1.5,0,10,3.7739e-11,-16.540000000000003
3656,7.48297,39.84,0,0,15,23.28,0,0,5,1.5,1.5,1.5,1.5,0,10,3.42104e-11,-16.560000000000002
3658,7.47997,39.87,0,0,15,23.29,0,0,5,1.5,1.5,1.5,1.5,0,10,3.10068e-11,-16.58
3660,7.5221,39.9,0,0,15,23.3,0,0,5,1.5,1.5,1.5,1.5,0,10,2.80987e-11,-16.599999999999998
3662,7.50517,39.93,0,0,15,23.31,0,0,5,1.5,1.5,1.5,1.5,0,10,2.54594e-11,-16.62
3664,7.69489,39.96,0,0,15,23.32,0,0,5,1.5,1.5,1.5,1.5,0,10,2.30643e-11,-16.64
3666,7.50162,39.99,0,0,15,23.33,0,0,5,1.5,1.5,1.5,1.5,0,10,2.08913e-11,-16.660000000000004
3668,7.59911,40.02,0,0,15,23.34,0,0,5,1.5,1.5,1.5,1.5,0,10,1.892e-11,-16.680000000000003
3670,8.58742,40.05,0,0,15,23.35,0,0,5,1.5,1.5,1.5,1.5,0,10,1.7132e-11,-16.699999999999996
3672,7.82596,40.08,0,0,15,23.36,0,0,5,1.5,1.5,1.5,1.5,0,10,1.55105e-11,-16.72
3674,7.5516,40.11,0,0,15,23.37,0,0,5,1.5,1.5,1.5,1.5,0,10,1.40402e-11,-16.74
3676,7.58242,40.14,0,0,15,23.38,0,0,5,1.5,1.5,1.5,1.5,0,10,1.27073e-11,-16.76
3678,7.92434,40.17,0,0,15,23.39,0,0,5,1.5,1.5,1.5,1.5,0,10,1.14991e-11,-16.78
3680,8.91582,40.2,0,0,15,23.4,0,0,5,1.5,1.5,1.5,1.5,0,10,1.04042e-11,-16.800000000000004
3682,11.8823,40.23,0,0,15,23.41,0,0,5,1.5,1.5,1.5,1.5,0,10,9.41194e-12,-16.819999999999997
3684,10.1818,40.26,0,0,15,23.42,0,0,5,1.5,1.5,1.5,1.5,0,10,8.513e-12,-16.839999999999996
3686,9.48825,40.29,0,0,15,23.43,0,0,5,1.5,1.5,1.5,1.5,0,10,7.69868e-12,-16.86
3688,9.47497,40.32,0,0,15,23.44,0,0,5,1.5,1.5,1.5,1.5,0,10,6.96114e-12,-16.88
3690,9.69234,40.35,0,0,15,23.45,0,0,5,1.5,1.5,1.5,1.5,0,10,6.29325e-12,-16.900000000000002
3692,9.38015,40.38,0,0,15,23.46,0,0,5,1.5,1.5,1.5,1.5,0,10,5.68853e-12,-16.92
3694,7.56838,40.41,0,0,15,23.47,0,0,5,1.5,1.5,1.5,1.5,0,10,5.14109e-12,-16.939999999999998
3696,7.75314,40.44,0,0,15,23.48,0,0,5,1.5,1.5,1.5,1.5,0,10,4.64559e-12,-16.959999999999997
3698,7.54766,40.47,0,0,15,23.49,0,0,5,1.5,1.5,1.5,1.5,0,10,4.19717e-12,-16.98
3700,7.54847,40.5,0,0,15,23.5,0,0,5,1.5,1.5,1.5,1.5,0,10,3.79143e-12,-17.0
3702,7.55486,40.53,0,0,15,23.51,0,0,5,1.5,1.5,1.5,1.5,0,10,3.42435e-12,-17.02
3704,7.5283,40.56,0,0,15,23.52,0,0,5,1.5,1.5,1.5,1.5,0,10,3.09232e-12,-17.040000000000003
3706,7.4578,40.59,0,0,15,23.53,0,0,5,1.5,1.5,1.5,1.5,0,10,2.79203e-12,-17.060000000000002
3708,7.46149,40.62,0,0,15,23.54,0,0,5,1.5,1.5,1.5,1.5,0,10,2.5205e-12,-17.08
3710,7.58863,40.65,0,0,15,23.55,0,0,5,1.5,1.5,1.5,1.5,0,10,2.275e-12,-17.099999999999998
3712,7.50943,40.68,0,0,15,23.56,0,0,5,1.5,1.5,1.5,1.5,0,10,2.05309e-12,-17.12
3714,7.39726,40.71,0,0,15,23.57,0,0,5,1.5,1.5,1.5,1.5,0,10,1.85252e-12,-17.14
3716,7.51822,40.74,0,0,15,23.58,0,0,5,1.5,1.5,1.5,1.5,0,10,1.67127e-12,-17.160000000000004
3718,7.54935,40.77,0,0,15,23.59,0,0,5,1.5,1.5,1.5,1.5,0,10,1.50751e-12,-17.180000000000003
3720,7.42655,40.8,0,0,15,23.6,0,0,5,1.5,1.5,1.5,1.5,0,10,1.35958e-12,-17.199999999999996
3722,7.43214,40.83,0,0,15,23.61,0,0,5,1.5,1.5,1.5,1.5,0,10,1.22597e-12,-17.22
3724,7.56224,40.86,0,0,15,23.62,0,0,5,1.5,1.5,1.5,1.5,0,10,1.1053e-12,-17.24
3726,7.59909,40.89,0,0,15,23.63,0,0,5,1.5,1.5,1.5,1.5,0,10,9.96352e-13,-17.26
3728,7.47955,40.92,0,0,15,23.64,0,0,5,1.5,1.5,1.5,1.5,0,10,8.97995e-13,-17.28
3730,7.45625,40.95,0,0,15,23.65,0,0,5,1.5,1.5,1.5,1.5,0,10,8.09215e-13,-17.300000000000004
3732,7.68697,40.98,0,0,15,23.66,0,0,5,1.5,1.5,1.5,1.5,0,10,7.29094e-13,-17.319999999999997
3734,7.60097,41.01,0,0,15,23.67,0,0,5,1.5,1.5,1.5,1.5,0,10,6.56798e-13,-17.339999999999996
3736,7.59818,41.04,0,0,15,23.68,0,0,5,1.5,1.5,1.5,1.5,0,10,5.91575e-13,-17.36
3738,7.49631,41.07,0,0,15,23.69,0,0,5,1.5,1.5,1.5,1.5,0,10,5.32741e-13,-17.38
3740,7.57801,41.1,0,0,15,23.7,0,0,5,1.5,1.5,1.5,1.5,0,10,4.7968e-13,-17.400000000000002
3742,7.73767,41.13,0,0,15,23.71,0,0,5,1.5,1.5,1.5,1.5,0,10,4.31833e-13,-17.42
3744,7.49965,41.16,0,0,15,23.72,0,0,5,1.5,1.5,1.5,1.5,0,10,3.88695e-13,-17.439999999999998
3746,7.40109,41.19,0,0,15,23.73,0,0,5,1.5,1.5,1.5,1.5,0,10,3.49809e-13,-17.459999999999997
3748,7.55547,41.22,0,0,15,23.74,0,0,5,1.5,1.5,1.5,1.5,0,10,3.14762e-13,-17.48
3750,7.52357,41.25,0,0,15,23.75,0,0,5,1.5,1.5,1.5,1.5,0,10,2.83179e-13,-17.5
3752,7.51649,41.28,0,0,15,23.76,0,0,5,1.5,1.5,1.5,1.5,0,10,2.54723e-13,-17.52
3754,7.49274,41.31,0,0,15,23.77,0,0,5,1.5,1.5,1.5,1.5,0,10,2.29089e-13,-17.540000000000003
3756,7.43263,41.34,0,0,15,23.78,0,0,5,1.5,1.5,1.5,1.5,0,10,2.06001e-13,-17.560000000000002
3758,7.61615,41.37,0,0,15,23.79,0,0,5,1.5,1.5,1.5,1.5,0,10,1.85209e-13,-17.58
3760,7.61962,41.4,0,0,15,23.8,0,0,5,1.5,1.5,1.5,1.5,0,10,1.66489e-13,-17.599999999999998
3762,7.83301,41.43,0,0,15,23.81,0,0,5,1.5,1.5,1.5,1.5,0,10,1.49636e-13,-17.62
3764,8.66716,41.46,0,0,15,23.82,0,0,5,1.5,1.5,1.5,1.5,0,10,1.34466e-13,-17.64
3766,8.84,41.49,0,0,15,23.83,0,0,5,1.5,1.5,1.5,1.5,0,10,1.20815e-13,-17.660000000000004
3768,13.3885,41.52,0,0,15,23.84,0,0,5,1.5,1.5,1.5,1.5,0,10,1.08531e-13,-17.680000000000003
3770,14.8531,41.55,0,0,15,23.85,0,0,5,1.5,1.5,1.5,1.5,0,10,9.74804e-14,-17.699999999999996
3772,15.2533,41.58,0,0,15,23.86,0,0,5,1.5,1.5,1.5,1.5,0,10,8.75403e-14,-17.72
3774,11.1686,41.61,0,0,15,23.87,0,0,5,1.5,1.5,1.5,1.5,0,10,7.86008e-14,-17.74
3776,8.64034,41.64,0,0,15,23.88,0,0,5,1.5,1.5,1.5,1.5,0,10,7.05625e-14,-17.76
3778,8.91517,41.67,0,0,15,23.89,0,0,5,1.5,1.5,1.5,1.5,0,10,6.33358e-14,-17.78
3780,8.87134,41.7,0,0,15,23.9,0,0,5,1.5,1.5,1.5,1.5,0,10,5.68397e-14,-17.800000000000004
3782,8.71898,41.73,0,0,15,23.91,0,0,5,1.5,1.5,1.5,1.5,0,10,5.10014e-14,-17.819999999999997
3784,8.59392,41.76,0,0,15,23.92,0,0,5,1.5,1.5,1.5,1.5,0,10,4.57552e-14,-17.839999999999996
3786,8.79468,41.79,0,0,15,23.93,0,0,5,1.5,1.5,1.5,1.5,0,10,4.10419e-14,-17.86
3788,8.71058,41.82,0,0,15,23.94,0,0,5,1.5,1.5,1.5,1.5,0,10,3.68079e-14,-17.88
3790,8.5797,41.85,0,0,15,23.95,0,0,5,1.5,1.5,1.5,1.5,0,10,3.30052e-14,-17.900000000000002
3792,8.77688,41.88,0,0,15,23.96,0,0,5,1.5,1.5,1.5,1.5,0,10,2.95905e-14,-17.92
3794,9.42651,41.91,0,0,15,23.97,0,0,5,1.5,1.5,1.5,1.5,0,10,2.65246e-14,-17.939999999999998
3796,14.3105,41.94,0,0,15,23.98,0,0,5,1.5,1.5,1.5,1.5,0,10,2.37724e-14,-17.959999999999997
3798,14.7864,41.97,0,0,15,23.99,0,0,5,1.5,1.5,1.5,1.5,0,10,2.13022e-14,-17.98
3800,14.3849,42.0,0,0,15,24.0,0,0,5,1.5,1.5,1.5,1.5,0,10,1.90855e-14,-18.0
3802,12.562,42.03,0,0,15,24.01,0,0,5,1.5,1.5,1.5,1.5,0,10,1.70967e-14,-18.02
3804,8.91642,42.06,0,0,15,24.02,0,0,5,1.5,1.5,1.5,1.5,0,10,1.53125e-14,-18.040000000000003
3806,7.43795,42.09,0,0,15,24.03,0,0,5,1.5,1.5,1.5,1.5,0,10,1.37122e-14,-18.060000000000002
3808,8.34026,42.12,0,0,15,24.04,0,0,5,1.5,1.5,1.5,1.5,0,10,1.22771e-14,-18.08
3810,8.90233,42.15,0,0,15,24.05,0,0,5,1.5,1.5,1.5,1.5,0,10,1.09904e-14,-18.099999999999998
3812,9.88714,42.18,0,0,15,24.06,0,0,5,1.5,1.5,1.5,1.5,0,10,9.83683e-15,-18.12
3814,14.6274,42.21,0,0,15,24.07,0,0,5,1.5,1.5,1.5,1.5,0,10,8.80289e-15,-18.14
3816,15.124,42.24,0,0,15,24.08,0,0,5,1.5,1.5,1.5,1.5,0,10,7.87632e-15,-18.160000000000004
3818,14.8361,42.27,0,0,15,24.09,0,0,5,1.5,1.5,1.5,1.5,0,10,7.04608e-15,-18.180000000000003
3820,11.2765,42.3,0,0,15,24.1,0,0,5,1.5,1.5,1.5,1.5,0,10,6.30231e-15,-18.199999999999996
3822,8.32404,42.33,0,0,15,24.11,0,0,5,1.5,1.5,1.5,1.5,0,10,5.63609e-15,-18.22
3824,7.55747,42.36,0,0,15,24.12,0,0,5,1.5,1.5,1.5,1.5,0,10,5.03946e-15,-18.24
3826,7.53635,42.39,0,0,15,24.13,0,0,5,1.5,1.5,1.5,1.5,0,10,4.50523e-15,-18.26
3828,7.62358,42.42,0,0,15,24.14,0,0,5,1.5,1.5,1.5,1.5,0,10,4.02695e-15,-18.28
3830,7.51602,42.45,0,0,15,24.15,0,0,5,1.5,1.5,1.5,1.5,0,10,3.59884e-15,-18.300000000000004
3832,7.73483,42.48,0,0,15,24.16,0,0,5,1.5,1.5,1.5,1.5,0,10,3.21571e-15,-18.319999999999997
3834,7.63869,42.51,0,0,15,24.17,0,0,5,1.5,1.5,1.5,1.5,0,10,2.87287e-15,-18.339999999999996
3836,7.53823,42.54,0,0,15,24.18,0,0,5,1.5,1.5,1.5,1.5,0,10,2.56616e-15,-18.36
3838,7.60215,42.57,0,0,15,24.19,0,0,5,1.5,1.5,1.5,1.5,0,10,2.2918e-15,-18.38
3840,7.7315,42.6,0,0,15,24.2,0,0,5,1.5,1.5,1.5,1.5,0,10,2.04643e-15,-18.400000000000002
3842,7.56766,42.63,0,0,15,24.21,0,0,5,1.5,1.5,1.5,1.5,0,10,1.82702e-15,-18.42
3844,7.52926,42.66,0,0,15,24.22,0,0,5,1.5,1.5,1.5,1.5,0,10,1.63086e-15,-18.439999999999998
3846,7.58774,42.69,0,0,15,24.23,0,0,5,1.5,1.5,1.5,1.5,0,10,1.45552e-15,-18.459999999999997
3848,7.42562,42.72,0,0,15,24.24,0,0,5,1.5,1.5,1.5,1.5,0,10,1.29881e-15,-18.48
3850,9.07143,42.75,0,0,15,24.25,0,0,5,1.5,1.5,1.5,1.5,0,10,1.15877e-15,-18.5
3852,8.8239,42.78,0,0,15,24.26,0,0,5,1.5,1.5,1.5,1.5,0,10,1.03366e-15,-18.52
3854,12.4261,42.81,0,0,15,24.27,0,0,5,1.5,1.5,1.5,1.5,0,10,9.21902e-16,-18.540000000000003
3856,13.7056,42.84,0,0,15,24.28,0,0,5,1.5,1.5,1.5,1.5,0,10,8.22086e-16,-18.560000000000002
3858,13.8521,42.87,0,0,15,24.29,0,0,5,1.5,1.5,1.5,1.5,0,10,7.32954e-16,-18.58
3860,13.7779,42.9,0,0,15,24.3,0,0,5,1.5,1.5,1.5,1.5,0,10,6.53374e-16,-18.599999999999998
3862,14.4427,42.93,0,0,15,24.31,0,0,5,1.5,1.5,1.5,1.5,0,10,5.82336e-16,-18.62
3864,13.4146,42.96,0,0,15,24.32,0,0,5,1.5,1.5,1.5,1.5,0,10,5.18934e-16,-18.64
3866,11.4675,42.99,0,0,15,24.33,0,0,5,1.5,1.5,1.5,1.5,0,10,4.62356e-16,-18.660000000000004
3868,8.37031,43.02,0,0,15,24.34,0,0,5,1.5,1.5,1.5,1.5,0,10,4.11877e-16,-18.680000000000003
3870,7.53607,43.05,0,0,15,24.35,0,0,5,1.5,1.5,1.5,1.5,0,10,3.66847e-16,-18.699999999999996
3872,7.59302,43.08,0,0,15,24.36,0,0,5,1.5,1.5,1.5,1.5,0,10,3.26684e-16,-18.72
3874,7.41113,43.11,0,0,15,24.37,0,0,5,1.5,1.5,1.5,1.5,0,10,2.90869e-16,-18.74
3876,7.39642,43.14,0,0,15,24.38,0,0,5,1.5,1.5,1.5,1.5,0,10,2.58936e-16,-18.76
3878,7.60834,43.17,0,0,15,24.39,0,0,5,1.5,1.5,1.5,1.5,0,10,2.3047e-16,-18.78
3880,7.39968,43.2,0,0,15,24.4,0,0,5,1.5,1.5,1.5,1.5,0,10,2.05098e-16,-18.800000000000004
3882,7.55814,43.23,0,0,15,24.41,0,0,5,1.5,1.5,1.5,1.5,0,10,1.82488e-16,-18.819999999999997
3884,7.49627,43.26,0,0,15,24.42,0,0,5,1.5,1.5,1.5,1.5,0,10,1.62344e-16,-18.839999999999996
3886,7.6182,43.29,0,0,15,24.43,0,0,5,1.5,1.5,1.5,1.5,0,10,1.44398e-16,-18.86
3888,7.51331,43.32,0,0,15,24.44,0,0,5,1.5,1.5,1.5,1.5,0,10,1.28414e-16,-18.88
3890,7.63469,43.35,0,0,15,24.45,0,0,5,1.5,1.5,1.5,1.5,0,10,1.1418e-16,-18.900000000000002
3892,7.39132,43.38,0,0,15,24.46,0,0,5,1.5,1.5,1.5,1.5,0,10,1.01507e-16,-18.92
3894,8.02131,43.41,0,0,15,24.47,0,0,5,1.5,1.5,1.5,1.5,0,10,9.02243e-17,-18.939999999999998
3896,8.6317,43.44,0,0,15,24.48,0,0,5,1.5,1.5,1.5,1.5,0,10,8.01824e-17,-18.959999999999997
3898,9.34723,43.47,0,0,15,24.49,0,0,5,1.5,1.5,1.5,1.5,0,10,7.12459e-17,-18.98
3900,9.3836,43.5,0,0,15,24.5,0,0,5,1.5,1.5,1.5,1.5,0,10,6.32947e-17,-19.0
3902,8.9123,43.53,0,0,15,24.51,0,0,5,1.5,1.5,1.5,1.5,0,10,5.62212e-17,-19.02
3904,8.75379,43.56,0,0,15,24.52,0,0,5,1.5,1.5,1.5,1.5,0,10,4.99296e-17,-19.040000000000003
3906,12.4125,43.59,0,0,15,24.53,0,0,5,1.5,1.5,1.5,1.5,0,10,4.43346e-17,-19.060000000000002
3908,14.8005,43.62,0,0,15,24.54,0,0,5,1.5,1.5,1.5,1.5,0,10,3.93598e-17,-19.08
3910,13.9628,43.65,0,0,15,24.55,0,0,5,1.5,1.5,1.5,1.5,0,10,3.49372e-17,-19.099999999999998
3912,9.86347,43.68,0,0,15,24.56,0,0,5,1.5,1.5,1.5,1.5,0,10,3.10063e-17,-19.12
3914,8.61255,43.71,0,0,15,24.57,0,0,5,1.5,1.5,1.5,1.5,0,10,2.75129e-17,-19.14
3916,8.56734,43.74,0,0,15,24.58,0,0,5,1.5,1.5,1.5,1.5,0,10,2.4409e-17,-19.160000000000004
3918,8.57376,43.77,0,0,15,24.59,0,0,5,1.5,1.5,1.5,1.5,0,10,2.16515e-17,-19.180000000000003
3920,8.54579,43.8,0,0,15,24.6,0,0,5,1.5,1.5,1.5,1.5,0,10,1.92022e-17,-19.199999999999996
3922,8.49624,43.83,0,0,15,24.61,0,0,5,1.5,1.5,1.5,1.5,0,10,1.70271e-17,-19.22
3924,8.55869,43.86,0,0,15,24.62,0,0,5,1.5,1.5,1.5,1.5,0,10,1.50958e-17,-19.24
3926,8.58076,43.89,0,0,15,24.63,0,0,5,1.5,1.5,1.5,1.5,0,10,1.33813e-17,-19.26
3928,8.51154,43.92,0,0,15,24.64,0,0,5,1.5,1.5,1.5,1.5,0,10,1.18594e-17,-19.28
3930,8.61889,43.95,0,0,15,24.65,0,0,5,1.5,1.5,1.5,1.5,0,10,1.05088e-17,-19.300000000000004
3932,8.78433,43.98,0,0,15,24.66,0,0,5,1.5,1.5,1.5,1.5,0,10,9.310460000000001e-18,-19.319999999999997
3934,7.59422,44.01,0,0,15,24.67,0,0,5,1.5,1.5,1.5,1.5,0,10,8.247340000000001e-18,-19.339999999999996
3936,7.59298,44.04,0,0,15,24.68,0,0,5,1.5,1.5,1.5,1.5,0,10,7.30435e-18,-19.36
3938,8.0768,44.07,0,0,15,24.69,0,0,5,1.5,1.5,1.5,1.5,0,10,6.46807e-18,-19.38
3940,8.62268,44.1,0,0,15,24.7,0,0,5,1.5,1.5,1.5,1.5,0,10,5.7265500000000005e-18,-19.400000000000002
3942,8.61495,44.13,0,0,15,24.71,0,0,5,1.5,1.5,1.5,1.5,0,10,5.069170000000001e-18,-19.42
3944,8.6413,44.16,0,0,15,24.72,0,0,5,1.5,1.5,1.5,1.5,0,10,4.4864800000000005e-18,-19.439999999999998
3946,8.52903,44.19,0,0,15,24.73,0,0,5,1.5,1.5,1.5,1.5,0,10,3.9700900000000004e-18,-19.459999999999997
3948,8.80057,44.22,0,0,15,24.74,0,0,5,1.5,1.5,1.5,1.5,0,10,3.51253e-18,-19.48
3950,8.58857,44.25,0,0,15,24.75,0,0,5,1.5,1.5,1.5,1.5,0,10,3.1071700000000003e-18,-19.5
3952,8.62998,44.28,0,0,15,24.76,0,0,5,1.5,1.5,1.5,1.5,0,10,2.7481200000000003e-18,-19.52
3954,8.54453,44.31,0,0,15,24.77,0,0,5,1.5,1.5,1.5,1.5,0,10,2.4301400000000004e-18,-19.540000000000003
3956,8.21646,44.34,0,0,15,24.78,0,0,5,1.5,1.5,1.5,1.5,0,10,2.14858e-18,-19.560000000000002
3958,5.0299,44.37,0,0,15,24.79,0,0,5,1.5,1.5,1.5,1.5,0,10,1.8993200000000002e-18,-19.58
3960,4.48568,44.4,0,0,15,24.8,0,0,5,1.5,1.5,1.5,1.5,0,10,1.6786800000000001e-18,-19.599999999999998
3962,4.57973,44.43,0,0,15,24.81,0,0,5,1.5,1.5,1.5,1.5,0,10,1.4834200000000002e-18,-19.62
3964,4.47647,44.46,0,0,15,24.82,0,0,5,1.5,1.5,1.5,1.5,0,10,1.31065e-18,-19.64
3966,4.44765,44.49,0,0,15,24.83,0,0,5,1.5,1.5,1.5,1.5,0,10,1.1578e-18,-19.660000000000004
3968,4.48939,44.52,0,0,15,24.84,0,0,5,1.5,1.5,1.5,1.5,0,10,1.0226e-18,-19.680000000000003
3970,4.53758,44.55,0,0,15,24.85,0,0,5,1.5,1.5,1.5,1.5,0,10,9.03028e-19,-19.699999999999996
3972,4.47697,44.58,0,0,15,24.86,0,0,5,1.5,1.5,1.5,1.5,0,10,7.97303e-19,-19.72
3974,4.48865,44.61,0,0,15,24.87,0,0,5,1.5,1.5,1.5,1.5,0,10,7.03834e-19,-19.74
3976,4.56105,44.64,0,0,15,24.88,0,0,5,1.5,1.5,1.5,1.5,0,10,6.21215e-19,-19.76
3978,4.44265,44.67,0,0,15,24.89,0,0,5,1.5,1.5,1.5,1.5,0,10,5.482e-19,-19.78
3980,4.45708,44.7,0,0,15,24.9,0,0,5,1.5,1.5,1.5,1.5,0,10,4.83683e-19,-19.800000000000004
3982,4.43531,44.73,0,0,15,24.91,0,0,5,1.5,1.5,1.5,1.5,0,10,4.26685e-19,-19.819999999999997
3984,4.47084,44.76,0,0,15,24.92,0,0,5,1.5,1.5,1.5,1.5,0,10,3.76339e-19,-19.839999999999996
3986,4.45171,44.79,0,0,15,24.93,0,0,5,1.5,1.5,1.5,1.5,0,10,3.31876e-19,-19.86
3988,4.46035,44.82,0,0,15,24.94,0,0,5,1.5,1.5,1.5,1.5,0,10,2.9261600000000002e-19,-19.88
3990,4.46109,44.85,0,0,15,24.95,0,0,5,1.5,1.5,1.5,1.5,0,10,2.57955e-19,-19.900000000000002
3992,4.52193,44.88,0,0,15,24.96,0,0,5,1.5,1.5,1.5,1.5,0,10,2.27361e-19,-19.92
3994,4.49433,44.91,0,0,15,24.97,0,0,5,1.5,1.5,1.5,1.5,0,10,2.00361e-19,-19.939999999999998
3996,4.43569,44.94,0,0,15,24.98,0,0,5,1.5,1.5,1.5,1.5,0,10,1.76536e-19,-19.959999999999997
3998,4.51446,44.97,0,0,15,24.99,0,0,5,1.5,1.5,1.5,1.5,0,10,1.55518e-19,-19.98


==> NumericalCaseData/res_default_side_front.json.csv <==
time_ms,calc_time_ms,y_e_c1,y_e_c2,y_e_theta,v_e,mu_o_c1,mu_o_c2,mu_o_theta,mu_v_o,sigma_conf_c1,sigma_conf_c2,sigma_conf_theta,sigma_v,v_lb,v_ub,ego_risk,distance
0,12.9998,0,0,-1.5708,0,-15.0,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53199e-08,-15.0
2,9.84597,0,0,-1.5708,0,-14.9722,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.755e-08,-14.9722
4,11.5921,0,0,-1.5708,0,-14.9444,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.00981e-08,-14.9444
6,13.1558,0,0,-1.5708,0,-14.9167,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.30085e-08,-14.9167
8,15.6259,0,0,-1.5708,0,-14.8889,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.63317e-08,-14.8889
10,9.70875,0,0,-1.5708,0,-14.8611,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.01248e-08,-14.8611
12,8.54273,0,0,-1.5708,0,-14.8333,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.44529e-08,-14.8333
14,7.57816,0,0,-1.5708,0,-14.8055,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.93898e-08,-14.8055
16,7.32052,0,0,-1.5708,0,-14.7778,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.50193e-08,-14.7778
18,7.36059,0,0,-1.5708,0,-14.75,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.14362e-08,-14.75
20,8.46427,0,0,-1.5708,0,-14.7222,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.87484e-08,-14.7222
22,8.61176,0,0,-1.5708,0,-14.6944,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.70778e-08,-14.6944
24,9.95305,0,0,-1.5708,0,-14.6666,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.65629e-08,-14.6666
26,9.94991,0,0,-1.5708,0,-14.6389,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.73603e-08,-14.6389
28,10.8052,0,0,-1.5708,0,-14.6111,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.96475e-08,-14.6111
30,8.59076,0,0,-1.5708,0,-14.5833,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13625e-07,-14.5833
32,8.35911,0,0,-1.5708,0,-14.5555,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29521e-07,-14.5555
34,8.38912,0,0,-1.5708,0,-14.5277,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47591e-07,-14.5277
36,8.90501,0,0,-1.5708,0,-14.5,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68127e-07,-14.5
38,19.0546,0,0,-1.5708,0,-14.4722,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.91458e-07,-14.4722
40,11.7639,0,0,-1.5708,0,-14.4444,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17953e-07,-14.4444
42,10.4656,0,0,-1.5708,0,-14.4166,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.48034e-07,-14.4166
44,7.9093,0,0,-1.5708,0,-14.3888,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.82172e-07,-14.3888
46,7.80244,0,0,-1.5708,0,-14.3611,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.20904e-07,-14.3611
48,7.36659,0,0,-1.5708,0,-14.3333,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.64831e-07,-14.3333
50,7.25198,0,0,-1.5708,0,-14.3055,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.14634e-07,-14.3055
52,7.28748,0,0,-1.5708,0,-14.2777,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.7108e-07,-14.2777
54,7.29358,0,0,-1.5708,0,-14.2499,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.35034e-07,-14.2499
56,7.23358,0,0,-1.5708,0,-14.2222,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.0747e-07,-14.2222
58,7.41366,0,0,-1.5708,0,-14.1944,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.89485e-07,-14.1944
60,7.23732,0,0,-1.5708,0,-14.1666,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.82314e-07,-14.1666
62,7.25745,0,0,-1.5708,0,-14.1388,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.87349e-07,-14.1388
64,7.31954,0,0,-1.5708,0,-14.111,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00615e-06,-14.111
66,7.31449,0,0,-1.5708,0,-14.0833,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.14049e-06,-14.0833
68,7.93233,0,0,-1.5708,0,-14.0555,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29234e-06,-14.0555
70,9.41122,0,0,-1.5708,0,-14.0277,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46392e-06,-14.0277
72,15.7501,0,0,-1.5708,0,-13.9999,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.65773e-06,-13.9999
74,15.4752,0,0,-1.5708,0,-13.9721,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.87658e-06,-13.9721
76,13.8942,0,0,-1.5708,0,-13.9444,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.12363e-06,-13.9444
78,12.8143,0,0,-1.5708,0,-13.9166,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.40241e-06,-13.9166
80,15.5681,0,0,-1.5708,0,-13.8888,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.71689e-06,-13.8888
82,15.9564,0,0,-1.5708,0,-13.861,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.07152e-06,-13.861
84,12.5393,0,0,-1.5708,0,-13.8332,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.47131e-06,-13.8332
86,10.0607,0,0,-1.5708,0,-13.8055,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.92183e-06,-13.8055
88,8.12237,0,0,-1.5708,0,-13.7777,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.42937e-06,-13.7777
90,7.89165,0,0,-1.5708,0,-13.7499,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.00095e-06,-13.7499
92,7.5056,0,0,-1.5708,0,-13.7221,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.64442e-06,-13.7221
94,10.6545,0,0,-1.5708,0,-13.6943,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.3686e-06,-13.6943
96,10.9026,0,0,-1.5708,0,-13.6666,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.18332e-06,-13.6666
98,8.7763,0,0,-1.5708,0,-13.6388,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.09961e-06,-13.6388
100,8.49417,0,0,-1.5708,0,-13.611,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.12977e-06,-13.611
102,8.7119,0,0,-1.5708,0,-13.5832,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02876e-05,-13.5832
104,7.63969,0,0,-1.5708,0,-13.5554,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15884e-05,-13.5554
106,9.44883,0,0,-1.5708,0,-13.5277,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30494e-05,-13.5277
108,8.11167,0,0,-1.5708,0,-13.4999,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46898e-05,-13.4999
110,7.39004,0,0,-1.5708,0,-13.4721,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6531e-05,-13.4721
112,7.42699,0,0,-1.5708,0,-13.4443,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85968e-05,-13.4443
114,7.43761,0,0,-1.5708,0,-13.4165,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09139e-05,-13.4165
116,7.62182,0,0,-1.5708,0,-13.3888,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3512e-05,-13.3888
118,7.43559,0,0,-1.5708,0,-13.361,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.64242e-05,-13.361
120,7.457,0,0,-1.5708,0,-13.3332,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.96873e-05,-13.3332
122,9.71895,0,0,-1.5708,0,-13.3054,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.33425e-05,-13.3054
124,7.3829,0,0,-1.5708,0,-13.2776,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.74354e-05,-13.2776
126,7.86665,0,0,-1.5708,0,-13.2499,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.20169e-05,-13.2499
128,7.63136,0,0,-1.5708,0,-13.2221,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.71437e-05,-13.2221
130,8.45655,0,0,-1.5708,0,-13.1943,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.28787e-05,-13.1943
132,7.45255,0,0,-1.5708,0,-13.1665,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.9292e-05,-13.1665
134,8.3966,0,0,-1.5708,0,-13.1387,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.64613e-05,-13.1387
136,9.20485,0,0,-1.5708,0,-13.111,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.4473e-05,-13.111
138,7.33796,0,0,-1.5708,0,-13.0832,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.34232e-05,-13.0832
140,9.07454,0,0,-1.5708,0,-13.0554,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.34184e-05,-13.0554
142,7.73902,0,0,-1.5708,0,-13.0276,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000104577,-13.0276
144,7.71625,0,0,-1.5708,0,-12.9998,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00011703,-12.9998
146,10.903,0,0,-1.5708,0,-12.9721,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000130923,-12.9721
148,7.86307,0,0,-1.5708,0,-12.9443,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000146418,-12.9443
150,7.60741,0,0,-1.5708,0,-12.9165,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000163692,-12.9165
152,7.56625,0,0,-1.5708,0,-12.8887,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000182945,-12.8887
154,7.41599,0,0,-1.5708,0,-12.8609,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000204396,-12.8609
156,7.48652,0,0,-1.5708,0,-12.8332,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000228287,-12.8332
158,7.62687,0,0,-1.5708,0,-12.8054,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000254887,-12.8054
160,7.42281,0,0,-1.5708,0,-12.7776,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000284494,-12.7776
162,7.7791,0,0,-1.5708,0,-12.7498,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000317436,-12.7498
164,7.49094,0,0,-1.5708,0,-12.722,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000354077,-12.722
166,7.41997,0,0,-1.5708,0,-12.6943,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000394818,-12.6943
168,7.32599,0,0,-1.5708,0,-12.6665,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000440103,-12.6665
170,9.49621,0,0,-1.5708,0,-12.6387,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000490423,-12.6387
172,7.80066,0,0,-1.5708,0,-12.6109,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000546317,-12.6109
174,7.41681,0,0,-1.5708,0,-12.5831,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000608383,-12.5831
176,7.22539,0,0,-1.5708,0,-12.5554,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000677279,-12.5554
178,7.24024,0,0,-1.5708,0,-12.5276,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000753732,-12.5276
180,7.3564,0,0,-1.5708,0,-12.4998,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000838541,-12.4998
182,9.35595,0,0,-1.5708,0,-12.472,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000932589,-12.472
184,8.56732,0,0,-1.5708,0,-12.4442,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00103685,-12.4442
186,7.43822,0,0,-1.5708,0,-12.4165,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00115238,-12.4165
188,7.33846,0,0,-1.5708,0,-12.3887,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00128038,-12.3887
190,7.4947,0,0,-1.5708,0,-12.3609,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00142213,-12.3609
192,7.41269,0,0,-1.5708,0,-12.3331,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00157905,-12.3331
194,7.39615,0,0,-1.5708,0,-12.3053,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00175273,-12.3053
196,7.91327,0,0,-1.5708,0,-12.2776,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00194487,-12.2776
198,7.92986,0,0,-1.5708,0,-12.2498,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00215737,-12.2498
200,7.35021,0,0,-1.5708,0,-12.222,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00239231,-12.222
202,8.03269,0,0,-1.5708,0,-12.1942,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00265198,-12.1942
204,8.58942,0,0,-1.5708,0,-12.1664,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00293887,-12.1664
206,7.82615,0,0,-1.5708,0,-12.1387,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00325575,-12.1387
208,8.02602,0,0,-1.5708,0,-12.1109,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00360562,-12.1109
210,9.03606,0,0,-1.5708,0,-12.0831,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00399178,-12.0831
212,9.52004,0,0,-1.5708,0,-12.0553,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00441788,-12.0553
214,7.79289,0,0,-1.5708,0,-12.0275,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00488786,-12.0275
216,11.1619,0,0,-1.5708,0,-11.9998,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00540609,-11.9998
218,8.43222,0,0,-1.5708,0,-11.972,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00597733,-11.972
220,8.00887,0,0,-1.5708,0,-11.9442,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00660678,-11.9442
222,8.75404,0,0,-1.5708,0,-11.9164,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00730015,-11.9164
224,10.9114,0,0,-1.5708,0,-11.8886,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00806367,-11.8886
226,10.7558,0,0,-1.5708,0,-11.8609,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00890416,-11.8609
228,10.7809,0,0,-1.5708,0,-11.8331,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00982907,-11.8331
230,10.7251,0,0,-1.5708,0,-11.8053,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0108465,-11.8053
232,8.30851,0,0,-1.5708,0,-11.7775,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0119655,-11.7775
234,7.3824,0,0,-1.5708,0,-11.7497,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0131955,-11.7497
236,7.51122,0,0,-1.5708,0,-11.722,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0145474,-11.722
238,7.36077,0,0,-1.5708,0,-11.6942,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0160325,-11.6942
240,7.45631,0,0,-1.5708,0,-11.6664,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0176635,-11.6664
242,7.43683,0,0,-1.5708,0,-11.6386,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0194541,-11.6386
244,7.70883,0,0,-1.5708,0,-11.6108,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0214194,-11.6108
246,8.09008,0,0,-1.5708,0,-11.5831,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0235755,-11.5831
248,7.3441,0,0,-1.5708,0,-11.5553,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0259403,-11.5553
250,8.22548,0,0,-1.5708,0,-11.5275,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0285332,-11.5275
252,7.54145,0,0,-1.5708,0,-11.4997,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.031375,-11.4997
254,7.31305,0,0,-1.5708,0,-11.4719,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0344887,-11.4719
256,7.51047,0,0,-1.5708,0,-11.4442,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0378992,-11.4442
258,7.29949,0,0,-1.5708,0,-11.4164,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0416336,-11.4164
260,7.32222,0,0,-1.5708,0,-11.3886,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0457211,-11.3886
262,7.64493,0,0,-1.5708,0,-11.3608,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0501938,-11.3608
264,8.66563,0,0,-1.5708,0,-11.333,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0550863,-11.333
266,12.8738,0,0,-1.5708,0,-11.3053,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0604361,-11.3053
268,11.9482,0,0,-1.5708,0,-11.2775,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0662842,-11.2775
270,11.0019,0,0,-1.5708,0,-11.2497,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0726747,-11.2497
272,10.778,0,0,-1.5708,0,-11.2219,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0796557,-11.2219
274,12.8331,0,0,-1.5708,0,-11.1941,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0872792,-11.1941
276,10.2019,0,0,-1.5708,0,-11.1664,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0956015,-11.1664
278,10.1181,0,0,-1.5708,0,-11.1386,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.104684,-11.1386
280,10.0822,0,0,-1.5708,0,-11.1108,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.114592,-11.1108
282,10.4182,0,0,-1.5708,0,-11.083,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.125398,-11.083
284,8.1561,0,0,-1.5708,0,-11.0552,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.137178,-11.0552
286,7.82046,0,0,-1.5708,0,-11.0275,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.150017,-11.0275
288,7.26696,0,0,-1.5708,0,-10.9997,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.164005,-10.9997
290,8.06355,0,0,-1.5708,0,-10.9719,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.17924,-10.9719
292,8.42279,0,0,-1.5708,0,-10.9441,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.195827,-10.9441
294,15.9044,0,0,-1.5708,0,-10.9163,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.213881,-10.9163
296,11.7854,0,0,-1.5708,0,-10.8886,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.233524,-10.8886
298,9.17231,0,0,-1.5708,0,-10.8608,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.254889,-10.8608
300,7.58752,0,0,-1.5708,0,-10.833,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.27812,-10.833
302,7.48712,0,0,-1.5708,0,-10.8052,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.303371,-10.8052
304,8.63405,0,0,-1.5708,0,-10.7774,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.330809,-10.7774
306,7.26781,0,0,-1.5708,0,-10.7497,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.360612,-10.7497
308,7.28426,0,0,-1.5708,0,-10.7219,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.392975,-10.7219
310,7.52722,0,0,-1.5708,0,-10.6941,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.428106,-10.6941
312,8.55968,0,0,-1.5708,0,-10.6663,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.466228,-10.6663
314,7.30123,0,0,-1.5708,0,-10.6385,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.507582,-10.6385
316,8.85443,0,0,-1.5708,0,-10.6108,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.552428,-10.6108
318,7.91307,0,0,-1.5708,0,-10.583,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.601045,-10.583
320,7.38661,0,0,-1.5708,0,-10.5552,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.653731,-10.5552
322,7.19244,0,0,-1.5708,0,-10.5274,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.710808,-10.5274
324,8.50753,0,0,-1.5708,0,-10.4996,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.772622,-10.4996
326,10.9318,0,0,-1.5708,0,-10.4719,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.839544,-10.4719
328,14.8406,0,0,-1.5708,0,-10.4441,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.911972,-10.4441
330,12.5911,0,0,-1.5708,0,-10.4163,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.990333,-10.4163
332,12.9616,0,0,-1.5708,0,-10.3885,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07508,-10.3885
334,12.846,0,0,-1.5708,0,-10.3607,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16672,-10.3607
336,15.6341,0,0,-1.5708,0,-10.333,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26576,-10.333
338,15.7999,0,0,-1.5708,0,-10.3052,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37277,-10.3052
340,16.0502,0,0,-1.5708,0,-10.2774,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48835,-10.2774
342,14.1521,0,0,-1.5708,0,-10.2496,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61315,-10.2496
344,12.7932,0,0,-1.5708,0,-10.2218,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.74787,-10.2218
346,11.1724,0,0,-1.5708,0,-10.1941,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.89323,-10.1941
348,10.5015,0,0,-1.5708,0,-10.1663,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05002,-10.1663
350,11.5111,0,0,-1.5708,0,-10.1385,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2191,-10.1385
352,11.1148,0,0,-1.5708,0,-10.1107,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.40137,-10.1107
354,10.0727,0,0,-1.5708,0,-10.0829,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.59778,-10.0829
356,13.9412,0,0,-1.5708,0,-10.0552,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.80936,-10.0552
358,12.1064,0,0,-1.5708,0,-10.0274,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.03721,-10.0274
360,9.51977,0,0,-1.5708,0,-9.9996,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28251,-9.9996
362,9.49988,0,0,-1.5708,0,-9.97182,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.54649,-9.97182
364,14.24,0,0,-1.5708,0,-9.94404,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.83049,-9.94404
366,12.0538,0,0,-1.5708,0,-9.91626,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13592,-9.91626
368,11.723,0,0,-1.5708,0,-9.88848,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.4643,-9.88848
370,9.76789,0,0,-1.5708,0,-9.8607,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.81722,-9.8607
372,7.5876,0,0,-1.5708,0,-9.83292,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.19641,-9.83292
374,7.3727,0,0,-1.5708,0,-9.80514,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.60367,-9.80514
376,7.38609,0,0,-1.5708,0,-9.77736,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.04094,-9.77736
378,7.76952,0,0,-1.5708,0,-9.74958,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.51029,-9.74958
380,7.43005,0,0,-1.5708,0,-9.7218,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.01388,-9.7218
382,7.43543,0,0,-1.5708,0,-9.69402,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.55405,-9.69402
384,7.25503,0,0,-1.5708,0,-9.66624,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.13326,-9.66624
386,8.25492,0,0,-1.5708,0,-9.63846,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.75412,-9.63846
388,7.39856,0,0,-1.5708,0,-9.61068,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.41942,-9.61068
390,7.29984,0,0,-1.5708,0,-9.5829,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.1321,-9.5829
392,7.41358,0,0,-1.5708,0,-9.55512,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.8952,-9.55512
394,7.31485,0,0,-1.5708,0,-9.52734,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11.7122,-9.52734
396,7.37255,0,0,-1.5708,0,-9.49956,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12.5865,-9.49956
398,7.22127,0,0,-1.5708,0,-9.47178,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13.5218,-9.47178
400,7.19172,0,0,-1.5708,0,-9.444,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14.522,-9.444
402,7.24034,0,0,-1.5708,0,-9.41622,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15.5913,-9.41622
404,7.22181,0,0,-1.5708,0,-9.38844,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16.7341,-9.38844
406,7.32356,0,0,-1.5708,0,-9.36066,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,17.9551,-9.36066
408,7.25097,0,0,-1.5708,0,-9.33288,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,19.2591,-9.33288
410,7.24752,0,0,-1.5708,0,-9.3051,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,20.6513,-9.3051
412,7.18826,0,0,-1.5708,0,-9.27732,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22.1373,-9.27732
414,7.29981,0,0,-1.5708,0,-9.24954,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,23.7228,-9.24954
416,7.27134,0,0,-1.5708,0,-9.22176,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,25.4139,-9.22176
418,8.33898,0,0,-1.5708,0,-9.19398,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,27.217,-9.19398
420,8.68463,0,0,-1.5708,0,-9.1662,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,29.139,-9.1662
422,10.6258,0,0,-1.5708,0,-9.13842,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,31.1869,-9.13842
424,8.14698,0,0,-1.5708,0,-9.11064,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,33.3684,-9.11064
426,9.19341,0,0,-1.5708,0,-9.08286,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,35.6914,-9.08286
428,7.28789,0,0,-1.5708,0,-9.05508,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,38.1642,-9.05508
430,11.5709,0,0,-1.5708,0,-9.0273,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,40.7956,-9.0273
432,10.0102,0,0,-1.5708,0,-8.99952,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,43.5949,-8.99952
434,12.8265,0,0,-1.5708,0,-8.97174,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,46.5718,-8.97174
436,13.4903,0,0,-1.5708,0,-8.94396,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,49.7365,-8.94396
438,15.3399,0,0,-1.5708,0,-8.91618,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,53.0998,-8.91618
440,14.8078,0,0,-1.5708,0,-8.8884,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,56.6729,-8.8884
442,16.3754,0,0,-1.5708,0,-8.86062,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,60.4677,-8.86062
444,15.9595,0,0,-1.5708,0,-8.83284,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,64.4966,-8.83284
446,13.4408,0,0,-1.5708,0,-8.80506,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,68.7726,-8.80506
448,12.9972,0,0,-1.5708,0,-8.77728,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,73.3095,-8.77728
450,12.8634,0,0,-1.5708,0,-8.7495,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,78.1214,-8.7495
452,14.0292,0,0,-1.5708,0,-8.72172,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,83.2234,-8.72172
454,14.7189,0,0,-1.5708,0,-8.69394,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,88.6313,-8.69394
456,14.7439,0,0,-1.5708,0,-8.66616,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94.3614,-8.66616
458,16.1406,0,0,-1.5708,0,-8.63838,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100.431,-8.63838
460,21.8459,0,0,-1.5708,0,-8.6106,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106.858,-8.6106
462,18.1368,0,0,-1.5708,0,-8.58282,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,113.661,-8.58282
464,15.7534,0,0,-1.5708,0,-8.55504,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,120.86,-8.55504
466,16.0893,0,0,-1.5708,0,-8.52726,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,128.476,-8.52726
468,12.934,0,0,-1.5708,0,-8.49948,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,136.529,-8.49948
470,16.9777,0,0,-1.5708,0,-8.4717,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,145.043,-8.4717
472,16.2835,0,0,-1.5708,0,-8.44392,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,154.04,-8.44392
474,10.9549,0,0,-1.5708,0,-8.41614,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,163.545,-8.41614
476,10.5034,0,0,-1.5708,0,-8.38836,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,173.584,-8.38836
478,7.48884,0,0,-1.5708,0,-8.36058,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,184.182,-8.36058
480,7.25018,0,0,-1.5708,0,-8.3328,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,195.367,-8.3328
482,9.13437,0,0,-1.5708,0,-8.30502,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,207.168,-8.30502
484,8.09533,0,0,-1.5708,0,-8.27724,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,219.614,-8.27724
486,7.49873,0,0,-1.5708,0,-8.24946,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,232.738,-8.24946
488,7.41937,0,0,-1.5708,0,-8.22168,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,246.57,-8.22168
490,7.8923,0,0,-1.5708,0,-8.1939,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,261.144,-8.1939
492,7.52691,0,0,-1.5708,0,-8.16612,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,276.495,-8.16612
494,7.38662,0,0,-1.5708,0,-8.13834,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,292.66,-8.13834
496,7.44986,0,0,-1.5708,0,-8.11056,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,309.675,-8.11056
498,7.57582,0,0,-1.5708,0,-8.08278,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,327.58,-8.08278
500,7.63923,0,0,-1.5708,0,-8.055,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,346.415,-8.055
502,7.52872,0,0,-1.5708,0,-8.02722,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,366.221,-8.02722
504,8.25678,0,0,-1.5708,0,-7.99944,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,387.042,-7.99944
506,7.77553,0,0,-1.5708,0,-7.97166,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,408.923,-7.97166
508,7.61709,0,0,-1.5708,0,-7.94388,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,431.91,-7.94388
510,7.36382,0,0,-1.5708,0,-7.9161,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,456.051,-7.9161
512,7.29324,0,0,-1.5708,0,-7.88832,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,481.395,-7.88832
514,7.2002,0,0,-1.5708,0,-7.86054,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,507.994,-7.86054
516,9.64846,0,0,-1.5708,0,-7.83276,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,535.9,-7.83276
518,8.60618,0,0,-1.5708,0,-7.80498,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,565.169,-7.80498
520,8.14115,0,0,-1.5708,0,-7.7772,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,595.857,-7.7772
522,7.63631,0,0,-1.5708,0,-7.74942,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,628.021,-7.74942
524,9.97826,0,0,-1.5708,0,-7.72164,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,661.723,-7.72164
526,9.44441,0,0,-1.5708,0,-7.69386,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,697.023,-7.69386
528,9.88505,0,0,-1.5708,0,-7.66608,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,733.985,-7.66608
530,7.33801,0,0,-1.5708,0,-7.6383,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,772.675,-7.6383
532,7.42837,0,0,-1.5708,0,-7.61052,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,813.16,-7.61052
534,7.37995,0,0,-1.5708,0,-7.58274,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,855.51,-7.58274
536,7.69555,0,0,-1.5708,0,-7.55496,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,899.796,-7.55496
538,7.41235,0,0,-1.5708,0,-7.52718,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,946.091,-7.52718
540,7.41582,0,0,-1.5708,0,-7.4994,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,994.47,-7.4994
542,7.39877,0,0,-1.5708,0,-7.47162,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1045.01,-7.47162
544,7.4646,0,0,-1.5708,0,-7.44384,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1097.79,-7.44384
546,7.29209,0,0,-1.5708,0,-7.41606,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1152.9,-7.41606
548,7.34067,0,0,-1.5708,0,-7.38828,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1210.4,-7.38828
550,8.90037,0,0,-1.5708,0,-7.3605,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1270.4,-7.3605
552,9.49419,0,0,-1.5708,0,-7.33272,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1332.98,-7.33272
554,9.5878,0,0,-1.5708,0,-7.30494,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1398.22,-7.30494
556,7.60447,0,0,-1.5708,0,-7.27716,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1466.22,-7.27716
558,7.38812,0,0,-1.5708,0,-7.24938,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1537.07,-7.24938
560,8.10447,0,0,-1.5708,0,-7.2216,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1610.87,-7.2216
562,8.63973,0,0,-1.5708,0,-7.19382,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1687.71,-7.19382
564,8.60486,0,0,-1.5708,0,-7.16604,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1767.7,-7.16604
566,10.245,0,0,-1.5708,0,-7.13826,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1850.92,-7.13826
568,9.33945,0,0,-1.5708,0,-7.11048,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1937.5,-7.11048
570,9.24658,0,0,-1.5708,0,-7.0827,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2027.53,-7.0827
572,10.6569,0,0,-1.5708,0,-7.05492,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2121.11,-7.05492
574,11.4015,0,0,-1.5708,0,-7.02714,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2218.36,-7.02714
576,12.7796,0,0,-1.5708,0,-6.99936,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2319.39,-6.99936
578,12.3793,0,0,-1.5708,0,-6.97158,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2424.31,-6.97158
580,10.4992,0,0,-1.5708,0,-6.9438,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2533.23,-6.9438
582,11.0282,0,0,-1.5708,0,-6.91602,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2646.27,-6.91602
584,11.9774,0,0,-1.5708,0,-6.88824,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2763.54,-6.88824
586,10.56,0,0,-1.5708,0,-6.86046,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2885.17,-6.86046
588,8.47447,0,0,-1.5708,0,-6.83268,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3011.28,-6.83268
590,9.9638,0,0,-1.5708,0,-6.8049,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3141.98,-6.8049
592,7.92768,0,0,-1.5708,0,-6.77712,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3277.4,-6.77712
594,8.81154,0,0,-1.5708,0,-6.74934,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3417.66,-6.74934
596,8.80022,0,0,-1.5708,0,-6.72156,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3562.88,-6.72156
598,8.21012,0,0,-1.5708,0,-6.69378,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3713.21,-6.69378
600,7.67831,0,0,-1.5708,0,-6.666,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3868.75,-6.666
602,7.69806,0,0,-1.5708,0,-6.63822,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4029.64,-6.63822
604,7.4421,0,0,-1.5708,0,-6.61044,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4196.01,-6.61044
606,7.34596,0,0,-1.5708,0,-6.58266,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4367.99,-6.58266
608,7.24945,0,0,-1.5708,0,-6.55488,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4545.71,-6.55488
610,7.36115,0,0,-1.5708,0,-6.5271,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4729.29,-6.5271
612,7.37624,0,0,-1.5708,0,-6.49932,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4918.88,-6.49932
614,7.38306,0,0,-1.5708,0,-6.47154,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5114.6,-6.47154
616,7.53868,0,0,-1.5708,0,-6.44376,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5316.58,-6.44376
618,13.3428,0,0,-1.5708,0,-6.41598,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5524.95,-6.41598
620,17.5965,0,0,-1.5708,0,-6.3882,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5739.85,-6.3882
622,18.6282,0,0,-1.5708,0,-6.36042,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5961.41,-6.36042
624,18.6438,0,0,-1.5708,0,-6.33264,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6189.75,-6.33264
626,18.313,0,0,-1.5708,0,-6.30486,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6425.01,-6.30486
628,17.317,0,0,-1.5708,0,-6.27708,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6667.32,-6.27708
630,18.6178,0,0,-1.5708,0,-6.2493,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6916.8,-6.2493
632,17.7312,0,0,-1.5708,0,-6.22152,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7173.58,-6.22152
634,16.2123,0,0,-1.5708,0,-6.19374,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7437.8,-6.19374
636,16.0362,0,0,-1.5708,0,-6.16596,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7709.56,-6.16596
638,17.922,0,0,-1.5708,0,-6.13818,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7989.0,-6.13818
640,16.7035,0,0,-1.5708,0,-6.1104,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8276.24,-6.1104
642,15.0829,0,0,-1.5708,0,-6.08262,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8571.39,-6.08262
644,11.425,0,0,-1.5708,0,-6.05484,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8874.58,-6.05484
646,8.60242,0,0,-1.5708,0,-6.02706,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9185.91,-6.02706
648,7.33852,0,0,-1.5708,0,-5.99928,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9505.51,-5.99928
650,7.45389,0,0,-1.5708,0,-5.9715,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9833.48,-5.9715
652,7.33239,0,0,-1.5708,0,-5.94372,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10169.9,-5.94372
654,7.77614,0,0,-1.5708,0,-5.91594,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10515.0,-5.91594
656,8.06524,0,0,-1.5708,0,-5.88816,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10868.7,-5.88816
658,11.8453,0,0,-1.5708,0,-5.86038,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11231.2,-5.86038
660,14.4104,0,0,-1.5708,0,-5.8326,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11602.6,-5.8326
662,14.4298,0,0,-1.5708,0,-5.80482,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11982.9,-5.80482
664,11.9051,0,0,-1.5708,0,-5.77704,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12372.3,-5.77704
666,7.50413,0,0,-1.5708,0,-5.74926,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12770.8,-5.74926
668,7.99259,0,0,-1.5708,0,-5.72148,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13178.6,-5.72148
670,8.6714,0,0,-1.5708,0,-5.6937,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13595.6,-5.6937
672,8.51472,0,0,-1.5708,0,-5.66592,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14022.0,-5.66592
674,10.141,0,0,-1.5708,0,-5.63814,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14457.8,-5.63814
676,15.9484,0,0,-1.5708,0,-5.61036,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14903.1,-5.61036
678,17.811,0,0,-1.5708,0,-5.58258,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15358.0,-5.58258
680,19.3822,0,0,-1.5708,0,-5.5548,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15822.4,-5.5548
682,19.5501,0,0,-1.5708,0,-5.52702,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16296.4,-5.52702
684,18.9914,0,0,-1.5708,0,-5.49924,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16780.1,-5.49924
686,22.3761,0,0,-1.5708,0,-5.47146,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,17273.5,-5.47146
688,20.7399,0,0,-1.5708,0,-5.44368,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,17776.6,-5.44368
690,18.6985,0,0,-1.5708,0,-5.4159,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,18289.5,-5.4159
692,12.2158,0,0,-1.5708,0,-5.38812,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,18812.1,-5.38812
694,8.03629,0,0,-1.5708,0,-5.36034,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,19344.4,-5.36034
696,7.84156,0,0,-1.5708,0,-5.33256,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,19886.5,-5.33256
698,7.7537,0,0,-1.5708,0,-5.30478,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,20438.4,-5.30478
700,7.70485,0,0,-1.5708,0,-5.277,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,21000.0,-5.277
702,7.33059,0,0,-1.5708,0,-5.24922,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,21571.3,-5.24922
704,8.46249,0,0,-1.5708,0,-5.22144,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22152.3,-5.22144
706,8.49665,0,0,-1.5708,0,-5.19366,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22743.0,-5.19366
708,8.59655,0,0,-1.5708,0,-5.16588,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,23343.2,-5.16588
710,9.40315,0,0,-1.5708,0,-5.1381,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,23953.0,-5.1381
712,10.5939,0,0,-1.5708,0,-5.11032,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,24572.3,-5.11032
714,11.6048,0,0,-1.5708,0,-5.08254,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,25201.0,-5.08254
716,12.8519,0,0,-1.5708,0,-5.05476,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,25839.1,-5.05476
718,11.9189,0,0,-1.5708,0,-5.02698,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,26486.5,-5.02698
720,14.1384,0,0,-1.5708,0,-4.9992,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,27143.1,-4.9992
722,11.2026,0,0,-1.5708,0,-4.97142,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,27808.7,-4.97142
724,9.02497,0,0,-1.5708,0,-4.94364,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,28483.3,-4.94364
726,8.0545,0,0,-1.5708,0,-4.91586,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,29166.9,-4.91586
728,7.37397,0,0,-1.5708,0,-4.88808,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,29859.1,-4.88808
730,10.3927,0,0,-1.5708,0,-4.8603,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,30560.0,-4.8603
732,10.2672,0,0,-1.5708,0,-4.83252,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,31269.4,-4.83252
734,8.98399,0,0,-1.5708,0,-4.80474,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,31987.1,-4.80474
736,8.55091,0,0,-1.5708,0,-4.77696,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,32713.0,-4.77696
738,7.84723,0,0,-1.5708,0,-4.74918,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,33447.0,-4.74918
740,8.98053,0,0,-1.5708,0,-4.7214,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,34188.8,-4.7214
742,9.86716,0,0,-1.5708,0,-4.69362,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,34938.3,-4.69362
744,14.9305,0,0,-1.5708,0,-4.66584,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,35695.4,-4.66584
746,16.0941,0,0,-1.5708,0,-4.63806,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,36459.7,-4.63806
748,19.8045,0,0,-1.5708,0,-4.61028,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,37231.2,-4.61028
750,17.9791,0,0,-1.5708,0,-4.5825,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,38009.6,-4.5825
752,12.7467,0,0,-1.5708,0,-4.55472,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,38794.7,-4.55472
754,9.44716,0,0,-1.5708,0,-4.52694,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,39586.3,-4.52694
756,7.97475,0,0,-1.5708,0,-4.49916,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,40384.2,-4.49916
758,7.56403,0,0,-1.5708,0,-4.47138,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,41188.1,-4.47138
760,8.35491,0,0,-1.5708,0,-4.4436,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,41997.8,-4.4436
762,11.1885,0,0,-1.5708,0,-4.41582,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,42813.1,-4.41582
764,9.77879,0,0,-1.5708,0,-4.38804,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,43633.6,-4.38804
766,8.04916,0,0,-1.5708,0,-4.36026,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,44459.2,-4.36026
768,10.3997,0,0,-1.5708,0,-4.33248,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,45289.6,-4.33248
770,9.748,0,0,-1.5708,0,-4.3047,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,46124.5,-4.3047
772,7.50832,0,0,-1.5708,0,-4.27692,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,46963.6,-4.27692
774,9.93887,0,0,-1.5708,0,-4.24914,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,47806.7,-4.24914
776,8.20563,0,0,-1.5708,0,-4.22136,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,48653.5,-4.22136
778,7.80815,0,0,-1.5708,0,-4.19358,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,49503.6,-4.19358
780,7.43861,0,0,-1.5708,0,-4.1658,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,50356.9,-4.1658
782,7.67869,0,0,-1.5708,0,-4.13802,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,51212.9,-4.13802
784,7.38874,0,0,-1.5708,0,-4.11024,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,52071.5,-4.11024
786,7.44046,0,0,-1.5708,0,-4.08246,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,52932.3,-4.08246
788,7.28613,0,0,-1.5708,0,-4.05468,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,53794.9,-4.05468
790,7.49954,0,0,-1.5708,0,-4.0269,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,54659.1,-4.0269
792,7.72089,0,0,-1.5708,0,-3.99912,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,55524.6,-3.99912
794,7.5955,0,0,-1.5708,0,-3.97134,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,56391.1,-3.97134
796,8.65533,0,0,-1.5708,0,-3.94356,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,57258.1,-3.94356
798,8.90316,0,0,-1.5708,0,-3.91578,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,58125.5,-3.91578
800,8.29235,0,0,-1.5708,0,-3.888,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,58992.9,-3.888
802,8.72155,0,0,-1.5708,0,-3.86022,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,59859.9,-3.86022
804,9.23752,0,0,-1.5708,0,-3.83244,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,60726.3,-3.83244
806,7.42753,0,0,-1.5708,0,-3.80466,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,61591.8,-3.80466
808,7.55481,0,0,-1.5708,0,-3.77688,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,62455.9,-3.77688
810,7.34888,0,0,-1.5708,0,-3.7491,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,63318.4,-3.7491
812,8.43797,0,0,-1.5708,0,-3.72132,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,64179.0,-3.72132
814,12.5308,0,0,-1.5708,0,-3.69354,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,65037.2,-3.69354
816,16.407,0,0,-1.5708,0,-3.66576,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,65893.0,-3.66576
818,18.8619,0,0,-1.5708,0,-3.63798,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,66745.8,-3.63798
820,14.6892,0,0,-1.5708,0,-3.6102,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,67595.3,-3.6102
822,10.1674,0,0,-1.5708,0,-3.58242,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,68441.4,-3.58242
824,8.10899,0,0,-1.5708,0,-3.55464,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,69283.5,-3.55464
826,8.00238,0,0,-1.5708,0,-3.52686,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,70121.5,-3.52686
828,7.97961,0,0,-1.5708,0,-3.49908,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,70955.1,-3.49908
830,8.74518,0,0,-1.5708,0,-3.4713,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,71783.8,-3.4713
832,10.4554,0,0,-1.5708,0,-3.44352,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,72607.5,-3.44352
834,9.65562,0,0,-1.5708,0,-3.41574,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,73425.8,-3.41574
836,7.34368,0,0,-1.5708,0,-3.38796,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,74238.4,-3.38796
838,7.25589,0,0,-1.5708,0,-3.36018,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,75045.1,-3.36018
840,7.32011,0,0,-1.5708,0,-3.3324,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,75845.5,-3.3324
842,7.35899,0,0,-1.5708,0,-3.30462,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,76639.4,-3.30462
844,7.36837,0,0,-1.5708,0,-3.27684,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,77426.5,-3.27684
846,7.3272,0,0,-1.5708,0,-3.24906,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,78206.5,-3.24906
848,7.27105,0,0,-1.5708,0,-3.22128,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,78979.1,-3.22128
850,7.24858,0,0,-1.5708,0,-3.1935,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,79744.2,-3.1935
852,7.39445,0,0,-1.5708,0,-3.16572,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,80501.4,-3.16572
854,7.35277,0,0,-1.5708,0,-3.13794,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,81250.6,-3.13794
856,7.23843,0,0,-1.5708,0,-3.11016,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,81991.4,-3.11016
858,7.3547,0,0,-1.5708,0,-3.08238,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,82723.6,-3.08238
860,7.58401,0,0,-1.5708,0,-3.0546,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,83447.1,-3.0546
862,7.26094,0,0,-1.5708,0,-3.02682,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,84161.5,-3.02682
864,7.31437,0,0,-1.5708,0,-2.99904,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,84866.8,-2.99904
866,7.38541,0,0,-1.5708,0,-2.97126,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,85562.6,-2.97126
868,7.55528,0,0,-1.5708,0,-2.94348,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,86248.7,-2.94348
870,7.3306,0,0,-1.5708,0,-2.9157,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,86925.1,-2.9157
872,9.56526,0,0,-1.5708,0,-2.88792,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,87591.5,-2.88792
874,9.91893,0,0,-1.5708,0,-2.86014,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,88247.7,-2.86014
876,7.42919,0,0,-1.5708,0,-2.83236,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,88893.5,-2.83236
878,7.99477,0,0,-1.5708,0,-2.80458,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,89528.9,-2.80458
880,8.53346,0,0,-1.5708,0,-2.7768,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,90153.6,-2.7768
882,12.1758,0,0,-1.5708,0,-2.74902,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,90767.6,-2.74902
884,13.1384,0,0,-1.5708,0,-2.72124,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,91370.6,-2.72124
886,12.1065,0,0,-1.5708,0,-2.69346,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,91962.6,-2.69346
888,10.0293,0,0,-1.5708,0,-2.66568,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,92543.4,-2.66568
890,8.39011,0,0,-1.5708,0,-2.6379,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,93113.0,-2.6379
892,10.4528,0,0,-1.5708,0,-2.61012,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,93671.1,-2.61012
894,9.33106,0,0,-1.5708,0,-2.58234,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94217.8,-2.58234
896,8.08359,0,0,-1.5708,0,-2.55456,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94753.0,-2.55456
898,7.33413,0,0,-1.5708,0,-2.52678,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,95276.5,-2.52678
900,7.26245,0,0,-1.5708,0,-2.499,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,95788.3,-2.499
902,8.35348,0,0,-1.5708,0,-2.47122,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,96288.3,-2.47122
904,8.2735,0,0,-1.5708,0,-2.44344,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,96776.6,-2.44344
906,7.30835,0,0,-1.5708,0,-2.41566,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,97252.9,-2.41566
908,7.42076,0,0,-1.5708,0,-2.38788,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,97717.4,-2.38788
910,7.61503,0,0,-1.5708,0,-2.3601,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,98169.9,-2.3601
912,10.4998,0,0,-1.5708,0,-2.33232,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,98610.5,-2.33232
914,10.2843,0,0,-1.5708,0,-2.30454,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99039.1,-2.30454
916,8.64517,0,0,-1.5708,0,-2.27676,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99455.8,-2.27676
918,14.8517,0,0,-1.5708,0,-2.24898,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99860.4,-2.24898
920,17.345,0,0,-1.5708,0,-2.2212,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100253.0,-2.2212
922,16.2356,0,0,-1.5708,0,-2.19342,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100634.0,-2.19342
924,14.2595,0,0,-1.5708,0,-2.16564,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101003.0,-2.16564
926,13.8514,0,0,-1.5708,0,-2.13786,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101359.0,-2.13786
928,18.5873,0,0,-1.5708,0,-2.11008,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101704.0,-2.11008
930,19.7854,0,0,-1.5708,0,-2.0823,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102038.0,-2.0823
932,18.418,0,0,-1.5708,0,-2.05452,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102359.0,-2.05452
934,16.9128,0,0,-1.5708,0,-2.02674,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102669.0,-2.02674
936,14.3711,0,0,-1.5708,0,-1.99896,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102967.0,-1.99896
938,13.2743,0,0,-1.5708,0,-1.97118,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103253.0,-1.97118
940,15.6458,0,0,-1.5708,0,-1.9434,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103528.0,-1.9434
942,15.5958,0,0,-1.5708,0,-1.91562,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103791.0,-1.91562
944,15.4322,0,0,-1.5708,0,-1.88784,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104043.0,-1.88784
946,15.746,0,0,-1.5708,0,-1.86006,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104283.0,-1.86006
948,15.56,0,0,-1.5708,0,-1.83228,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104512.0,-1.83228
950,14.2402,0,0,-1.5708,0,-1.8045,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104731.0,-1.8045
952,10.5602,0,0,-1.5708,0,-1.77672,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104938.0,-1.77672
954,8.08412,0,0,-1.5708,0,-1.74894,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105134.0,-1.74894
956,7.29113,0,0,-1.5708,0,-1.72116,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105319.0,-1.72116
958,7.26576,0,0,-1.5708,0,-1.69338,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105494.0,-1.69338
960,7.42609,0,0,-1.5708,0,-1.6656,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105657.0,-1.6656
962,7.35495,0,0,-1.5708,0,-1.63782,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105811.0,-1.63782
964,7.2133,0,0,-1.5708,0,-1.61004,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105954.0,-1.61004
966,7.2883,0,0,-1.5708,0,-1.58226,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106086.0,-1.58226
968,7.34961,0,0,-1.5708,0,-1.55448,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106209.0,-1.55448
970,7.36635,0,0,-1.5708,0,-1.5267,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106321.0,-1.5267
972,7.38946,0,0,-1.5708,0,-1.49892,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106423.0,-1.49892
974,7.31077,0,0,-1.5708,0,-1.47114,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106516.0,-1.47114
976,7.43482,0,0,-1.5708,0,-1.44336,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106599.0,-1.44336
978,7.32945,0,0,-1.5708,0,-1.41558,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106672.0,-1.41558
980,7.37842,0,0,-1.5708,0,-1.3878,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106736.0,-1.3878
982,7.50191,0,0,-1.5708,0,-1.36002,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106791.0,-1.36002
984,7.36107,0,0,-1.5708,0,-1.33224,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106836.0,-1.33224
986,7.42805,0,0,-1.5708,0,-1.30446,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106873.0,-1.30446
988,10.7973,0,0,-1.5708,0,-1.27668,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106900.0,-1.27668
990,14.0908,0,0,-1.5708,0,-1.2489,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106919.0,-1.2489
992,13.3342,0,0,-1.5708,0,-1.22112,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106929.0,-1.22112
994,10.7694,0,0,-1.5708,0,-1.19334,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106931.0,-1.19334
996,8.68694,0,0,-1.5708,0,-1.16556,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106924.0,-1.16556
998,7.88517,0,0,-1.5708,0,-1.13778,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106909.0,-1.13778
1000,9.66043,0,0,-1.5708,0,-1.11,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106886.0,-1.11
1002,13.8753,0,0,-1.5708,0,-1.08222,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106855.0,-1.08222
1004,14.7605,0,0,-1.5708,0,-1.05444,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106816.0,-1.05444
1006,13.9076,0,0,-1.5708,0,-1.02666,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106769.0,-1.02666
1008,14.0926,0,0,-1.5708,0,-0.998879,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106714.0,-0.998879
1010,10.5895,0,0,-1.5708,0,-0.971099,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106652.0,-0.971099
1012,7.88197,0,0,-1.5708,0,-0.943319,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106583.0,-0.943319
1014,7.28182,0,0,-1.5708,0,-0.915539,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106507.0,-0.915539
1016,7.23174,0,0,-1.5708,0,-0.887759,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106423.0,-0.887759
1018,7.28605,0,0,-1.5708,0,-0.859979,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106332.0,-0.859979
1020,7.31911,0,0,-1.5708,0,-0.832199,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106235.0,-0.832199
1022,7.25488,0,0,-1.5708,0,-0.804419,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106131.0,-0.804419
1024,7.25002,0,0,-1.5708,0,-0.776639,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,106020.0,-0.776639
1026,7.29378,0,0,-1.5708,0,-0.748859,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105902.0,-0.748859
1028,7.42148,0,0,-1.5708,0,-0.721079,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105778.0,-0.721079
1030,7.2908,0,0,-1.5708,0,-0.693299,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105648.0,-0.693299
1032,8.40944,0,0,-1.5708,0,-0.665519,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105511.0,-0.665519
1034,9.50472,0,0,-1.5708,0,-0.637739,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105368.0,-0.637739
1036,9.40311,0,0,-1.5708,0,-0.609959,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105219.0,-0.609959
1038,13.0143,0,0,-1.5708,0,-0.582179,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105065.0,-0.582179
1040,13.7932,0,0,-1.5708,0,-0.554399,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104904.0,-0.554399
1042,14.288,0,0,-1.5708,0,-0.526619,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104738.0,-0.526619
1044,16.2143,0,0,-1.5708,0,-0.498839,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104566.0,-0.498839
1046,15.9102,0,0,-1.5708,0,-0.471059,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104388.0,-0.471059
1048,16.6645,0,0,-1.5708,0,-0.443279,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104205.0,-0.443279
1050,16.5019,0,0,-1.5708,0,-0.415499,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,104016.0,-0.415499
1052,15.8911,0,0,-1.5708,0,-0.387719,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103822.0,-0.387719
1054,15.5354,0,0,-1.5708,0,-0.359939,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103623.0,-0.359939
1056,16.3385,0,0,-1.5708,0,-0.332159,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103418.0,-0.332159
1058,15.7081,0,0,-1.5708,0,-0.304379,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,103209.0,-0.304379
1060,16.2198,0,0,-1.5708,0,-0.276599,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102994.0,-0.276599
1062,13.5713,0,0,-1.5708,0,-0.248819,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102774.0,-0.248819
1064,17.1684,0,0,-1.5708,0,-0.221039,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102550.0,-0.221039
1066,14.605,0,0,-1.5708,0,-0.193259,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102320.0,-0.193259
1068,14.9589,0,0,-1.5708,0,-0.165479,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,102086.0,-0.165479
1070,15.9383,0,0,-1.5708,0,-0.137699,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101847.0,-0.137699
1072,16.835,0,0,-1.5708,0,-0.109919,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101603.0,-0.109919
1074,17.7255,0,0,-1.5708,0,-0.0821393,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101355.0,-0.0821393
1076,16.124,0,0,-1.5708,0,-0.0543593,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,101102.0,-0.0543593
1078,14.1033,0,0,-1.5708,0,-0.0265793,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100844.0,-0.0265793
1080,12.7721,0,0,-1.5708,0,0.00120071,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100582.0,0.00120071
1082,10.1899,0,0,-1.5708,0,0.0289807,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100315.0,0.0289807
1084,8.21986,0,0,-1.5708,0,0.0567607,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,100044.0,0.0567607
1086,7.86329,0,0,-1.5708,0,0.0845407,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99768.1,0.0845407
1088,7.39188,0,0,-1.5708,0,0.112321,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99488.1,0.112321
1090,7.2627,0,0,-1.5708,0,0.140101,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99203.8,0.140101
1092,7.30536,0,0,-1.5708,0,0.167881,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,98915.2,0.167881
1094,7.28644,0,0,-1.5708,0,0.195661,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,98622.2,0.195661
1096,7.32874,0,0,-1.5708,0,0.223441,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,98325.0,0.223441
1098,7.269,0,0,-1.5708,0,0.251221,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,98023.6,0.251221
1100,7.35644,0,0,-1.5708,0,0.279001,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,97717.9,0.279001
1102,7.2571,0,0,-1.5708,0,0.306781,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,97408.1,0.306781
1104,7.25042,0,0,-1.5708,0,0.334561,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,97094.1,0.334561
1106,7.32097,0,0,-1.5708,0,0.362341,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,96775.9,0.362341
1108,7.29534,0,0,-1.5708,0,0.390121,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,96453.6,0.390121
1110,7.27592,0,0,-1.5708,0,0.417901,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,96127.2,0.417901
1112,7.23851,0,0,-1.5708,0,0.445681,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,95796.7,0.445681
1114,7.32481,0,0,-1.5708,0,0.473461,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,95462.1,0.473461
1116,7.46166,0,0,-1.5708,0,0.501241,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,95123.4,0.501241
1118,7.36551,0,0,-1.5708,0,0.529021,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94780.6,0.529021
1120,7.30295,0,0,-1.5708,0,0.556801,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94433.9,0.556801
1122,11.0044,0,0,-1.5708,0,0.584581,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94083.0,0.584581
1124,11.1359,0,0,-1.5708,0,0.612361,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,93728.2,0.612361
1126,14.1179,0,0,-1.5708,0,0.640141,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,93369.3,0.640141
1128,14.2526,0,0,-1.5708,0,0.667921,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,93006.5,0.667921
1130,12.3435,0,0,-1.5708,0,0.695701,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,92639.6,0.695701
1132,10.6509,0,0,-1.5708,0,0.723481,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,92268.8,0.723481
1134,9.44064,0,0,-1.5708,0,0.751261,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,91893.9,0.751261
1136,9.69803,0,0,-1.5708,0,0.779041,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,91515.1,0.779041
1138,7.91129,0,0,-1.5708,0,0.806821,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,91132.3,0.806821
1140,7.34176,0,0,-1.5708,0,0.834601,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,90745.6,0.834601
1142,7.32277,0,0,-1.5708,0,0.862381,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,90354.9,0.862381
1144,7.20523,0,0,-1.5708,0,0.890161,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,89960.2,0.890161
1146,7.30003,0,0,-1.5708,0,0.917941,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,89561.6,0.917941
1148,7.28206,0,0,-1.5708,0,0.945721,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,89159.1,0.945721
1150,7.30368,0,0,-1.5708,0,0.973501,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,88752.7,0.973501
1152,7.34136,0,0,-1.5708,0,1.00128,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,88342.3,1.00128
1154,7.26048,0,0,-1.5708,0,1.02906,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,87928.1,1.02906
1156,7.30648,0,0,-1.5708,0,1.05684,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,87509.9,1.05684
1158,7.29479,0,0,-1.5708,0,1.08462,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,87087.8,1.08462
1160,7.30034,0,0,-1.5708,0,1.1124,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,86661.9,1.1124
1162,7.28087,0,0,-1.5708,0,1.14018,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,86232.0,1.14018
1164,7.33236,0,0,-1.5708,0,1.16796,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,85798.4,1.16796
1166,7.23621,0,0,-1.5708,0,1.19574,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,85360.8,1.19574
1168,7.29017,0,0,-1.5708,0,1.22352,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,84919.5,1.22352
1170,7.33872,0,0,-1.5708,0,1.2513,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,84474.3,1.2513
1172,7.27831,0,0,-1.5708,0,1.27908,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,84025.2,1.27908
1174,7.2091,0,0,-1.5708,0,1.30686,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,83572.4,1.30686
1176,7.24165,0,0,-1.5708,0,1.33464,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,83115.8,1.33464
1178,7.2418,0,0,-1.5708,0,1.36242,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,82655.5,1.36242
1180,7.31292,0,0,-1.5708,0,1.3902,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,82191.4,1.3902
1182,7.20423,0,0,-1.5708,0,1.41798,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,81723.5,1.41798
1184,7.32865,0,0,-1.5708,0,1.44576,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,81252.0,1.44576
1186,7.22597,0,0,-1.5708,0,1.47354,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,80776.8,1.47354
1188,7.32019,0,0,-1.5708,0,1.50132,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,80297.9,1.50132
1190,7.24759,0,0,-1.5708,0,1.5291,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,79815.3,1.5291
1192,7.16026,0,0,-1.5708,0,1.55688,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,79329.2,1.55688
1194,7.16973,0,0,-1.5708,0,1.58466,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,78839.4,1.58466
1196,7.2547,0,0,-1.5708,0,1.61244,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,78346.1,1.61244
1198,7.15863,0,0,-1.5708,0,1.64022,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,77849.2,1.64022
1200,8.174,0,0,-1.5708,0,1.668,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,77348.9,1.668
1202,8.42958,0,0,-1.5708,0,1.69578,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,76845.0,1.69578
1204,8.36359,0,0,-1.5708,0,1.72356,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,76337.8,1.72356
1206,8.41392,0,0,-1.5708,0,1.75134,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,75827.1,1.75134
1208,8.30202,0,0,-1.5708,0,1.77912,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,75313.1,1.77912
1210,8.30957,0,0,-1.5708,0,1.8069,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,74795.7,1.8069
1212,10.0958,0,0,-1.5708,0,1.83468,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,74275.0,1.83468
1214,10.0743,0,0,-1.5708,0,1.86246,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,73751.1,1.86246
1216,7.42345,0,0,-1.5708,0,1.89024,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,73224.0,1.89024
1218,7.2765,0,0,-1.5708,0,1.91802,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,72693.7,1.91802
1220,7.2121,0,0,-1.5708,0,1.9458,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,72160.3,1.9458
1222,7.17654,0,0,-1.5708,0,1.97358,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,71623.9,1.97358
1224,7.26157,0,0,-1.5708,0,2.00136,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,71084.4,2.00136
1226,7.24544,0,0,-1.5708,0,2.02914,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,70542.0,2.02914
1228,7.22306,0,0,-1.5708,0,2.05692,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,69996.6,2.05692
1230,7.24743,0,0,-1.5708,0,2.0847,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,69448.4,2.0847
1232,7.26687,0,0,-1.5708,0,2.11248,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,68897.4,2.11248
1234,7.3356,0,0,-1.5708,0,2.14026,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,68343.7,2.14026
1236,9.56601,0,0,-1.5708,0,2.16804,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,67787.3,2.16804
1238,13.6837,0,0,-1.5708,0,2.19582,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,67228.2,2.19582
1240,14.7541,0,0,-1.5708,0,2.2236,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,66666.6,2.2236
1242,14.2021,0,0,-1.5708,0,2.25138,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,66102.6,2.25138
1244,14.4504,0,0,-1.5708,0,2.27916,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,65536.1,2.27916
1246,9.77897,0,0,-1.5708,0,2.30694,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,64967.2,2.30694
1248,8.5498,0,0,-1.5708,0,2.33472,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,64396.1,2.33472
1250,8.4244,0,0,-1.5708,0,2.3625,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,63822.7,2.3625
1252,8.47838,0,0,-1.5708,0,2.39028,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,63247.3,2.39028
1254,8.32966,0,0,-1.5708,0,2.41806,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,62669.7,2.41806
1256,8.29241,0,0,-1.5708,0,2.44584,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,62090.2,2.44584
1258,8.23711,0,0,-1.5708,0,2.47362,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,61508.8,2.47362
1260,7.58524,0,0,-1.5708,0,2.5014,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,60925.6,2.5014
1262,7.30213,0,0,-1.5708,0,2.52918,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,60340.7,2.52918
1264,7.20157,0,0,-1.5708,0,2.55696,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,59754.1,2.55696
1266,7.19078,0,0,-1.5708,0,2.58474,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,59165.9,2.58474
1268,7.14044,0,0,-1.5708,0,2.61252,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,58576.3,2.61252
1270,7.27076,0,0,-1.5708,0,2.6403,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,57985.3,2.6403
1272,7.3099,0,0,-1.5708,0,2.66808,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,57392.9,2.66808
1274,7.24097,0,0,-1.5708,0,2.69586,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,56799.4,2.69586
1276,8.31844,0,0,-1.5708,0,2.72364,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,56204.8,2.72364
1278,10.001,0,0,-1.5708,0,2.75142,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,55609.2,2.75142
1280,8.77667,0,0,-1.5708,0,2.7792,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,55012.6,2.7792
1282,8.41656,0,0,-1.5708,0,2.80698,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,54415.2,2.80698
1284,12.6875,0,0,-1.5708,0,2.83476,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,53817.1,2.83476
1286,13.2412,0,0,-1.5708,0,2.86254,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,53218.4,2.86254
1288,13.7612,0,0,-1.5708,0,2.89032,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,52619.2,2.89032
1290,15.8491,0,0,-1.5708,0,2.9181,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,52019.6,2.9181
1292,16.2726,0,0,-1.5708,0,2.94588,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,51419.6,2.94588
1294,14.3254,0,0,-1.5708,0,2.97366,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,50819.5,2.97366
1296,15.1332,0,0,-1.5708,0,3.00144,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,50219.3,3.00144
1298,16.1981,0,0,-1.5708,0,3.02922,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,49619.0,3.02922
1300,17.1392,0,0,-1.5708,0,3.057,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,49018.9,3.057
1302,15.9973,0,0,-1.5708,0,3.08478,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,48419.0,3.08478
1304,15.5783,0,0,-1.5708,0,3.11256,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,47819.5,3.11256
1306,14.8272,0,0,-1.5708,0,3.14034,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,47220.4,3.14034
1308,13.7198,0,0,-1.5708,0,3.16812,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,46621.8,3.16812
1310,10.1686,0,0,-1.5708,0,3.1959,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,46024.0,3.1959
1312,12.7686,0,0,-1.5708,0,3.22368,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,45426.9,3.22368
1314,14.4603,0,0,-1.5708,0,3.25146,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,44830.7,3.25146
1316,14.5198,0,0,-1.5708,0,3.27924,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,44235.5,3.27924
1318,14.192,0,0,-1.5708,0,3.30702,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,43641.4,3.30702
1320,15.0237,0,0,-1.5708,0,3.3348,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,43048.6,3.3348
1322,14.8902,0,0,-1.5708,0,3.36258,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,42457.1,3.36258
1324,13.3704,0,0,-1.5708,0,3.39036,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,41867.1,3.39036
1326,13.945,0,0,-1.5708,0,3.41814,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,41278.6,3.41814
1328,14.0227,0,0,-1.5708,0,3.44592,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,40691.9,3.44592
1330,14.1292,0,0,-1.5708,0,3.4737,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,40106.9,3.4737
1332,17.2367,0,0,-1.5708,0,3.50148,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,39523.9,3.50148
1334,18.9094,0,0,-1.5708,0,3.52926,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,38942.9,3.52926
1336,17.492,0,0,-1.5708,0,3.55704,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,38364.0,3.55704
1338,17.7844,0,0,-1.5708,0,3.58482,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,37787.4,3.58482
1340,15.8181,0,0,-1.5708,0,3.6126,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,37213.2,3.6126
1342,14.3983,0,0,-1.5708,0,3.64038,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,36641.4,3.64038
1344,19.9086,0,0,-1.5708,0,3.66816,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,36072.2,3.66816
1346,18.3238,0,0,-1.5708,0,3.69594,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,35505.7,3.69594
1348,12.9094,0,0,-1.5708,0,3.72372,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,34942.0,3.72372
1350,10.9665,0,0,-1.5708,0,3.7515,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,34381.2,3.7515
1352,7.38141,0,0,-1.5708,0,3.77928,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,33823.5,3.77928
1354,8.75743,0,0,-1.5708,0,3.80706,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,33268.8,3.80706
1356,8.3751,0,0,-1.5708,0,3.83484,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,32717.4,3.83484
1358,10.8136,0,0,-1.5708,0,3.86262,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,32169.3,3.86262
1360,8.90028,0,0,-1.5708,0,3.8904,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,31624.7,3.8904
1362,8.46572,0,0,-1.5708,0,3.91818,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,31083.6,3.91818
1364,8.44968,0,0,-1.5708,0,3.94596,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,30546.1,3.94596
1366,8.46565,0,0,-1.5708,0,3.97374,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,30012.3,3.97374
1368,8.55534,0,0,-1.5708,0,4.00152,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,29482.4,4.00152
1370,8.40416,0,0,-1.5708,0,4.0293,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,28956.4,4.0293
1372,8.48656,0,0,-1.5708,0,4.05708,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,28434.3,4.05708
1374,8.42364,0,0,-1.5708,0,4.08486,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,27916.4,4.08486
1376,8.46303,0,0,-1.5708,0,4.11264,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,27402.7,4.11264
1378,8.47865,0,0,-1.5708,0,4.14042,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,26893.2,4.14042
1380,8.47693,0,0,-1.5708,0,4.1682,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,26388.1,4.1682
1382,8.4752,0,0,-1.5708,0,4.19598,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,25887.4,4.19598
1384,8.43888,0,0,-1.5708,0,4.22376,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,25391.3,4.22376
1386,8.63233,0,0,-1.5708,0,4.25154,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,24899.7,4.25154
1388,8.67775,0,0,-1.5708,0,4.27932,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,24412.8,4.27932
1390,9.02822,0,0,-1.5708,0,4.3071,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,23930.6,4.3071
1392,10.8527,0,0,-1.5708,0,4.33488,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,23453.3,4.33488
1394,15.2881,0,0,-1.5708,0,4.36266,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22980.8,4.36266
1396,12.8837,0,0,-1.5708,0,4.39044,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22513.3,4.39044
1398,10.1545,0,0,-1.5708,0,4.41822,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22050.8,4.41822
1400,12.2198,0,0,-1.5708,0,4.446,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,21593.3,4.446
1402,9.35395,0,0,-1.5708,0,4.47378,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,21141.0,4.47378
1404,11.164,0,0,-1.5708,0,4.50156,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,20693.8,4.50156
1406,12.695,0,0,-1.5708,0,4.52934,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,20251.8,4.52934
1408,7.37765,0,0,-1.5708,0,4.55712,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,19815.2,4.55712
1410,8.67549,0,0,-1.5708,0,4.5849,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,19383.8,4.5849
1412,9.77784,0,0,-1.5708,0,4.61268,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,18957.9,4.61268
1414,9.00046,0,0,-1.5708,0,4.64046,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,18537.3,4.64046
1416,7.90426,0,0,-1.5708,0,4.66824,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,18122.2,4.66824
1418,8.2062,0,0,-1.5708,0,4.69602,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,17712.6,4.69602
1420,8.69283,0,0,-1.5708,0,4.7238,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,17308.4,4.7238
1422,9.08598,0,0,-1.5708,0,4.75158,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16909.8,4.75158
1424,7.6574,0,0,-1.5708,0,4.77936,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16516.8,4.77936
1426,7.21813,0,0,-1.5708,0,4.80714,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16129.4,4.80714
1428,7.30307,0,0,-1.5708,0,4.83492,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15747.6,4.83492
1430,7.22762,0,0,-1.5708,0,4.8627,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15371.4,4.8627
1432,7.24704,0,0,-1.5708,0,4.89048,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15000.9,4.89048
1434,7.28067,0,0,-1.5708,0,4.91826,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14636.0,4.91826
1436,7.18051,0,0,-1.5708,0,4.94604,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14276.8,4.94604
1438,7.25293,0,0,-1.5708,0,4.97382,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13923.2,4.97382
1440,7.44368,0,0,-1.5708,0,5.0016,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13575.4,5.0016
1442,7.287,0,0,-1.5708,0,5.02938,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13233.2,5.02938
1444,7.19423,0,0,-1.5708,0,5.05716,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12896.7,5.05716
1446,7.15481,0,0,-1.5708,0,5.08494,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12565.8,5.08494
1448,7.26065,0,0,-1.5708,0,5.11272,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12240.7,5.11272
1450,7.3387,0,0,-1.5708,0,5.1405,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11921.1,5.1405
1452,7.21329,0,0,-1.5708,0,5.16828,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11607.2,5.16828
1454,7.21148,0,0,-1.5708,0,5.19606,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11299.0,5.19606
1456,7.75374,0,0,-1.5708,0,5.22384,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10996.3,5.22384
1458,8.50455,0,0,-1.5708,0,5.25162,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10699.3,5.25162
1460,11.1139,0,0,-1.5708,0,5.2794,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10407.8,5.2794
1462,9.47847,0,0,-1.5708,0,5.30718,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10121.8,5.30718
1464,13.9018,0,0,-1.5708,0,5.33496,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9841.39,5.33496
1466,14.2224,0,0,-1.5708,0,5.36274,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9566.43,5.36274
1468,13.8611,0,0,-1.5708,0,5.39052,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9296.93,5.39052
1470,16.1341,0,0,-1.5708,0,5.4183,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9032.84,5.4183
1472,16.1696,0,0,-1.5708,0,5.44608,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8774.13,5.44608
1474,19.9617,0,0,-1.5708,0,5.47386,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8520.77,5.47386
1476,16.5995,0,0,-1.5708,0,5.50164,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8272.71,5.50164
1478,14.3117,0,0,-1.5708,0,5.52942,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8029.91,5.52942
1480,18.2692,0,0,-1.5708,0,5.5572,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7792.33,5.5572
1482,12.2882,0,0,-1.5708,0,5.58498,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7559.91,5.58498
1484,12.9861,0,0,-1.5708,0,5.61276,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7332.62,5.61276
1486,16.1261,0,0,-1.5708,0,5.64054,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7110.41,5.64054
1488,14.911,0,0,-1.5708,0,5.66832,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6893.21,5.66832
1490,9.27992,0,0,-1.5708,0,5.6961,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6680.99,5.6961
1492,8.0061,0,0,-1.5708,0,5.72388,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6473.68,5.72388
1494,7.68035,0,0,-1.5708,0,5.75166,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6271.23,5.75166
1496,7.40571,0,0,-1.5708,0,5.77944,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6073.58,5.77944
1498,8.18171,0,0,-1.5708,0,5.80722,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5880.68,5.80722
1500,7.44799,0,0,-1.5708,0,5.835,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5692.47,5.835
1502,7.40384,0,0,-1.5708,0,5.86278,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5508.88,5.86278
1504,7.36835,0,0,-1.5708,0,5.89056,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5329.85,5.89056
1506,7.25202,0,0,-1.5708,0,5.91834,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5155.33,5.91834
1508,7.30451,0,0,-1.5708,0,5.94612,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4985.24,5.94612
1510,7.32162,0,0,-1.5708,0,5.9739,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4819.53,5.9739
1512,7.32272,0,0,-1.5708,0,6.00168,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4658.13,6.00168
1514,7.54152,0,0,-1.5708,0,6.02946,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4500.97,6.02946
1516,9.21255,0,0,-1.5708,0,6.05724,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4347.98,6.05724
1518,11.5602,0,0,-1.5708,0,6.08502,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4199.11,6.08502
1520,14.6189,0,0,-1.5708,0,6.1128,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4054.27,6.1128
1522,15.1417,0,0,-1.5708,0,6.14058,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3913.41,6.14058
1524,15.8785,0,0,-1.5708,0,6.16836,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3776.46,6.16836
1526,14.9383,0,0,-1.5708,0,6.19614,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3643.34,6.19614
1528,13.4846,0,0,-1.5708,0,6.22392,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3513.99,6.22392
1530,15.3415,0,0,-1.5708,0,6.2517,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3388.33,6.2517
1532,15.6247,0,0,-1.5708,0,6.27948,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3266.31,6.27948
1534,14.9218,0,0,-1.5708,0,6.30726,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3147.85,6.30726
1536,13.3579,0,0,-1.5708,0,6.33504,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3032.87,6.33504
1538,15.5712,0,0,-1.5708,0,6.36282,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2921.32,6.36282
1540,16.1104,0,0,-1.5708,0,6.3906,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2813.12,6.3906
1542,14.8453,0,0,-1.5708,0,6.41838,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2708.2,6.41838
1544,12.4977,0,0,-1.5708,0,6.44616,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2606.5,6.44616
1546,11.6086,0,0,-1.5708,0,6.47394,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2507.94,6.47394
1548,8.79378,0,0,-1.5708,0,6.50172,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2412.46,6.50172
1550,8.82661,0,0,-1.5708,0,6.5295,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2319.98,6.5295
1552,7.384,0,0,-1.5708,0,6.55728,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2230.45,6.55728
1554,7.31331,0,0,-1.5708,0,6.58506,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2143.79,6.58506
1556,7.35623,0,0,-1.5708,0,6.61284,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2059.93,6.61284
1558,7.36821,0,0,-1.5708,0,6.64062,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1978.82,6.64062
1560,7.32426,0,0,-1.5708,0,6.6684,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1900.38,6.6684
1562,7.42474,0,0,-1.5708,0,6.69618,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1824.55,6.69618
1564,8.27343,0,0,-1.5708,0,6.72396,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1751.27,6.72396
1566,8.48854,0,0,-1.5708,0,6.75174,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1680.47,6.75174
1568,8.46067,0,0,-1.5708,0,6.77952,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1612.09,6.77952
1570,8.3749,0,0,-1.5708,0,6.8073,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1546.06,6.8073
1572,8.48071,0,0,-1.5708,0,6.83508,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1482.33,6.83508
1574,8.13176,0,0,-1.5708,0,6.86286,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1420.83,6.86286
1576,9.82653,0,0,-1.5708,0,6.89064,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1361.5,6.89064
1578,8.77208,0,0,-1.5708,0,6.91842,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1304.29,6.91842
1580,7.98568,0,0,-1.5708,0,6.9462,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1249.14,6.9462
1582,7.40392,0,0,-1.5708,0,6.97398,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1195.98,6.97398
1584,7.24822,0,0,-1.5708,0,7.00176,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1144.77,7.00176
1586,7.49251,0,0,-1.5708,0,7.02954,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1095.44,7.02954
1588,7.27095,0,0,-1.5708,0,7.05732,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1047.94,7.05732
1590,7.2034,0,0,-1.5708,0,7.0851,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1002.22,7.0851
1592,7.20738,0,0,-1.5708,0,7.11288,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,958.229,7.11288
1594,7.18561,0,0,-1.5708,0,7.14066,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,915.907,7.14066
1596,7.42482,0,0,-1.5708,0,7.16844,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,875.208,7.16844
1598,7.13852,0,0,-1.5708,0,7.19622,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,836.08,7.19622
1600,7.21501,0,0,-1.5708,0,7.224,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,798.475,7.224
1602,7.2735,0,0,-1.5708,0,7.25178,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,762.345,7.25178
1604,7.21645,0,0,-1.5708,0,7.27956,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,727.643,7.27956
1606,7.329,0,0,-1.5708,0,7.30734,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,694.322,7.30734
1608,7.30419,0,0,-1.5708,0,7.33512,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,662.339,7.33512
1610,7.31243,0,0,-1.5708,0,7.3629,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,631.648,7.3629
1612,7.21823,0,0,-1.5708,0,7.39068,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,602.206,7.39068
1614,8.09285,0,0,-1.5708,0,7.41846,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,573.973,7.41846
1616,8.45619,0,0,-1.5708,0,7.44624,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,546.906,7.44624
1618,7.62113,0,0,-1.5708,0,7.47402,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,520.966,7.47402
1620,7.23831,0,0,-1.5708,0,7.5018,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,496.113,7.5018
1622,8.54805,0,0,-1.5708,0,7.52958,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,472.309,7.52958
1624,8.5763,0,0,-1.5708,0,7.55736,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,449.518,7.55736
1626,8.44052,0,0,-1.5708,0,7.58514,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,427.703,7.58514
1628,8.64456,0,0,-1.5708,0,7.61292,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,406.828,7.61292
1630,8.33961,0,0,-1.5708,0,7.6407,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,386.86,7.6407
1632,10.1834,0,0,-1.5708,0,7.66848,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,367.766,7.66848
1634,13.1356,0,0,-1.5708,0,7.69626,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,349.512,7.69626
1636,10.6033,0,0,-1.5708,0,7.72404,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,332.067,7.72404
1638,7.17399,0,0,-1.5708,0,7.75182,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,315.401,7.75182
1640,8.61798,0,0,-1.5708,0,7.7796,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,299.484,7.7796
1642,7.17692,0,0,-1.5708,0,7.80738,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,284.287,7.80738
1644,8.80077,0,0,-1.5708,0,7.83516,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,269.783,7.83516
1646,12.0675,0,0,-1.5708,0,7.86294,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,255.943,7.86294
1648,12.4968,0,0,-1.5708,0,7.89072,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,242.742,7.89072
1650,10.0719,0,0,-1.5708,0,7.9185,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,230.154,7.9185
1652,10.2851,0,0,-1.5708,0,7.94628,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,218.155,7.94628
1654,9.15166,0,0,-1.5708,0,7.97406,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,206.72,7.97406
1656,9.39905,0,0,-1.5708,0,8.00184,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,195.827,8.00184
1658,8.44061,0,0,-1.5708,0,8.02962,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,185.453,8.02962
1660,11.4897,0,0,-1.5708,0,8.0574,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,175.577,8.0574
1662,10.7244,0,0,-1.5708,0,8.08518,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,166.177,8.08518
1664,9.8019,0,0,-1.5708,0,8.11296,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,157.234,8.11296
1666,10.3681,0,0,-1.5708,0,8.14074,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,148.729,8.14074
1668,9.74042,0,0,-1.5708,0,8.16852,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,140.641,8.16852
1670,8.4566,0,0,-1.5708,0,8.1963,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,132.954,8.1963
1672,10.0169,0,0,-1.5708,0,8.22408,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,125.649,8.22408
1674,8.27937,0,0,-1.5708,0,8.25186,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,118.711,8.25186
1676,11.7812,0,0,-1.5708,0,8.27964,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,112.122,8.27964
1678,8.78378,0,0,-1.5708,0,8.30742,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,105.867,8.30742
1680,10.1532,0,0,-1.5708,0,8.3352,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,99.931,8.3352
1682,9.48164,0,0,-1.5708,0,8.36298,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,94.2997,8.36298
1684,7.78486,0,0,-1.5708,0,8.39076,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,88.9591,8.39076
1686,7.63722,0,0,-1.5708,0,8.41854,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,83.8958,8.41854
1688,11.2631,0,0,-1.5708,0,8.44632,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,79.0969,8.44632
1690,10.1618,0,0,-1.5708,0,8.4741,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,74.5501,8.4741
1692,7.50885,0,0,-1.5708,0,8.50188,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,70.2435,8.50188
1694,7.23534,0,0,-1.5708,0,8.52966,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,66.1658,8.52966
1696,7.22561,0,0,-1.5708,0,8.55744,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,62.3059,8.55744
1698,7.29116,0,0,-1.5708,0,8.58522,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,58.6536,8.58522
1700,8.21472,0,0,-1.5708,0,8.613,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,55.1986,8.613
1702,7.44909,0,0,-1.5708,0,8.64078,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,51.9314,8.64078
1704,8.17091,0,0,-1.5708,0,8.66856,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,48.8429,8.66856
1706,8.59183,0,0,-1.5708,0,8.69634,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,45.9241,8.69634
1708,9.16531,0,0,-1.5708,0,8.72412,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,43.1666,8.72412
1710,8.87319,0,0,-1.5708,0,8.7519,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,40.5624,8.7519
1712,8.59453,0,0,-1.5708,0,8.77968,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,38.1037,8.77968
1714,8.29984,0,0,-1.5708,0,8.80746,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,35.7831,8.80746
1716,7.34212,0,0,-1.5708,0,8.83524,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,33.5937,8.83524
1718,7.27167,0,0,-1.5708,0,8.86302,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,31.5286,8.86302
1720,7.24893,0,0,-1.5708,0,8.8908,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,29.5814,8.8908
1722,10.4643,0,0,-1.5708,0,8.91858,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,27.746,8.91858
1724,14.591,0,0,-1.5708,0,8.94636,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,26.0166,8.94636
1726,15.8056,0,0,-1.5708,0,8.97414,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,24.3874,8.97414
1728,15.5356,0,0,-1.5708,0,9.00192,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,22.8533,9.00192
1730,17.3622,0,0,-1.5708,0,9.0297,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,21.4092,9.0297
1732,18.9837,0,0,-1.5708,0,9.05748,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,20.0501,9.05748
1734,18.1582,0,0,-1.5708,0,9.08526,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,18.7716,9.08526
1736,15.8173,0,0,-1.5708,0,9.11304,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,17.5692,9.11304
1738,14.4597,0,0,-1.5708,0,9.14082,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,16.4388,9.14082
1740,11.375,0,0,-1.5708,0,9.1686,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,15.3763,9.1686
1742,11.2166,0,0,-1.5708,0,9.19638,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,14.3781,9.19638
1744,9.36991,0,0,-1.5708,0,9.22416,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,13.4406,9.22416
1746,8.78974,0,0,-1.5708,0,9.25194,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,12.5603,9.25194
1748,7.47238,0,0,-1.5708,0,9.27972,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,11.7341,9.27972
1750,7.59715,0,0,-1.5708,0,9.3075,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.9588,9.3075
1752,7.80116,0,0,-1.5708,0,9.33528,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.2316,9.33528
1754,13.2619,0,0,-1.5708,0,9.36306,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.54968,9.36306
1756,8.51222,0,0,-1.5708,0,9.39084,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.91046,9.39084
1758,7.41005,0,0,-1.5708,0,9.41862,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.31145,9.41862
1760,7.63334,0,0,-1.5708,0,9.4464,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.75031,9.4464
1762,8.49106,0,0,-1.5708,0,9.47418,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.22481,9.47418
1764,7.34952,0,0,-1.5708,0,9.50196,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.73285,9.50196
1766,7.6422,0,0,-1.5708,0,9.52974,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.27245,9.52974
1768,7.29413,0,0,-1.5708,0,9.55752,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.84171,9.55752
1770,7.35246,0,0,-1.5708,0,9.5853,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.43885,9.5853
1772,7.35706,0,0,-1.5708,0,9.61308,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.06221,9.61308
1774,8.46721,0,0,-1.5708,0,9.64086,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.71018,9.64086
1776,7.51076,0,0,-1.5708,0,9.66864,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.38126,9.66864
1778,7.33972,0,0,-1.5708,0,9.69642,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.07405,9.69642
1780,7.29737,0,0,-1.5708,0,9.7242,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.78719,9.7242
1782,7.95424,0,0,-1.5708,0,9.75198,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.51943,9.75198
1784,8.33183,0,0,-1.5708,0,9.77976,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.26958,9.77976
1786,10.5459,0,0,-1.5708,0,9.80754,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.03652,9.80754
1788,14.5827,0,0,-1.5708,0,9.83532,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.81919,9.83532
1790,13.592,0,0,-1.5708,0,9.8631,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6166,9.8631
1792,13.894,0,0,-1.5708,0,9.89088,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4278,9.89088
1794,12.8265,0,0,-1.5708,0,9.91866,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25192,9.91866
1796,11.4198,0,0,-1.5708,0,9.94644,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.08812,9.94644
1798,8.4757,0,0,-1.5708,0,9.97422,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.93564,9.97422
1800,7.31317,0,0,-1.5708,0,10.002,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79372,10.002
1802,7.75075,0,0,-1.5708,0,10.0298,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66169,10.0298
1804,7.31484,0,0,-1.5708,0,10.0576,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53889,10.0576
1806,7.54663,0,0,-1.5708,0,10.0853,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42472,10.0853
1808,7.34807,0,0,-1.5708,0,10.1131,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3186,10.1131
1810,8.44584,0,0,-1.5708,0,10.1409,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22001,10.1409
1812,7.43701,0,0,-1.5708,0,10.1687,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12843,10.1687
1814,12.6452,0,0,-1.5708,0,10.1965,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04339,10.1965
1816,14.3778,0,0,-1.5708,0,10.2242,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.964461,10.2242
1818,10.9824,0,0,-1.5708,0,10.252,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.89122,10.252
1820,11.9351,0,0,-1.5708,0,10.2798,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.823281,10.2798
1822,10.2022,0,0,-1.5708,0,10.3076,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.76028,10.3076
1824,8.87331,0,0,-1.5708,0,10.3354,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.701879,10.3354
1826,8.47902,0,0,-1.5708,0,10.3631,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.647759,10.3631
1828,8.29852,0,0,-1.5708,0,10.3909,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.597622,10.3909
1830,8.49176,0,0,-1.5708,0,10.4187,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.551192,10.4187
1832,8.39386,0,0,-1.5708,0,10.4465,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.508208,10.4465
1834,8.28161,0,0,-1.5708,0,10.4743,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.468427,10.4743
1836,8.37068,0,0,-1.5708,0,10.502,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.431624,10.502
1838,8.32393,0,0,-1.5708,0,10.5298,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.397586,10.5298
1840,8.36478,0,0,-1.5708,0,10.5576,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.366116,10.5576
1842,7.38633,0,0,-1.5708,0,10.5854,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.337029,10.5854
1844,7.30061,0,0,-1.5708,0,10.6132,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.310155,10.6132
1846,7.25238,0,0,-1.5708,0,10.6409,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.285333,10.6409
1848,7.59551,0,0,-1.5708,0,10.6687,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.262414,10.6687
1850,7.32229,0,0,-1.5708,0,10.6965,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.24126,10.6965
1852,7.18107,0,0,-1.5708,0,10.7243,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.22174,10.7243
1854,7.20448,0,0,-1.5708,0,10.7521,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.203734,10.7521
1856,7.27435,0,0,-1.5708,0,10.7798,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.187131,10.7798
1858,7.19967,0,0,-1.5708,0,10.8076,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.171826,10.8076
1860,7.39501,0,0,-1.5708,0,10.8354,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.157723,10.8354
1862,7.29827,0,0,-1.5708,0,10.8632,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.144731,10.8632
1864,8.28216,0,0,-1.5708,0,10.891,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.132766,10.891
1866,8.40052,0,0,-1.5708,0,10.9187,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.121752,10.9187
1868,12.266,0,0,-1.5708,0,10.9465,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.111616,10.9465
1870,14.2343,0,0,-1.5708,0,10.9743,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.102291,10.9743
1872,12.5582,0,0,-1.5708,0,11.0021,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0937154,11.0021
1874,9.58167,0,0,-1.5708,0,11.0299,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.085831,11.0299
1876,9.77861,0,0,-1.5708,0,11.0576,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0785848,11.0576
1878,9.68373,0,0,-1.5708,0,11.0854,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0719273,11.0854
1880,9.46776,0,0,-1.5708,0,11.1132,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0658127,11.1132
1882,8.37341,0,0,-1.5708,0,11.141,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0601986,11.141
1884,8.34642,0,0,-1.5708,0,11.1688,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0550458,11.1688
1886,8.32394,0,0,-1.5708,0,11.1965,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0503179,11.1965
1888,8.42373,0,0,-1.5708,0,11.2243,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0459813,11.2243
1890,8.49352,0,0,-1.5708,0,11.2521,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.042005,11.2521
1892,8.48071,0,0,-1.5708,0,11.2799,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0383602,11.2799
1894,8.36001,0,0,-1.5708,0,11.3077,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0350204,11.3077
1896,8.48056,0,0,-1.5708,0,11.3354,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0319611,11.3354
1898,8.30958,0,0,-1.5708,0,11.3632,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0291597,11.3632
1900,7.64509,0,0,-1.5708,0,11.391,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0265953,11.391
1902,7.98752,0,0,-1.5708,0,11.4188,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0242486,11.4188
1904,7.38737,0,0,-1.5708,0,11.4466,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0221018,11.4466
1906,7.36964,0,0,-1.5708,0,11.4743,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0201386,11.4743
1908,7.22648,0,0,-1.5708,0,11.5021,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0183439,11.5021
1910,7.27834,0,0,-1.5708,0,11.5299,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0167038,11.5299
1912,7.99581,0,0,-1.5708,0,11.5577,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0152053,11.5577
1914,8.41033,0,0,-1.5708,0,11.5855,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0138369,11.5855
1916,11.5452,0,0,-1.5708,0,11.6132,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0125875,11.6132
1918,11.5299,0,0,-1.5708,0,11.641,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0114472,11.641
1920,9.74496,0,0,-1.5708,0,11.6688,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0104069,11.6688
1922,8.33025,0,0,-1.5708,0,11.6966,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00945809,11.6966
1924,7.44768,0,0,-1.5708,0,11.7244,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00859299,11.7244
1926,8.54607,0,0,-1.5708,0,11.7521,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00780449,11.7521
1928,8.63657,0,0,-1.5708,0,11.7799,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00708605,11.7799
1930,8.39939,0,0,-1.5708,0,11.8077,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00643167,11.8077
1932,8.44302,0,0,-1.5708,0,11.8355,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00583583,11.8355
1934,8.448,0,0,-1.5708,0,11.8633,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00529347,11.8633
1936,8.28257,0,0,-1.5708,0,11.891,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00479997,11.891
1938,8.36686,0,0,-1.5708,0,11.9188,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00435106,11.9188
1940,8.27746,0,0,-1.5708,0,11.9466,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00394286,11.9466
1942,8.51211,0,0,-1.5708,0,11.9744,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0035718,11.9744
1944,8.40291,0,0,-1.5708,0,12.0022,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00323461,12.0022
1946,8.49904,0,0,-1.5708,0,12.0299,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0029283,12.0299
1948,8.37603,0,0,-1.5708,0,12.0577,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00265013,12.0577
1950,8.28373,0,0,-1.5708,0,12.0855,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00239762,12.0855
1952,8.35311,0,0,-1.5708,0,12.1133,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00216846,12.1133
1954,8.3476,0,0,-1.5708,0,12.1411,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00196056,12.1411
1956,8.3748,0,0,-1.5708,0,12.1688,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00177202,12.1688
1958,8.25148,0,0,-1.5708,0,12.1966,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00160109,12.1966
1960,8.062,0,0,-1.5708,0,12.2244,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00144618,12.2244
1962,6.10055,0,0,-1.5708,0,12.2522,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00130584,12.2522
1964,4.36576,0,0,-1.5708,0,12.28,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00117873,12.28
1966,4.38565,0,0,-1.5708,0,12.3077,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00106364,12.3077
1968,4.40173,0,0,-1.5708,0,12.3355,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000959482,12.3355
1970,4.36225,0,0,-1.5708,0,12.3633,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00086524,12.3633
1972,4.30991,0,0,-1.5708,0,12.3911,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000780001,12.3911
1974,4.32822,0,0,-1.5708,0,12.4189,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000702931,12.4189
1976,4.41117,0,0,-1.5708,0,12.4466,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000633269,12.4466
1978,4.31172,0,0,-1.5708,0,12.4744,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000570325,12.4744
1980,4.34417,0,0,-1.5708,0,12.5022,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000513469,12.5022
1982,4.32688,0,0,-1.5708,0,12.53,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000462131,12.53
1984,4.39944,0,0,-1.5708,0,12.5578,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00041579,12.5578
1986,4.35733,0,0,-1.5708,0,12.5855,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000373975,12.5855
1988,4.38951,0,0,-1.5708,0,12.6133,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000336254,12.6133
1990,4.41917,0,0,-1.5708,0,12.6411,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00030224,12.6411
1992,4.45363,0,0,-1.5708,0,12.6689,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000271578,12.6689
1994,4.42824,0,0,-1.5708,0,12.6967,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000243946,12.6967
1996,4.39375,0,0,-1.5708,0,12.7244,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000219055,12.7244
1998,4.38949,0,0,-1.5708,0,12.7522,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000196639,12.7522
2000,4.41188,0,0,-1.5708,0,12.78,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000176459,12.78
2002,4.35293,0,0,-1.5708,0,12.8078,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000158298,12.8078
2004,4.35758,0,0,-1.5708,0,12.8356,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00014196,12.8356
2006,4.41234,0,0,-1.5708,0,12.8633,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000127267,12.8633
2008,4.41199,0,0,-1.5708,0,12.8911,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000114057,12.8911
2010,4.346,0,0,-1.5708,0,12.9189,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000102184,12.9189
2012,4.3197,0,0,-1.5708,0,12.9467,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.15181e-05,12.9467
2014,4.39793,0,0,-1.5708,0,12.9745,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.19382e-05,12.9745
2016,4.31928,0,0,-1.5708,0,13.0022,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.33372e-05,13.0022
2018,4.35879,0,0,-1.5708,0,13.03,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.56174e-05,13.03
2020,4.29434,0,0,-1.5708,0,13.0578,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.86911e-05,13.0578
2022,4.36447,0,0,-1.5708,0,13.0856,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.24786e-05,13.0856
2024,4.327,0,0,-1.5708,0,13.1134,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.69084e-05,13.1134
2026,4.33197,0,0,-1.5708,0,13.1411,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.19156e-05,13.1411
2028,4.32732,0,0,-1.5708,0,13.1689,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7442e-05,13.1689
2030,4.39022,0,0,-1.5708,0,13.1967,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.34349e-05,13.1967
2032,4.39021,0,0,-1.5708,0,13.2245,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.98468e-05,13.2245
2034,4.34521,0,0,-1.5708,0,13.2523,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.66351e-05,13.2523
2036,4.36259,0,0,-1.5708,0,13.28,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.37611e-05,13.28
2038,4.38292,0,0,-1.5708,0,13.3078,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.11903e-05,13.3078
2040,4.31497,0,0,-1.5708,0,13.3356,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88914e-05,13.3356
2042,4.30172,0,0,-1.5708,0,13.3634,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68364e-05,13.3634
2044,4.36454,0,0,-1.5708,0,13.3912,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5e-05,13.3912
2046,4.39329,0,0,-1.5708,0,13.4189,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33596e-05,13.4189
2048,4.31648,0,0,-1.5708,0,13.4467,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18946e-05,13.4467
2050,4.30921,0,0,-1.5708,0,13.4745,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05868e-05,13.4745
2052,4.39093,0,0,-1.5708,0,13.5023,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.41963e-06,13.5023
2054,4.28289,0,0,-1.5708,0,13.5301,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.37842e-06,13.5301
2056,4.38162,0,0,-1.5708,0,13.5578,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.44985e-06,13.5578
2058,4.3749,0,0,-1.5708,0,13.5856,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.62201e-06,13.5856
2060,4.39653,0,0,-1.5708,0,13.6134,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.88423e-06,13.6134
2062,4.29661,0,0,-1.5708,0,13.6412,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.22692e-06,13.6412
2064,4.38566,0,0,-1.5708,0,13.669,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.64151e-06,13.669
2066,4.35081,0,0,-1.5708,0,13.6967,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.12031e-06,13.6967
2068,4.40628,0,0,-1.5708,0,13.7245,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.65643e-06,13.7245
2070,4.30216,0,0,-1.5708,0,13.7523,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2437e-06,13.7523
2072,4.39359,0,0,-1.5708,0,13.7801,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.87662e-06,13.7801
2074,4.37068,0,0,-1.5708,0,13.8079,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.55024e-06,13.8079
2076,4.42673,0,0,-1.5708,0,13.8356,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.26014e-06,13.8356
2078,4.36448,0,0,-1.5708,0,13.8634,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.00238e-06,13.8634
2080,4.27482,0,0,-1.5708,0,13.8912,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77343e-06,13.8912
2082,4.33501,0,0,-1.5708,0,13.919,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.57015e-06,13.919
2084,4.369,0,0,-1.5708,0,13.9468,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3897e-06,13.9468
2086,4.33839,0,0,-1.5708,0,13.9745,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22959e-06,13.9745
2088,4.32701,0,0,-1.5708,0,14.0023,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08756e-06,14.0023
2090,4.34042,0,0,-1.5708,0,14.0301,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.61627e-07,14.0301
2092,4.35439,0,0,-1.5708,0,14.0579,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.49992e-07,14.0579
2094,4.32443,0,0,-1.5708,0,14.0857,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.51068e-07,14.0857
2096,4.33955,0,0,-1.5708,0,14.1134,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.63439e-07,14.1134
2098,4.4421,0,0,-1.5708,0,14.1412,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.85839e-07,14.1412
2100,4.32846,0,0,-1.5708,0,14.169,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.17146e-07,14.169
2102,4.34842,0,0,-1.5708,0,14.1968,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.56356e-07,14.1968
2104,4.38286,0,0,-1.5708,0,14.2246,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.02579e-07,14.2246
2106,4.40232,0,0,-1.5708,0,14.2523,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.55021e-07,14.2523
2108,4.3612,0,0,-1.5708,0,14.2801,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.12978e-07,14.2801
2110,4.33285,0,0,-1.5708,0,14.3079,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.75823e-07,14.3079
2112,4.37521,0,0,-1.5708,0,14.3357,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42998e-07,14.3357
2114,4.3442,0,0,-1.5708,0,14.3635,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.14009e-07,14.3635
2116,4.34238,0,0,-1.5708,0,14.3912,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88416e-07,14.3912
2118,4.37976,0,0,-1.5708,0,14.419,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.65828e-07,14.419
2120,4.38579,0,0,-1.5708,0,14.4468,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45901e-07,14.4468
2122,4.35313,0,0,-1.5708,0,14.4746,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28325e-07,14.4746
2124,4.33333,0,0,-1.5708,0,14.5024,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12829e-07,14.5024
2126,4.32817,0,0,-1.5708,0,14.5301,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.91716e-08,14.5301
2128,4.38566,0,0,-1.5708,0,14.5579,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.71385e-08,14.5579
2130,4.32195,0,0,-1.5708,0,14.5857,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.654e-08,14.5857
2132,4.36414,0,0,-1.5708,0,14.6135,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.72083e-08,14.6135
2134,4.34676,0,0,-1.5708,0,14.6413,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.89948e-08,14.6413
2136,4.38468,0,0,-1.5708,0,14.669,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.17679e-08,14.669
2138,4.31322,0,0,-1.5708,0,14.6968,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.54113e-08,14.6968
2140,4.39503,0,0,-1.5708,0,14.7246,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.98219e-08,14.7246
2142,4.37432,0,0,-1.5708,0,14.7524,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4909e-08,14.7524
2144,4.38646,0,0,-1.5708,0,14.7802,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0592e-08,14.7802
2146,4.34924,0,0,-1.5708,0,14.8079,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68e-08,14.8079
2148,4.32627,0,0,-1.5708,0,14.8357,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34702e-08,14.8357
2150,4.42108,0,0,-1.5708,0,14.8635,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05474e-08,14.8635
2152,4.39807,0,0,-1.5708,0,14.8913,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79825e-08,14.8913
2154,4.36662,0,0,-1.5708,0,14.9191,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.57326e-08,14.9191
2156,4.3301,0,0,-1.5708,0,14.9468,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37596e-08,14.9468
2158,4.36702,0,0,-1.5708,0,14.9746,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20301e-08,14.9746
2160,4.31095,0,0,-1.5708,0,15.0024,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05144e-08,15.0024
2162,4.32958,0,0,-1.5708,0,15.0302,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.1867e-09,15.0302
2164,4.3308,0,0,-1.5708,0,15.058,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.02396e-09,15.058
2166,4.39943,0,0,-1.5708,0,15.0857,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.00606e-09,15.0857
2168,4.3552,0,0,-1.5708,0,15.1135,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.11525e-09,15.1135
2170,4.33011,0,0,-1.5708,0,15.1413,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.33594e-09,15.1413
2172,4.31422,0,0,-1.5708,0,15.1691,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.65439e-09,15.1691
2174,4.39222,0,0,-1.5708,0,15.1969,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.05854e-09,15.1969
2176,4.35555,0,0,-1.5708,0,15.2246,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5378e-09,15.2246
2178,4.3214,0,0,-1.5708,0,15.2524,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.08285e-09,15.2524
2180,4.32742,0,0,-1.5708,0,15.2802,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68551e-09,15.2802
2182,4.43033,0,0,-1.5708,0,15.308,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3386e-09,15.308
2184,4.33947,0,0,-1.5708,0,15.3358,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.03583e-09,15.3358
2186,4.32605,0,0,-1.5708,0,15.3635,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77167e-09,15.3635
2188,4.31878,0,0,-1.5708,0,15.3913,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.54127e-09,15.3913
2190,4.36482,0,0,-1.5708,0,15.4191,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34039e-09,15.4191
2192,4.46618,0,0,-1.5708,0,15.4469,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16531e-09,15.4469
2194,4.3471,0,0,-1.5708,0,15.4747,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01275e-09,15.4747
2196,4.44731,0,0,-1.5708,0,15.5024,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.79875e-10,15.5024
2198,4.44973,0,0,-1.5708,0,15.5302,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.64179e-10,15.5302
2200,4.41797,0,0,-1.5708,0,15.558,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.63474e-10,15.558
2202,4.33895,0,0,-1.5708,0,15.5858,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.75849e-10,15.5858
2204,4.40423,0,0,-1.5708,0,15.6136,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.9963e-10,15.6136
2206,4.32517,0,0,-1.5708,0,15.6413,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.33355e-10,15.6413
2208,4.34558,0,0,-1.5708,0,15.6691,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.75746e-10,15.6691
2210,4.35576,0,0,-1.5708,0,15.6969,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.25687e-10,15.6969
2212,4.41446,0,0,-1.5708,0,15.7247,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.82203e-10,15.7247
2214,4.343,0,0,-1.5708,0,15.7525,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.44443e-10,15.7525
2216,4.32127,0,0,-1.5708,0,15.7802,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.11666e-10,15.7802
2218,4.39529,0,0,-1.5708,0,15.808,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83222e-10,15.808
2220,4.40632,0,0,-1.5708,0,15.8358,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.58547e-10,15.8358
2222,4.36508,0,0,-1.5708,0,15.8636,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3715e-10,15.8636
2224,4.40027,0,0,-1.5708,0,15.8914,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18601e-10,15.8914
2226,4.41443,0,0,-1.5708,0,15.9191,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02527e-10,15.9191
2228,4.38465,0,0,-1.5708,0,15.9469,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.86013e-11,15.9469
2230,4.36197,0,0,-1.5708,0,15.9747,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.65417e-11,15.9747
2232,4.40872,0,0,-1.5708,0,16.0025,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.61015e-11,16.0025
2234,4.4184,0,0,-1.5708,0,16.0303,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.70663e-11,16.0303
2236,4.42511,0,0,-1.5708,0,16.058,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.92496e-11,16.058
2238,4.40349,0,0,-1.5708,0,16.0858,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.24895e-11,16.0858
2240,4.32133,0,0,-1.5708,0,16.1136,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6645e-11,16.1136
2242,4.36835,0,0,-1.5708,0,16.1414,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.15939e-11,16.1414
2244,4.39157,0,0,-1.5708,0,16.1692,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72299e-11,16.1692
2246,4.34377,0,0,-1.5708,0,16.1969,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34609e-11,16.1969
2248,4.33865,0,0,-1.5708,0,16.2247,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02069e-11,16.2247
2250,4.35783,0,0,-1.5708,0,16.2525,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73983e-11,16.2525
2252,4.36209,0,0,-1.5708,0,16.2803,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.49751e-11,16.2803
2254,4.31153,0,0,-1.5708,0,16.3081,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28851e-11,16.3081
2256,4.40871,0,0,-1.5708,0,16.3358,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10831e-11,16.3358
2258,4.3612,0,0,-1.5708,0,16.3636,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.52995e-12,16.3636
2260,4.37178,0,0,-1.5708,0,16.3914,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.19169e-12,16.3914
2262,4.34662,0,0,-1.5708,0,16.4192,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.03901e-12,16.4192
2264,4.39564,0,0,-1.5708,0,16.447,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.04651e-12,16.447
2266,4.38251,0,0,-1.5708,0,16.4747,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.19221e-12,16.4747
2268,4.40735,0,0,-1.5708,0,16.5025,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.45712e-12,16.5025
2270,4.39771,0,0,-1.5708,0,16.5303,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.82483e-12,16.5303
2272,4.36996,0,0,-1.5708,0,16.5581,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28114e-12,16.5581
2274,4.32025,0,0,-1.5708,0,16.5859,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.81379e-12,16.5859
2276,4.37254,0,0,-1.5708,0,16.6136,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4122e-12,16.6136
2278,4.31794,0,0,-1.5708,0,16.6414,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.06723e-12,16.6414
2280,4.44468,0,0,-1.5708,0,16.6692,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77101e-12,16.6692
2282,4.35328,0,0,-1.5708,0,16.697,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51672e-12,16.697
2284,4.31757,0,0,-1.5708,0,16.7248,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29852e-12,16.7248
2286,4.35975,0,0,-1.5708,0,16.7525,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11133e-12,16.7525
2288,4.38247,0,0,-1.5708,0,16.7803,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.50808e-13,16.7803
2290,4.42269,0,0,-1.5708,0,16.8081,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.132e-13,16.8081
2292,4.37858,0,0,-1.5708,0,16.8359,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.95275e-13,16.8359
2294,4.38147,0,0,-1.5708,0,16.8637,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.94252e-13,16.8637
2296,4.37336,0,0,-1.5708,0,16.8914,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.07738e-13,16.8914
2298,4.366,0,0,-1.5708,0,16.9192,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.33674e-13,16.9192
2300,4.35986,0,0,-1.5708,0,16.947,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.70289e-13,16.947
2302,4.42946,0,0,-1.5708,0,16.9748,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.16063e-13,16.9748
2304,4.45177,0,0,-1.5708,0,17.0026,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.69687e-13,17.0026
2306,4.34041,0,0,-1.5708,0,17.0303,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.30039e-13,17.0303
2308,4.36541,0,0,-1.5708,0,17.0581,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.96155e-13,17.0581
2310,4.35388,0,0,-1.5708,0,17.0859,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.67205e-13,17.0859
2312,4.35264,0,0,-1.5708,0,17.1137,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4248e-13,17.1137
2314,4.31726,0,0,-1.5708,0,17.1415,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21371e-13,17.1415
2316,4.31273,0,0,-1.5708,0,17.1692,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03354e-13,17.1692
2318,4.37354,0,0,-1.5708,0,17.197,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.79828e-14,17.197
2320,4.39227,0,0,-1.5708,0,17.2248,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.48723e-14,17.2248
2322,4.3195,0,0,-1.5708,0,17.2526,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.3694e-14,17.2526
2324,4.31245,0,0,-1.5708,0,17.2804,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.41665e-14,17.2804
2326,4.37741,0,0,-1.5708,0,17.3081,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.60487e-14,17.3081
2328,4.35353,0,0,-1.5708,0,17.3359,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.91344e-14,17.3359
2330,4.33261,0,0,-1.5708,0,17.3637,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.32471e-14,17.3637
2332,4.40978,0,0,-1.5708,0,17.3915,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.82361e-14,17.3915
2334,4.36763,0,0,-1.5708,0,17.4193,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.39722e-14,17.4193
2336,4.37845,0,0,-1.5708,0,17.447,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.03454e-14,17.447
2338,4.45963,0,0,-1.5708,0,17.4748,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.72616e-14,17.4748
2340,4.49082,0,0,-1.5708,0,17.5026,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46402e-14,17.5026
2342,4.41247,0,0,-1.5708,0,17.5304,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.24128e-14,17.5304
2344,4.39499,0,0,-1.5708,0,17.5582,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05207e-14,17.5582
2346,4.4186,0,0,-1.5708,0,17.5859,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.91406e-15,17.5859
2348,4.45222,0,0,-1.5708,0,17.6137,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.55023e-15,17.6137
2350,4.3951,0,0,-1.5708,0,17.6415,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.39292e-15,17.6415
2352,4.3797,0,0,-1.5708,0,17.6693,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.41119e-15,17.6693
2354,4.38911,0,0,-1.5708,0,17.6971,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.57868e-15,17.6971
2356,4.41953,0,0,-1.5708,0,17.7248,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.87295e-15,17.7248
2358,4.42661,0,0,-1.5708,0,17.7526,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2749e-15,17.7526
2360,4.32436,0,0,-1.5708,0,17.7804,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.76827e-15,17.7804
2362,4.35829,0,0,-1.5708,0,17.8082,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.33923e-15,17.8082
2364,4.37324,0,0,-1.5708,0,17.836,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.97602e-15,17.836
2366,4.37494,0,0,-1.5708,0,17.8637,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66865e-15,17.8637
2368,6.14012,0,0,-1.5708,0,17.8915,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40861e-15,17.8915
2370,7.3357,0,0,-1.5708,0,17.9193,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1887e-15,17.9193
2372,7.19951,0,0,-1.5708,0,17.9471,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00279e-15,17.9471
2374,7.91837,0,0,-1.5708,0,17.9749,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.45665e-16,17.9749
2376,8.40584,0,0,-1.5708,0,18.0026,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.12922e-16,18.0026
2378,8.48988,0,0,-1.5708,0,18.0304,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.00814e-16,18.0304
2380,8.44215,0,0,-1.5708,0,18.0582,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.06165e-16,18.0582
2382,12.0139,0,0,-1.5708,0,18.086,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.26283e-16,18.086
2384,13.0864,0,0,-1.5708,0,18.1138,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.58888e-16,18.1138
2386,11.9292,0,0,-1.5708,0,18.1415,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.02046e-16,18.1415
2388,10.5252,0,0,-1.5708,0,18.1693,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.54122e-16,18.1693
2390,10.5801,0,0,-1.5708,0,18.1971,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.13729e-16,18.1971
2392,8.60312,0,0,-1.5708,0,18.2249,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79697e-16,18.2249
2394,8.915,0,0,-1.5708,0,18.2527,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51033e-16,18.2527
2396,8.39559,0,0,-1.5708,0,18.2804,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26898e-16,18.2804
2398,8.87686,0,0,-1.5708,0,18.3082,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06585e-16,18.3082
2400,11.4521,0,0,-1.5708,0,18.336,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.94927e-17,18.336
2402,14.4429,0,0,-1.5708,0,18.3638,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.51163e-17,18.3638
2404,13.9576,0,0,-1.5708,0,18.3916,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.30282e-17,18.3916
2406,14.8939,0,0,-1.5708,0,18.4193,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.28677e-17,18.4193
2408,14.454,0,0,-1.5708,0,18.4471,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.43301e-17,18.4471
2410,14.4812,0,0,-1.5708,0,18.4749,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.71588e-17,18.4749
2412,14.3459,0,0,-1.5708,0,18.5027,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11371e-17,18.5027
2414,13.0079,0,0,-1.5708,0,18.5305,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60825e-17,18.5305
2416,10.1583,0,0,-1.5708,0,18.5582,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.18411e-17,18.5582
2418,8.19318,0,0,-1.5708,0,18.586,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.82832e-17,18.586
2420,7.67229,0,0,-1.5708,0,18.6138,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52998e-17,18.6138
2422,7.28793,0,0,-1.5708,0,18.6416,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27989e-17,18.6416
2424,7.18863,0,0,-1.5708,0,18.6694,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07031e-17,18.6694
2426,7.2066,0,0,-1.5708,0,18.6971,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.94758e-18,18.6971
2428,7.85318,0,0,-1.5708,0,18.7249,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.47745e-18,18.7249
2430,8.50633,0,0,-1.5708,0,18.7527,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.2467700000000005e-18,18.7527
2432,12.4706,0,0,-1.5708,0,18.7805,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2168900000000006e-18,18.7805
2434,12.8169,0,0,-1.5708,0,18.8083,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.35533e-18,18.8083
2436,14.639,0,0,-1.5708,0,18.836,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6348400000000006e-18,18.836
2438,16.0104,0,0,-1.5708,0,18.8638,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0325100000000004e-18,18.8638
2440,16.0926,0,0,-1.5708,0,18.8916,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5291400000000004e-18,18.8916
2442,16.8473,0,0,-1.5708,0,18.9194,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1086200000000003e-18,18.9194
2444,16.1396,0,0,-1.5708,0,18.9472,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.75743e-18,18.9472
2446,12.0919,0,0,-1.5708,0,18.9749,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46423e-18,18.9749
2448,13.9095,0,0,-1.5708,0,19.0027,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21954e-18,19.0027
2450,15.0286,0,0,-1.5708,0,19.0305,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0154e-18,19.0305
2452,14.5518,0,0,-1.5708,0,19.0583,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.45144e-19,19.0583
2454,13.0394,0,0,-1.5708,0,19.0861,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.03199e-19,19.0861
2456,9.76687,0,0,-1.5708,0,19.1138,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.84898e-19,19.1138
2458,14.0934,0,0,-1.5708,0,19.1416,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.86335e-19,19.1416
2460,10.6723,0,0,-1.5708,0,19.1694,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.04245e-19,19.1694
2462,9.68203,0,0,-1.5708,0,19.1972,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.35898e-19,19.1972
2464,13.6307,0,0,-1.5708,0,19.225,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7901300000000003e-19,19.225
2466,14.2745,0,0,-1.5708,0,19.2527,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.31683e-19,19.2527
2468,12.8388,0,0,-1.5708,0,19.2805,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92317e-19,19.2805
2470,13.7108,0,0,-1.5708,0,19.3083,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.59586e-19,19.3083
2472,11.8344,0,0,-1.5708,0,19.3361,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32381e-19,19.3361
2474,9.73547,0,0,-1.5708,0,19.3639,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09777e-19,19.3639
2476,7.35539,0,0,-1.5708,0,19.3916,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.1002e-20,19.3916
2478,7.27589,0,0,-1.5708,0,19.4194,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.541249999999999e-20,19.4194
2480,7.30304,0,0,-1.5708,0,19.4472,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.24725e-20,19.4472
2482,7.31178,0,0,-1.5708,0,19.475,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.17355e-20,19.475
2484,7.27033,0,0,-1.5708,0,19.5028,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.28294e-20,19.5028
2486,7.36542,0,0,-1.5708,0,19.5305,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.54445e-20,19.5305
2488,7.28528,0,0,-1.5708,0,19.5583,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.93231e-20,19.5583
2490,7.35193,0,0,-1.5708,0,19.5861,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4250699999999997e-20,19.5861
2492,7.31609,0,0,-1.5708,0,19.6139,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0049e-20,19.6139
2494,7.30063,0,0,-1.5708,0,19.6417,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6569599999999998e-20,19.6417
2496,8.8,0,0,-1.5708,0,19.6694,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.36895e-20,19.6694
2498,10.4392,0,0,-1.5708,0,19.6972,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1306199999999999e-20,19.6972
2500,12.2581,0,0,-1.5708,0,19.725,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.33467e-21,19.725
2502,16.8652,0,0,-1.5708,0,19.7528,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.70433e-21,19.7528
2504,14.0816,0,0,-1.5708,0,19.7806,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.35659e-21,19.7806
2506,15.7755,0,0,-1.5708,0,19.8083,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.24284e-21,19.8083
2508,15.6647,0,0,-1.5708,0,19.8361,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3227799999999995e-21,19.8361
2510,15.7567,0,0,-1.5708,0,19.8639,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5629799999999996e-21,19.8639
2512,15.6941,0,0,-1.5708,0,19.8917,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.93573e-21,19.8917
2514,15.9098,0,0,-1.5708,0,19.9195,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4181e-21,19.9195
2516,18.1737,0,0,-1.5708,0,19.9472,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.99106e-21,19.9472
2518,17.2603,0,0,-1.5708,0,19.975,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6388799999999999e-21,19.975
2520,17.7711,0,0,-1.5708,0,20.0028,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34855e-21,20.0028
2522,15.5042,0,0,-1.5708,0,20.0306,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1092699999999999e-21,20.0306
2524,11.5984,0,0,-1.5708,0,20.0584,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.121399999999999e-22,20.0584
2526,8.69078,0,0,-1.5708,0,20.0861,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.497899999999999e-22,20.0861
2528,8.46791,0,0,-1.5708,0,20.1139,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.16128e-22,20.1139
2530,8.44969,0,0,-1.5708,0,20.1417,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.06123e-22,20.1417
2532,8.48643,0,0,-1.5708,0,20.1695,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.15618e-22,20.1695
2534,8.39906,0,0,-1.5708,0,20.1973,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.41182e-22,20.1973
2536,8.51104,0,0,-1.5708,0,20.225,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.79983e-22,20.225
2538,8.57755,0,0,-1.5708,0,20.2528,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.29684e-22,20.2528
2540,8.48876,0,0,-1.5708,0,20.2806,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88357e-22,20.2806
2542,8.61464,0,0,-1.5708,0,20.3084,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.54414e-22,20.3084
2544,8.49846,0,0,-1.5708,0,20.3362,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26546e-22,20.3362
2546,8.53599,0,0,-1.5708,0,20.3639,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03671e-22,20.3639
2548,8.32609,0,0,-1.5708,0,20.3917,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.49034e-23,20.3917
2550,8.50053,0,0,-1.5708,0,20.4195,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.95095e-23,20.4195
2552,8.38089,0,0,-1.5708,0,20.4473,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.68875e-23,20.4473
2554,8.45009,0,0,-1.5708,0,20.4751,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.65418e-23,20.4751
2556,8.3118,0,0,-1.5708,0,20.5028,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80647e-23,20.5028
2558,7.75346,0,0,-1.5708,0,20.5306,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11211e-23,20.5306
2560,8.59929,0,0,-1.5708,0,20.5584,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5435500000000002e-23,20.5584
2562,8.86935,0,0,-1.5708,0,20.5862,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.07817e-23,20.5862
2564,7.62049,0,0,-1.5708,0,20.614,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.69736e-23,20.614
2566,7.34477,0,0,-1.5708,0,20.6417,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38586e-23,20.6417
2568,7.21218,0,0,-1.5708,0,20.6695,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13115e-23,20.6695
2570,7.38092,0,0,-1.5708,0,20.6973,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.229360000000001e-24,20.6973
2572,7.39095,0,0,-1.5708,0,20.7251,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.527970000000001e-24,20.7251
2574,8.18686,0,0,-1.5708,0,20.7529,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.13815e-24,20.7529
2576,10.5349,0,0,-1.5708,0,20.7806,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.003220000000001e-24,20.7806
2578,9.13896,0,0,-1.5708,0,20.8084,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0767700000000006e-24,20.8084
2580,7.8431,0,0,-1.5708,0,20.8362,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.32074e-24,20.8362
2582,7.25811,0,0,-1.5708,0,20.864,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.70401e-24,20.864
2584,5.39254,0,0,-1.5708,0,20.8918,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2010700000000003e-24,20.8918
2586,4.49686,0,0,-1.5708,0,20.9195,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79107e-24,20.9195
2588,4.42559,0,0,-1.5708,0,20.9473,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45695e-24,20.9473
2590,4.46988,0,0,-1.5708,0,20.9751,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18476e-24,20.9751
2592,4.45046,0,0,-1.5708,0,21.0029,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.63097e-25,21.0029
2594,4.43815,0,0,-1.5708,0,21.0307,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.826400000000001e-25,21.0307
2596,4.45718,0,0,-1.5708,0,21.0584,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.35781e-25,21.0584
2598,4.77585,0,0,-1.5708,0,21.0862,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.16305e-25,21.0862
2600,4.42644,0,0,-1.5708,0,21.114,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.19139e-25,21.114
2602,4.37213,0,0,-1.5708,0,21.1418,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.40144e-25,21.1418
2604,4.42602,0,0,-1.5708,0,21.1696,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.75944e-25,21.1696
2606,4.45187,0,0,-1.5708,0,21.1973,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23786e-25,21.1973
2608,4.40351,0,0,-1.5708,0,21.2251,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81425e-25,21.2251
2610,4.33406,0,0,-1.5708,0,21.2529,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47033e-25,21.2529
2612,4.43335,0,0,-1.5708,0,21.2807,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.19121e-25,21.2807
2614,4.45122,0,0,-1.5708,0,21.3085,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.647420000000001e-26,21.3085
2616,4.43578,0,0,-1.5708,0,21.3362,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.81068e-26,21.3362
2618,4.40339,0,0,-1.5708,0,21.364,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.32149e-26,21.364
2620,4.45408,0,0,-1.5708,0,21.3918,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1144999999999996e-26,21.3918
2622,4.40394,0,0,-1.5708,0,21.4196,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13657e-26,21.4196
2624,4.35913,0,0,-1.5708,0,21.4474,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3445e-26,21.4474
2626,4.44017,0,0,-1.5708,0,21.4751,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.70317e-26,21.4751
2628,4.47936,0,0,-1.5708,0,21.5029,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1840900000000001e-26,21.5029
2630,4.41618,0,0,-1.5708,0,21.5307,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7640900000000002e-26,21.5307
2632,4.42351,0,0,-1.5708,0,21.5585,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42437e-26,21.5585
2634,4.51732,0,0,-1.5708,0,21.5863,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.14968e-26,21.5863
2636,4.41118,0,0,-1.5708,0,21.614,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.276579999999999e-27,21.614
2638,4.40226,0,0,-1.5708,0,21.6418,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.48255e-27,21.6418
2640,4.45606,0,0,-1.5708,0,21.6696,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.0334399999999995e-27,21.6696
2642,4.42982,0,0,-1.5708,0,21.6974,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.86333e-27,21.6974
2644,4.42211,0,0,-1.5708,0,21.7252,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.91882e-27,21.7252
2646,4.44211,0,0,-1.5708,0,21.7529,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1566699999999997e-27,21.7529
2648,4.49058,0,0,-1.5708,0,21.7807,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5418899999999997e-27,21.7807
2650,4.45099,0,0,-1.5708,0,21.8085,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.04615e-27,21.8085
2652,4.41312,0,0,-1.5708,0,21.8363,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6465399999999998e-27,21.8363
2654,4.43293,0,0,-1.5708,0,21.8641,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32452e-27,21.8641
2656,4.43621,0,0,-1.5708,0,21.8918,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06512e-27,21.8918
2658,4.41181,0,0,-1.5708,0,21.9196,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.56232e-28,21.9196
2660,4.41447,0,0,-1.5708,0,21.9474,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.88077e-28,21.9474
2662,4.45363,0,0,-1.5708,0,21.9752,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.527599999999999e-28,21.9752
2664,4.41365,0,0,-1.5708,0,22.003,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.43903e-28,22.003
2666,4.39993,0,0,-1.5708,0,22.0307,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.56364e-28,22.0307
2668,6.16491,0,0,-1.5708,0,22.0585,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8599100000000002e-28,22.0585
2670,4.50404,0,0,-1.5708,0,22.0863,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.29437e-28,22.0863
2672,4.54627,0,0,-1.5708,0,22.1141,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.84004e-28,22.1141
2674,4.46723,0,0,-1.5708,0,22.1419,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47518e-28,22.1419
2676,4.47644,0,0,-1.5708,0,22.1696,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18227e-28,22.1696
2678,4.46431,0,0,-1.5708,0,22.1974,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.47193e-29,22.1974
2680,4.42464,0,0,-1.5708,0,22.2252,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.58603e-29,22.2252
2682,4.35489,0,0,-1.5708,0,22.253,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.073570000000001e-29,22.253
2684,4.39599,0,0,-1.5708,0,22.2808,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.86101e-29,22.2808
2686,4.38424,0,0,-1.5708,0,22.3085,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.88921e-29,22.3085
2688,4.39649,0,0,-1.5708,0,22.3363,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11064e-29,22.3363
2690,4.41233,0,0,-1.5708,0,22.3641,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4870900000000002e-29,22.3641
2692,4.3384,0,0,-1.5708,0,22.3919,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.98786e-29,22.3919
2694,4.44345,0,0,-1.5708,0,22.4197,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5883000000000002e-29,22.4197
2696,4.3774,0,0,-1.5708,0,22.4474,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26862e-29,22.4474
2698,4.43023,0,0,-1.5708,0,22.4752,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01294e-29,22.4752
2700,4.37401,0,0,-1.5708,0,22.503,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.08521e-30,22.503
2702,4.394,0,0,-1.5708,0,22.5308,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.45135e-30,22.5308
2704,4.35232,0,0,-1.5708,0,22.5586,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.14591e-30,22.5586
2706,4.3458,0,0,-1.5708,0,22.5863,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.10324e-30,22.5863
2708,4.47222,0,0,-1.5708,0,22.6141,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.27073e-30,22.6141
2710,4.40461,0,0,-1.5708,0,22.6419,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60625e-30,22.6419
2712,4.49606,0,0,-1.5708,0,22.6697,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.07606e-30,22.6697
2714,4.40493,0,0,-1.5708,0,22.6975,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.65316e-30,22.6975
2716,4.43684,0,0,-1.5708,0,22.7252,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31597e-30,22.7252
2718,4.34877,0,0,-1.5708,0,22.753,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0472e-30,22.753
2720,4.35478,0,0,-1.5708,0,22.7808,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.33034e-31,22.7808
2722,4.39845,0,0,-1.5708,0,22.8086,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.62447e-31,22.8086
2724,4.42715,0,0,-1.5708,0,22.8364,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.26614e-31,22.8364
2726,4.47053,0,0,-1.5708,0,22.8641,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.18491e-31,22.8641
2728,4.43841,0,0,-1.5708,0,22.8919,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.32455e-31,22.8919
2730,4.50565,0,0,-1.5708,0,22.9197,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6401699999999998e-31,22.9197
2732,4.44343,0,0,-1.5708,0,22.9475,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09597e-31,22.9475
2734,4.40507,0,0,-1.5708,0,22.9753,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6633799999999999e-31,22.9753
2736,4.39267,0,0,-1.5708,0,23.003,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31962e-31,23.003
2738,4.49006,0,0,-1.5708,0,23.0308,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04655e-31,23.0308
2740,4.46557,0,0,-1.5708,0,23.0586,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.297060000000001e-32,23.0586
2742,4.4178,0,0,-1.5708,0,23.0864,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.57568e-32,23.0864
2744,4.38582,0,0,-1.5708,0,23.1142,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.209680000000001e-32,23.1142
2746,4.40972,0,0,-1.5708,0,23.1419,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1260400000000004e-32,23.1419
2748,4.40003,0,0,-1.5708,0,23.1697,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2666999999999996e-32,23.1697
2750,4.35329,0,0,-1.5708,0,23.1975,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.58545e-32,23.1975
2752,4.35269,0,0,-1.5708,0,23.2253,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0455900000000002e-32,23.2253
2754,4.45422,0,0,-1.5708,0,23.2531,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6178999999999998e-32,23.2531
2756,4.3408,0,0,-1.5708,0,23.2808,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2791999999999999e-32,23.2808
2758,4.32691,0,0,-1.5708,0,23.3086,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01106e-32,23.3086
2760,4.39279,0,0,-1.5708,0,23.3364,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.98859e-33,23.3364
2762,4.37096,0,0,-1.5708,0,23.3642,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.3098e-33,23.3642
2764,4.3647,0,0,-1.5708,0,23.392,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.98211e-33,23.392
2766,4.40509,0,0,-1.5708,0,23.4197,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9324600000000003e-33,23.4197
2768,4.4989,0,0,-1.5708,0,23.4475,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1029e-33,23.4475
2770,4.42558,0,0,-1.5708,0,23.4753,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4475100000000002e-33,23.4753
2772,4.40008,0,0,-1.5708,0,23.5031,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9298900000000002e-33,23.5031
2774,4.33988,0,0,-1.5708,0,23.5309,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52123e-33,23.5309
2776,4.40971,0,0,-1.5708,0,23.5586,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1987000000000001e-33,23.5586
2778,4.36118,0,0,-1.5708,0,23.5864,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.44227e-34,23.5864
2780,4.35098,0,0,-1.5708,0,23.6142,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.435270000000001e-34,23.6142
2782,4.39152,0,0,-1.5708,0,23.642,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.85288e-34,23.642
2784,4.4197,0,0,-1.5708,0,23.6698,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.60569e-34,23.6698
2786,4.61547,0,0,-1.5708,0,23.6975,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6230400000000003e-34,23.6975
2788,4.44429,0,0,-1.5708,0,23.7253,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8490800000000003e-34,23.7253
2790,4.49655,0,0,-1.5708,0,23.7531,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23969e-34,23.7531
2792,4.60205,0,0,-1.5708,0,23.7809,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7600500000000002e-34,23.7809
2794,4.35948,0,0,-1.5708,0,23.8087,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38266e-34,23.8087
2796,4.39936,0,0,-1.5708,0,23.8364,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0858200000000002e-34,23.8364
2798,4.41551,0,0,-1.5708,0,23.8642,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.52416e-35,23.8642
2800,4.3921,0,0,-1.5708,0,23.892,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.68958e-35,23.892
2802,4.37468,0,0,-1.5708,0,23.9198,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.24807e-35,23.9198
2804,4.39314,0,0,-1.5708,0,23.9476,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.11578e-35,23.9476
2806,4.40958,0,0,-1.5708,0,23.9753,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2267000000000004e-35,23.9753
2808,4.37921,0,0,-1.5708,0,24.0031,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5288099999999997e-35,24.0031
2810,4.34178,0,0,-1.5708,0,24.0309,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9812000000000002e-35,24.0309
2812,4.33875,0,0,-1.5708,0,24.0587,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.55164e-35,24.0587
2814,4.42788,0,0,-1.5708,0,24.0865,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21481e-35,24.0865
2816,4.3945,0,0,-1.5708,0,24.1142,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.50773e-36,24.1142
2818,4.37903,0,0,-1.5708,0,24.142,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.43873e-36,24.142
2820,4.39249,0,0,-1.5708,0,24.1698,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.8179899999999996e-36,24.1698
2822,4.38716,0,0,-1.5708,0,24.1976,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.54884e-36,24.1976
2824,4.39737,0,0,-1.5708,0,24.2254,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.55533e-36,24.2254
2826,4.37712,0,0,-1.5708,0,24.2531,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.77788e-36,24.2531
2828,4.49387,0,0,-1.5708,0,24.2809,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.16969e-36,24.2809
2830,4.47919,0,0,-1.5708,0,24.3087,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.69409e-36,24.3087
2832,4.44223,0,0,-1.5708,0,24.3365,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32229e-36,24.3365
2834,4.39217,0,0,-1.5708,0,24.3643,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03174e-36,24.3643
2836,4.45391,0,0,-1.5708,0,24.392,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.04758e-37,24.392
2838,4.44405,0,0,-1.5708,0,24.4198,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.275e-37,24.4198
2840,4.36105,0,0,-1.5708,0,24.4476,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8912e-37,24.4476
2842,4.35219,0,0,-1.5708,0,24.4754,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.81126e-37,24.4754
2844,4.44279,0,0,-1.5708,0,24.5032,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.96876e-37,24.5032
2846,4.42924,0,0,-1.5708,0,24.5309,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3117099999999997e-37,24.5309
2848,4.35389,0,0,-1.5708,0,24.5587,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7994799999999998e-37,24.5587
2850,4.36848,0,0,-1.5708,0,24.5865,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40026e-37,24.5865
2852,4.42004,0,0,-1.5708,0,24.6143,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08925e-37,24.6143
2854,4.40779,0,0,-1.5708,0,24.6421,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.47026e-38,24.6421
2856,4.41422,0,0,-1.5708,0,24.6698,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.58444e-38,24.6698
2858,4.46118,0,0,-1.5708,0,24.6976,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.11674e-38,24.6976
2860,4.43622,0,0,-1.5708,0,24.7254,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.97485e-38,24.7254
2862,4.4556,0,0,-1.5708,0,24.7532,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.08674e-38,24.7532
2864,4.38725,0,0,-1.5708,0,24.781,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3962599999999997e-38,24.781
2866,4.39981,0,0,-1.5708,0,24.8087,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85959e-38,24.8087
2868,4.35522,0,0,-1.5708,0,24.8365,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.44263e-38,24.8365
2870,4.35455,0,0,-1.5708,0,24.8643,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11878e-38,24.8643
2872,4.35524,0,0,-1.5708,0,24.8921,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.673389999999999e-39,24.8921
2874,4.3817,0,0,-1.5708,0,24.9199,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.72178e-39,24.9199
2876,4.45648,0,0,-1.5708,0,24.9476,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2075399999999994e-39,24.9476
2878,4.38458,0,0,-1.5708,0,24.9754,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.03305e-39,24.9754
2880,4.44563,0,0,-1.5708,0,25.0032,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.12238e-39,25.0032
2882,4.4322,0,0,-1.5708,0,25.031,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4165299999999997e-39,25.031
2884,4.39901,0,0,-1.5708,0,25.0588,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8696099999999997e-39,25.0588
2886,4.38938,0,0,-1.5708,0,25.0865,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4459799999999999e-39,25.0865
2888,4.49292,0,0,-1.5708,0,25.1143,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11796e-39,25.1143
2890,4.41191,0,0,-1.5708,0,25.1421,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.640530000000001e-40,25.1421
2892,4.38453,0,0,-1.5708,0,25.1699,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.675880000000001e-40,25.1699
2894,4.36683,0,0,-1.5708,0,25.1977,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.156199999999999e-40,25.1977
2896,4.41226,0,0,-1.5708,0,25.2254,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9811e-40,25.2254
2898,4.39415,0,0,-1.5708,0,25.2532,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.07277e-40,25.2532
2900,4.34339,0,0,-1.5708,0,25.281,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.37087e-40,25.281
2902,4.38543,0,0,-1.5708,0,25.3088,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8286900000000001e-40,25.3088
2904,4.39263,0,0,-1.5708,0,25.3366,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4100100000000002e-40,25.3366
2906,4.3491,0,0,-1.5708,0,25.3643,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08682e-40,25.3643
2908,4.43117,0,0,-1.5708,0,25.3921,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.37429e-41,25.3921
2910,4.3698,0,0,-1.5708,0,25.4199,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.45044e-41,25.4199
2912,4.4518,0,0,-1.5708,0,25.4477,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.96687e-41,25.4477
2914,4.36994,0,0,-1.5708,0,25.4755,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.82322e-41,25.4755
2916,4.3978,0,0,-1.5708,0,25.5032,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9419e-41,25.5032
2918,4.35712,0,0,-1.5708,0,25.531,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.26297e-41,25.531
2920,4.36562,0,0,-1.5708,0,25.5588,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7401300000000001e-41,25.5588
2922,4.37607,0,0,-1.5708,0,25.5866,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33764e-41,25.5866
2924,4.3628,0,0,-1.5708,0,25.6144,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02789e-41,25.6144
2926,4.4171,0,0,-1.5708,0,25.6421,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.896029999999999e-42,25.6421
2928,4.40147,0,0,-1.5708,0,25.6699,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.06349e-42,25.6699
2930,4.38793,0,0,-1.5708,0,25.6977,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.65467e-42,25.6977
2932,4.36451,0,0,-1.5708,0,25.7255,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5719699999999997e-42,25.7255
2934,4.39048,0,0,-1.5708,0,25.7533,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.74018e-42,25.7533
2936,4.33244,0,0,-1.5708,0,25.781,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1013699999999998e-42,25.781
2938,4.32616,0,0,-1.5708,0,25.8088,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61094e-42,25.8088
2940,4.32968,0,0,-1.5708,0,25.8366,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23454e-42,25.8366
2942,4.37443,0,0,-1.5708,0,25.8644,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.45775e-43,25.8644
2944,4.35558,0,0,-1.5708,0,25.8922,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.24304e-43,25.8922
2946,4.30478,0,0,-1.5708,0,25.9199,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.54507e-43,25.9199
2948,4.31881,0,0,-1.5708,0,25.9477,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.24371e-43,25.9477
2950,4.38354,0,0,-1.5708,0,25.9755,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2466499999999997e-43,25.9755
2952,4.37566,0,0,-1.5708,0,26.0033,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.48301e-43,26.0033
2954,4.39234,0,0,-1.5708,0,26.0311,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8983399999999998e-43,26.0311
2956,4.43593,0,0,-1.5708,0,26.0588,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4508499999999999e-43,26.0588
2958,4.4119,0,0,-1.5708,0,26.0866,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10847e-43,26.0866
2960,4.36176,0,0,-1.5708,0,26.1144,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.465970000000001e-44,26.1144
2962,4.37548,0,0,-1.5708,0,26.1422,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.46371e-44,26.1422
2964,4.39582,0,0,-1.5708,0,26.17,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.93333e-44,26.17
2966,4.33872,0,0,-1.5708,0,26.1977,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.764e-44,26.1977
2968,4.36668,0,0,-1.5708,0,26.2255,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.87086e-44,26.2255
2970,4.39498,0,0,-1.5708,0,26.2533,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.18891e-44,26.2533
2972,4.46718,0,0,-1.5708,0,26.2811,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6683800000000001e-44,26.2811
2974,4.36532,0,0,-1.5708,0,26.3089,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2712e-44,26.3089
2976,4.34572,0,0,-1.5708,0,26.3366,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.6825e-45,26.3366
2978,4.34265,0,0,-1.5708,0,26.3644,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.372459999999999e-45,26.3644
2980,4.37184,0,0,-1.5708,0,26.3922,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.611629999999999e-45,26.3922
2982,4.35124,0,0,-1.5708,0,26.42,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.26991e-45,26.42
2984,4.3006,0,0,-1.5708,0,26.4478,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.24789e-45,26.4478
2986,4.3681,0,0,-1.5708,0,26.4755,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4696499999999998e-45,26.4755
2988,4.38969,0,0,-1.5708,0,26.5033,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.87725e-45,26.5033
2990,4.32538,0,0,-1.5708,0,26.5311,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4264599999999998e-45,26.5311
2992,4.34074,0,0,-1.5708,0,26.5589,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0835599999999998e-45,26.5589
2994,4.37813,0,0,-1.5708,0,26.5867,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.22803e-46,26.5867
2996,4.35882,0,0,-1.5708,0,26.6144,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.24586e-46,26.6144
2998,4.33243,0,0,-1.5708,0,26.6422,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.73959e-46,26.6422
3000,4.29472,0,0,-1.5708,0,26.67,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.59535e-46,26.67
3002,4.42655,0,0,-1.5708,0,26.6978,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72643e-46,26.6978
3004,4.41759,0,0,-1.5708,0,26.7256,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.06681e-46,26.7256
3006,4.35708,0,0,-1.5708,0,26.7533,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.56624e-46,26.7533
3008,4.30263,0,0,-1.5708,0,26.7811,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1865e-46,26.7811
3010,4.59302,0,0,-1.5708,0,26.8089,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.98528e-47,26.8089
3012,4.39371,0,0,-1.5708,0,26.8367,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.80216e-47,26.8367
3014,4.38767,0,0,-1.5708,0,26.8645,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.14771e-47,26.8645
3016,4.37524,0,0,-1.5708,0,26.8922,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.89434e-47,26.8922
3018,4.36235,0,0,-1.5708,0,26.92,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.94514e-47,26.92
3020,4.32505,0,0,-1.5708,0,26.9478,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.22654e-47,26.9478
3022,4.32005,0,0,-1.5708,0,26.9756,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6827e-47,26.9756
3024,4.37305,0,0,-1.5708,0,27.0034,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27127e-47,27.0034
3026,4.36807,0,0,-1.5708,0,27.0311,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.60104e-48,27.0311
3028,4.38559,0,0,-1.5708,0,27.0589,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.24856e-48,27.0589
3030,4.34451,0,0,-1.5708,0,27.0867,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.47064e-48,27.0867
3032,4.39809,0,0,-1.5708,0,27.1145,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1274e-48,27.1145
3034,4.32652,0,0,-1.5708,0,27.1423,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11292e-48,27.1423
3036,4.31292,0,0,-1.5708,0,27.17,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34699e-48,27.17
3038,4.34885,0,0,-1.5708,0,27.1978,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.76891e-48,27.1978
3040,4.35813,0,0,-1.5708,0,27.2256,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33276e-48,27.2256
3042,4.31954,0,0,-1.5708,0,27.2534,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00381e-48,27.2534
3044,4.32627,0,0,-1.5708,0,27.2812,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.557979999999999e-49,27.2812
3046,4.32285,0,0,-1.5708,0,27.3089,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.68867e-49,27.3089
3048,4.41758,0,0,-1.5708,0,27.3367,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2802299999999996e-49,27.3367
3050,4.38383,0,0,-1.5708,0,27.3645,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.21941e-49,27.3645
3052,4.43832,0,0,-1.5708,0,27.3923,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42068e-49,27.3923
3054,4.33527,0,0,-1.5708,0,27.4201,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8195e-49,27.4201
3056,4.36393,0,0,-1.5708,0,27.4478,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.36716e-49,27.4478
3058,4.3182,0,0,-1.5708,0,27.4756,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02692e-49,27.4756
3060,4.31471,0,0,-1.5708,0,27.5034,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.7109399999999995e-50,27.5034
3062,4.39982,0,0,-1.5708,0,27.5312,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.78802e-50,27.5312
3064,4.40064,0,0,-1.5708,0,27.559,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.34316e-50,27.559
3066,4.36535,0,0,-1.5708,0,27.5867,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.25786e-50,27.5867
3068,4.31844,0,0,-1.5708,0,27.6145,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.44294e-50,27.6145
3070,4.39143,0,0,-1.5708,0,27.6423,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8312399999999999e-50,27.6423
3072,4.29451,0,0,-1.5708,0,27.6701,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3722399999999999e-50,27.6701
3074,4.35566,0,0,-1.5708,0,27.6979,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02794e-50,27.6979
3076,4.30227,0,0,-1.5708,0,27.7256,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.697589999999999e-51,27.7256
3078,4.35065,0,0,-1.5708,0,27.7534,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.7623e-51,27.7534
3080,4.36531,0,0,-1.5708,0,27.7812,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3121e-51,27.7812
3082,4.29538,0,0,-1.5708,0,27.809,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.22578e-51,27.809
3084,4.32821,0,0,-1.5708,0,27.8368,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4123099999999997e-51,27.8368
3086,4.33627,0,0,-1.5708,0,27.8645,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80336e-51,27.8645
3088,4.28674,0,0,-1.5708,0,27.8923,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3476699999999998e-51,27.8923
3090,4.37145,0,0,-1.5708,0,27.9201,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00679e-51,27.9201
3092,4.32952,0,0,-1.5708,0,27.9479,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.51877e-52,27.9479
3094,4.37465,0,0,-1.5708,0,27.9757,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.61314e-52,27.9757
3096,4.38004,0,0,-1.5708,0,28.0034,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.18906e-52,28.0034
3098,4.3512,0,0,-1.5708,0,28.0312,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.12522e-52,28.0312
3100,4.33801,0,0,-1.5708,0,28.059,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.33075e-52,28.059
3102,4.37809,0,0,-1.5708,0,28.0868,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73766e-52,28.0868
3104,4.33274,0,0,-1.5708,0,28.1146,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29504e-52,28.1146
3106,4.3274,0,0,-1.5708,0,28.1423,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.648440000000001e-53,28.1423
3108,4.39429,0,0,-1.5708,0,28.1701,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.185910000000001e-53,28.1701
3110,4.35245,0,0,-1.5708,0,28.1979,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.35006e-53,28.1979
3112,4.34763,0,0,-1.5708,0,28.2257,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9818800000000004e-53,28.2257
3114,4.32706,0,0,-1.5708,0,28.2535,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.96257e-53,28.2535
3116,4.40281,0,0,-1.5708,0,28.2812,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.20345e-53,28.2812
3118,4.38888,0,0,-1.5708,0,28.309,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63828e-53,28.309
3120,4.3144,0,0,-1.5708,0,28.3368,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21766e-53,28.3368
3122,4.33028,0,0,-1.5708,0,28.3646,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.04725e-54,28.3646
3124,4.33456,0,0,-1.5708,0,28.3924,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.71984e-54,28.3924
3126,4.31722,0,0,-1.5708,0,28.4201,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.98946e-54,28.4201
3128,4.35462,0,0,-1.5708,0,28.4479,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7034000000000003e-54,28.4479
3130,4.28791,0,0,-1.5708,0,28.4757,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.74789e-54,28.4757
3132,4.377,0,0,-1.5708,0,28.5035,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0382200000000002e-54,28.5035
3134,4.36302,0,0,-1.5708,0,28.5313,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5113100000000002e-54,28.5313
3136,4.3533,0,0,-1.5708,0,28.559,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12024e-54,28.559
3138,4.34896,0,0,-1.5708,0,28.5868,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.300750000000001e-55,28.5868
3140,4.34821,0,0,-1.5708,0,28.6146,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.14861e-55,28.6146
3142,4.34679,0,0,-1.5708,0,28.6424,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.55291e-55,28.6424
3144,4.36579,0,0,-1.5708,0,28.6702,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3701800000000004e-55,28.6702
3146,4.51126,0,0,-1.5708,0,28.6979,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.49385e-55,28.6979
3148,4.40914,0,0,-1.5708,0,28.7257,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.84475e-55,28.7257
3150,4.38497,0,0,-1.5708,0,28.7535,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.36414e-55,28.7535
3152,4.3457,0,0,-1.5708,0,28.7813,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0084e-55,28.7813
3154,4.35375,0,0,-1.5708,0,28.8091,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.45173e-56,28.8091
3156,4.43902,0,0,-1.5708,0,28.8368,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.50471e-56,28.8368
3158,4.43096,0,0,-1.5708,0,28.8646,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.06503e-56,28.8646
3160,4.42203,0,0,-1.5708,0,28.8924,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.00086e-56,28.8924
3162,4.39352,0,0,-1.5708,0,28.9202,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.21452e-56,28.9202
3164,4.36141,0,0,-1.5708,0,28.948,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63367e-56,28.948
3166,4.32648,0,0,-1.5708,0,28.9757,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20477e-56,28.9757
3168,4.28593,0,0,-1.5708,0,29.0035,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.881639999999999e-57,29.0035
3170,4.3944,0,0,-1.5708,0,29.0313,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.545389999999999e-57,29.0313
3172,4.31,0,0,-1.5708,0,29.0591,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8220299999999997e-57,29.0591
3174,4.31595,0,0,-1.5708,0,29.0869,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.55121e-57,29.0869
3176,4.34042,0,0,-1.5708,0,29.1146,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6144199999999997e-57,29.1146
3178,4.39433,0,0,-1.5708,0,29.1424,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92409e-57,29.1424
3180,4.31356,0,0,-1.5708,0,29.1702,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41556e-57,29.1702
3182,4.33556,0,0,-1.5708,0,29.198,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04108e-57,29.198
3184,4.38002,0,0,-1.5708,0,29.2258,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.65406e-58,29.2258
3186,4.37677,0,0,-1.5708,0,29.2535,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.6253699999999994e-58,29.2535
3188,5.61047,0,0,-1.5708,0,29.2813,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13297e-58,29.2813
3190,6.6896,0,0,-1.5708,0,29.3091,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0354699999999998e-58,29.3091
3192,6.07847,0,0,-1.5708,0,29.3369,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.22865e-58,29.3369
3194,4.40499,0,0,-1.5708,0,29.3647,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63572e-58,29.3647
3196,4.37998,0,0,-1.5708,0,29.3924,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2001299999999999e-58,29.3924
3198,4.38602,0,0,-1.5708,0,29.4202,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.80242e-59,29.4202
3200,4.38299,0,0,-1.5708,0,29.448,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.45396e-59,29.448
3202,4.35152,0,0,-1.5708,0,29.4758,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.73045e-59,29.4758
3204,4.36242,0,0,-1.5708,0,29.5036,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.46602e-59,29.5036
3206,4.36121,0,0,-1.5708,0,29.5313,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5387e-59,29.5313
3208,4.35818,0,0,-1.5708,0,29.5591,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85885e-59,29.5591
3210,4.31909,0,0,-1.5708,0,29.5869,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3606e-59,29.5869
3212,4.49028,0,0,-1.5708,0,29.6147,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.95557e-60,29.6147
3214,4.4148,0,0,-1.5708,0,29.6425,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.28207e-60,29.6425
3216,4.39709,0,0,-1.5708,0,29.6702,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.32471e-60,29.6702
3218,4.33896,0,0,-1.5708,0,29.698,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.89215e-60,29.698
3220,4.35549,0,0,-1.5708,0,29.7258,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.84403e-60,29.7258
3222,4.35499,0,0,-1.5708,0,29.7536,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.07746e-60,29.7536
3224,4.31342,0,0,-1.5708,0,29.7814,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51698e-60,29.7814
3226,4.31098,0,0,-1.5708,0,29.8091,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10734e-60,29.8091
3228,4.40597,0,0,-1.5708,0,29.8369,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.08046e-61,29.8369
3230,4.32213,0,0,-1.5708,0,29.8647,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.8944300000000005e-61,29.8647
3232,4.38551,0,0,-1.5708,0,29.8925,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.29833e-61,29.8925
3234,4.35558,0,0,-1.5708,0,29.9203,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.13335e-61,29.9203
3236,4.4661,0,0,-1.5708,0,29.948,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.28334e-61,29.948
3238,4.41897,0,0,-1.5708,0,29.9758,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66336e-61,29.9758
3240,4.36299,0,0,-1.5708,0,30.0036,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2113e-61,30.0036
3242,4.40496,0,0,-1.5708,0,30.0314,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.81798e-62,30.0314
3244,4.37163,0,0,-1.5708,0,30.0592,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.41711e-62,30.0592
3246,4.36364,0,0,-1.5708,0,30.0869,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.66833e-62,30.0869
3248,4.33213,0,0,-1.5708,0,30.1147,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.39497e-62,30.1147
3250,4.37634,0,0,-1.5708,0,30.1425,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4681e-62,30.1425
3252,4.34441,0,0,-1.5708,0,30.1703,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79366e-62,30.1703
3254,4.29338,0,0,-1.5708,0,30.1981,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30308e-62,30.1981
3256,4.32004,0,0,-1.5708,0,30.2258,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.463530000000001e-63,30.2258
3258,4.34965,0,0,-1.5708,0,30.2536,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.870490000000001e-63,30.2536
3260,4.38512,0,0,-1.5708,0,30.2814,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.98625e-63,30.2814
3262,4.36675,0,0,-1.5708,0,30.3092,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6175400000000004e-63,30.3092
3264,4.35142,0,0,-1.5708,0,30.337,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.62364e-63,30.337
3266,4.35979,0,0,-1.5708,0,30.3647,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.90216e-63,30.3647
3268,4.34036,0,0,-1.5708,0,30.3925,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3786100000000002e-63,30.3925
3270,4.31609,0,0,-1.5708,0,30.4203,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.988209999999999e-64,30.4203
3272,4.29828,0,0,-1.5708,0,30.4481,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.234129999999999e-64,30.4481
3274,4.38829,0,0,-1.5708,0,30.4759,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2376599999999995e-64,30.4759
3276,4.30523,0,0,-1.5708,0,30.5036,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.79088e-64,30.5036
3278,4.29769,0,0,-1.5708,0,30.5314,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7428099999999997e-64,30.5314
3280,4.45612,0,0,-1.5708,0,30.5592,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.98382e-64,30.5592
3282,4.43525,0,0,-1.5708,0,30.587,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4343699999999999e-64,30.587
3284,4.36875,0,0,-1.5708,0,30.6148,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03675e-64,30.6148
3286,4.29974,0,0,-1.5708,0,30.6425,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.4909199999999995e-65,30.6425
3288,4.38892,0,0,-1.5708,0,30.6703,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.41066e-65,30.6703
3290,4.35188,0,0,-1.5708,0,30.6981,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.906759999999999e-65,30.6981
3292,4.33207,0,0,-1.5708,0,30.7259,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.81992e-65,30.7259
3294,4.35418,0,0,-1.5708,0,30.7537,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.03473e-65,30.7537
3296,4.3725,0,0,-1.5708,0,30.7814,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4676799999999999e-65,30.7814
3298,4.35843,0,0,-1.5708,0,30.8092,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05829e-65,30.8092
3300,4.32419,0,0,-1.5708,0,30.837,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.62838e-66,30.837
3302,4.34518,0,0,-1.5708,0,30.8648,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.49682e-66,30.8648
3304,4.44941,0,0,-1.5708,0,30.8926,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.95952e-66,30.8926
3306,4.4226,0,0,-1.5708,0,30.9203,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85119e-66,30.9203
3308,4.41656,0,0,-1.5708,0,30.9481,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05239e-66,30.9481
3310,4.3753,0,0,-1.5708,0,30.9759,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47689e-66,30.9759
3312,4.38437,0,0,-1.5708,0,31.0037,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0623999999999999e-66,31.0037
3314,4.3899,0,0,-1.5708,0,31.0315,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.639730000000001e-67,31.0315
3316,4.35204,0,0,-1.5708,0,31.0592,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.49188e-67,31.0592
3318,4.34065,0,0,-1.5708,0,31.087,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.94653e-67,31.087
3320,4.31324,0,0,-1.5708,0,31.1148,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8350600000000002e-67,31.1148
3322,4.337,0,0,-1.5708,0,31.1426,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0359300000000002e-67,31.1426
3324,4.29085,0,0,-1.5708,0,31.1704,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4615500000000001e-67,31.1704
3326,4.41479,0,0,-1.5708,0,31.1981,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0488600000000001e-67,31.1981
3328,4.37277,0,0,-1.5708,0,31.2259,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.52438e-68,31.2259
3330,4.35548,0,0,-1.5708,0,31.2537,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.39607e-68,31.2537
3332,4.35232,0,0,-1.5708,0,31.2815,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.86845e-68,31.2815
3334,4.45402,0,0,-1.5708,0,31.3093,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.77235e-68,31.3093
3336,4.42763,0,0,-1.5708,0,31.337,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.98614e-68,31.337
3338,4.38773,0,0,-1.5708,0,31.3648,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42241e-68,31.3648
3340,4.34856,0,0,-1.5708,0,31.3926,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01834e-68,31.3926
3342,4.36052,0,0,-1.5708,0,31.4204,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.288040000000001e-69,31.4204
3344,4.35291,0,0,-1.5708,0,31.4482,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.214130000000001e-69,31.4482
3346,4.31294,0,0,-1.5708,0,31.4759,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7291e-69,31.4759
3348,4.40356,0,0,-1.5708,0,31.5037,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.66612e-69,31.5037
3350,4.44826,0,0,-1.5708,0,31.5315,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.90549e-69,31.5315
3352,4.37486,0,0,-1.5708,0,31.5593,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3614e-69,31.5593
3354,4.34058,0,0,-1.5708,0,31.5871,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.723320000000001e-70,31.5871
3356,4.35756,0,0,-1.5708,0,31.6148,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.9422e-70,31.6148
3358,4.373,0,0,-1.5708,0,31.6426,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.95486e-70,31.6426
3360,4.4017,0,0,-1.5708,0,31.6704,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5352300000000004e-70,31.6704
3362,4.44495,0,0,-1.5708,0,31.6982,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5214800000000003e-70,31.6982
3364,4.45449,0,0,-1.5708,0,31.726,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7978200000000002e-70,31.726
3366,4.35707,0,0,-1.5708,0,31.7537,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28141e-70,31.7537
3368,4.31912,0,0,-1.5708,0,31.7815,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.13026e-71,31.7815
3370,4.34204,0,0,-1.5708,0,31.8093,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.50323e-71,31.8093
3372,4.47255,0,0,-1.5708,0,31.8371,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.63049e-71,31.8371
3374,4.39833,0,0,-1.5708,0,31.8649,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.29592e-71,31.8649
3376,4.36362,0,0,-1.5708,0,31.8926,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3452000000000003e-71,31.8926
3378,4.36439,0,0,-1.5708,0,31.9204,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66814e-71,31.9204
3380,4.37394,0,0,-1.5708,0,31.9482,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18615e-71,31.9482
3382,4.33267,0,0,-1.5708,0,31.976,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.43133e-72,31.976
3384,4.30738,0,0,-1.5708,0,32.0038,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.99109e-72,32.0038
3386,4.38186,0,0,-1.5708,0,32.0315,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.25567e-72,32.0315
3388,4.38882,0,0,-1.5708,0,32.0593,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0219100000000003e-72,32.0593
3390,4.32194,0,0,-1.5708,0,32.0871,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.14509e-72,32.0871
3392,4.32092,0,0,-1.5708,0,32.1149,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5221700000000001e-72,32.1149
3394,4.3971,0,0,-1.5708,0,32.1427,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07977e-72,32.1427
3396,4.3322,0,0,-1.5708,0,32.1704,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.65692e-73,32.1704
3398,4.33119,0,0,-1.5708,0,32.1982,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.42784e-73,32.1982
3400,4.30394,0,0,-1.5708,0,32.226,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.84638e-73,32.226
3402,4.34691,0,0,-1.5708,0,32.2538,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72477e-73,32.2538
3404,4.34137,0,0,-1.5708,0,32.2816,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92956e-73,32.2816
3406,4.40706,0,0,-1.5708,0,32.3093,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.36596e-73,32.3093
3408,4.2994,0,0,-1.5708,0,32.3371,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.66655e-74,32.3371
3410,4.36993,0,0,-1.5708,0,32.3649,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.83842e-74,32.3649
3412,4.31501,0,0,-1.5708,0,32.3927,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.83607e-74,32.3927
3414,4.35145,0,0,-1.5708,0,32.4205,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.41885e-74,32.4205
3416,4.3916,0,0,-1.5708,0,32.4482,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4161300000000003e-74,32.4482
3418,4.42791,0,0,-1.5708,0,32.476,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7069200000000001e-74,32.476
3420,4.38728,0,0,-1.5708,0,32.5038,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2054700000000001e-74,32.5038
3422,4.37408,0,0,-1.5708,0,32.5316,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.51046e-75,32.5316
3424,4.47486,0,0,-1.5708,0,32.5594,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.00622e-75,32.5594
3426,4.90788,0,0,-1.5708,0,32.5871,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.23741e-75,32.5871
3428,7.27959,0,0,-1.5708,0,32.6149,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.98849e-75,32.6149
3430,7.80429,0,0,-1.5708,0,32.6427,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.10696e-75,32.6427
3432,8.12605,0,0,-1.5708,0,32.6705,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48495e-75,32.6705
3434,7.48672,0,0,-1.5708,0,32.6983,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04621e-75,32.6983
3436,7.21715,0,0,-1.5708,0,32.726,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.368470000000001e-76,32.726
3438,7.37654,0,0,-1.5708,0,32.7538,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.18786e-76,32.7538
3440,7.17032,0,0,-1.5708,0,32.7816,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6513300000000005e-76,32.7816
3442,9.27321,0,0,-1.5708,0,32.8094,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5690100000000003e-76,32.8094
3444,13.8143,0,0,-1.5708,0,32.8372,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8069e-76,32.8372
3446,14.9341,0,0,-1.5708,0,32.8649,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27043e-76,32.8649
3448,15.3182,0,0,-1.5708,0,32.8927,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.92939e-77,32.8927
3450,16.8469,0,0,-1.5708,0,32.9205,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.274e-77,32.9205
3452,16.8554,0,0,-1.5708,0,32.9483,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.40675e-77,32.9483
3454,12.8922,0,0,-1.5708,0,32.9761,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0941700000000003e-77,32.9761
3456,9.46474,0,0,-1.5708,0,33.0038,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17181e-77,33.0038
3458,8.21958,0,0,-1.5708,0,33.0316,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5238800000000001e-77,33.0316
3460,7.75944,0,0,-1.5708,0,33.0594,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06889e-77,33.0594
3462,8.80897,0,0,-1.5708,0,33.0872,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.49493e-78,33.0872
3464,7.62182,0,0,-1.5708,0,33.115,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.25355e-78,33.115
3466,7.96694,0,0,-1.5708,0,33.1427,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6812000000000003e-78,33.1427
3468,7.45349,0,0,-1.5708,0,33.1705,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.57857e-78,33.1705
3470,7.97533,0,0,-1.5708,0,33.1983,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80559e-78,33.1983
3472,7.22773,0,0,-1.5708,0,33.2261,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2639000000000001e-78,33.2261
3474,8.23861,0,0,-1.5708,0,33.2539,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.84417e-79,33.2539
3476,7.25253,0,0,-1.5708,0,33.2816,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.186629999999999e-79,33.2816
3478,8.29645,0,0,-1.5708,0,33.3094,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3261599999999995e-79,33.3094
3480,7.27468,0,0,-1.5708,0,33.3372,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.02414e-79,33.3372
3482,8.39333,0,0,-1.5708,0,33.365,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1132699999999998e-79,33.365
3484,8.25161,0,0,-1.5708,0,33.3928,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47624e-79,33.3928
3486,10.3231,0,0,-1.5708,0,33.4205,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03089e-79,33.4205
3488,13.4171,0,0,-1.5708,0,33.4483,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.1965e-80,33.4483
3490,14.3634,0,0,-1.5708,0,33.4761,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.02205e-80,33.4761
3492,14.2502,0,0,-1.5708,0,33.5039,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.50342e-80,33.5039
3494,12.3684,0,0,-1.5708,0,33.5317,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.44318e-80,33.5317
3496,11.5266,0,0,-1.5708,0,33.5594,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.70322e-80,33.5594
3498,13.9175,0,0,-1.5708,0,33.5872,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1869599999999999e-80,33.5872
3500,14.9111,0,0,-1.5708,0,33.615,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.26905e-81,33.615
3502,16.221,0,0,-1.5708,0,33.6428,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.75872e-81,33.6428
3504,15.7841,0,0,-1.5708,0,33.6706,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.00911e-81,33.6706
3506,15.3264,0,0,-1.5708,0,33.6983,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.79012e-81,33.6983
3508,14.4729,0,0,-1.5708,0,33.7261,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9411e-81,33.7261
3510,14.6049,0,0,-1.5708,0,33.7539,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34998e-81,33.7539
3512,14.3088,0,0,-1.5708,0,33.7817,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.385450000000001e-82,33.7817
3514,15.0828,0,0,-1.5708,0,33.8095,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.52284e-82,33.8095
3516,15.8445,0,0,-1.5708,0,33.8372,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.53179e-82,33.8372
3518,15.7118,0,0,-1.5708,0,33.865,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.14742e-82,33.865
3520,15.97,0,0,-1.5708,0,33.8928,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1852e-82,33.8928
3522,12.6538,0,0,-1.5708,0,33.9206,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51663e-82,33.9206
3524,9.51384,0,0,-1.5708,0,33.9484,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0522500000000001e-82,33.9484
3526,8.66217,0,0,-1.5708,0,33.9761,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.29815e-83,33.9761
3528,8.92123,0,0,-1.5708,0,34.0039,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0600800000000005e-83,34.0039
3530,9.47665,0,0,-1.5708,0,34.0317,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.50714e-83,34.0317
3532,7.17839,0,0,-1.5708,0,34.0595,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4299700000000002e-83,34.0595
3534,7.87165,0,0,-1.5708,0,34.0873,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68306e-83,34.0873
3536,8.26477,0,0,-1.5708,0,34.115,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16534e-83,34.115
3538,11.5127,0,0,-1.5708,0,34.1428,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.06593e-84,34.1428
3540,13.8432,0,0,-1.5708,0,34.1706,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.58097e-84,34.1706
3542,13.8607,0,0,-1.5708,0,34.1984,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.86026e-84,34.1984
3544,12.9637,0,0,-1.5708,0,34.2262,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.66916e-84,34.2262
3546,12.5091,0,0,-1.5708,0,34.2539,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.84495e-84,34.2539
3548,12.5872,0,0,-1.5708,0,34.2817,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27481e-84,34.2817
3550,13.4362,0,0,-1.5708,0,34.3095,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.805640000000001e-85,34.3095
3552,14.1831,0,0,-1.5708,0,34.3373,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.08032e-85,34.3373
3554,14.3056,0,0,-1.5708,0,34.3651,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.19705e-85,34.3651
3556,13.0534,0,0,-1.5708,0,34.3928,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8961e-85,34.3928
3558,10.2564,0,0,-1.5708,0,34.4206,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.99772e-85,34.4206
3560,7.77831,0,0,-1.5708,0,34.4484,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37755e-85,34.4484
3562,7.35183,0,0,-1.5708,0,34.4762,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.49581e-86,34.4762
3564,7.22001,0,0,-1.5708,0,34.504,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.54347e-86,34.504
3566,7.25808,0,0,-1.5708,0,34.5317,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.50751e-86,34.5317
3568,7.29663,0,0,-1.5708,0,34.5595,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.10396e-86,34.5595
3570,7.25786,0,0,-1.5708,0,34.5873,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.13672e-86,34.5873
3572,7.29279,0,0,-1.5708,0,34.6151,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4703899999999999e-86,34.6151
3574,7.25106,0,0,-1.5708,0,34.6429,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0115000000000001e-86,34.6429
3576,7.16414,0,0,-1.5708,0,34.6706,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.95591e-87,34.6706
3578,7.27391,0,0,-1.5708,0,34.6984,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.78182e-87,34.6984
3580,7.19414,0,0,-1.5708,0,34.7262,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28612e-87,34.7262
3582,7.68628,0,0,-1.5708,0,34.754,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25749e-87,34.754
3584,8.28047,0,0,-1.5708,0,34.7818,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.55032e-87,34.7818
3586,9.60826,0,0,-1.5708,0,34.8095,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0643099999999999e-87,34.8095
3588,14.7377,0,0,-1.5708,0,34.8373,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.30405e-88,34.8373
3590,15.8522,0,0,-1.5708,0,34.8651,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.01087e-88,34.8651
3592,15.5261,0,0,-1.5708,0,34.8929,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.43649e-88,34.8929
3594,14.4387,0,0,-1.5708,0,34.9207,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.35596e-88,34.9207
3596,8.89812,0,0,-1.5708,0,34.9484,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61463e-88,34.9484
3598,9.20075,0,0,-1.5708,0,34.9762,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1061899999999999e-88,34.9762
3600,8.5568,0,0,-1.5708,0,35.004,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.57595e-89,35.004
3602,9.09826,0,0,-1.5708,0,35.0318,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1867699999999996e-89,35.0318
3604,8.63925,0,0,-1.5708,0,35.0596,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.54984e-89,35.0596
3606,8.69707,0,0,-1.5708,0,35.0873,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42869e-89,35.0873
3608,8.57082,0,0,-1.5708,0,35.1151,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66107e-89,35.1151
3610,9.16534,0,0,-1.5708,0,35.1429,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13568e-89,35.1429
3612,8.86168,0,0,-1.5708,0,35.1707,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.7619999999999995e-90,35.1707
3614,8.30403,0,0,-1.5708,0,35.1985,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.30328e-90,35.1985
3616,10.5208,0,0,-1.5708,0,35.2262,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6221499999999998e-90,35.2262
3618,14.3691,0,0,-1.5708,0,35.254,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47309e-90,35.254
3620,15.8837,0,0,-1.5708,0,35.2818,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68798e-90,35.2818
3622,12.3528,0,0,-1.5708,0,35.3096,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1517099999999999e-90,35.3096
3624,9.63031,0,0,-1.5708,0,35.3374,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.855489999999999e-91,35.3374
3626,8.59767,0,0,-1.5708,0,35.3651,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.356169999999999e-91,35.3651
3628,9.11363,0,0,-1.5708,0,35.3929,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6507899999999997e-91,35.3929
3630,8.65086,0,0,-1.5708,0,35.4207,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.48755e-91,35.4207
3632,9.0124,0,0,-1.5708,0,35.4485,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.69437e-91,35.4485
3634,8.59002,0,0,-1.5708,0,35.4763,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15371e-91,35.4763
3636,9.19697,0,0,-1.5708,0,35.504,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.853e-92,35.504
3638,8.34238,0,0,-1.5708,0,35.5318,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3435199999999994e-92,35.5318
3640,9.32736,0,0,-1.5708,0,35.5596,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6347099999999996e-92,35.5596
3642,14.028,0,0,-1.5708,0,35.5874,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47153e-92,35.5874
3644,13.9687,0,0,-1.5708,0,35.6152,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68001e-92,35.6152
3646,10.9836,0,0,-1.5708,0,35.6429,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1415899999999999e-92,35.6429
3648,8.94319,0,0,-1.5708,0,35.6707,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.75462e-93,35.6707
3650,9.35514,0,0,-1.5708,0,35.6985,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.26577e-93,35.6985
3652,13.5682,0,0,-1.5708,0,35.7263,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5744999999999996e-93,35.7263
3654,13.1143,0,0,-1.5708,0,35.7541,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42561e-93,35.7541
3656,12.6572,0,0,-1.5708,0,35.7818,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64542e-93,35.7818
3658,10.1863,0,0,-1.5708,0,35.8096,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1158e-93,35.8096
3660,7.71441,0,0,-1.5708,0,35.8374,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.56392e-94,35.8374
3662,7.60946,0,0,-1.5708,0,35.8652,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.125770000000001e-94,35.8652
3664,7.69013,0,0,-1.5708,0,35.893,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.47235e-94,35.893
3666,7.18001,0,0,-1.5708,0,35.9207,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.35147e-94,35.9207
3668,8.38977,0,0,-1.5708,0,35.9485,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.59186e-94,35.9485
3670,9.84675,0,0,-1.5708,0,35.9763,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0772700000000001e-94,35.9763
3672,12.2667,0,0,-1.5708,0,36.0041,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.28779e-95,36.0041
3674,15.1472,0,0,-1.5708,0,36.0319,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.92854e-95,36.0319
3676,14.4706,0,0,-1.5708,0,36.0596,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3319000000000004e-95,36.0596
3678,14.1659,0,0,-1.5708,0,36.0874,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2517399999999998e-95,36.0874
3680,14.2968,0,0,-1.5708,0,36.1152,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52123e-95,36.1152
3682,9.89092,0,0,-1.5708,0,36.143,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02737e-95,36.143
3684,12.933,0,0,-1.5708,0,36.1708,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.9359500000000006e-96,36.1708
3686,15.7731,0,0,-1.5708,0,36.1985,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.6810000000000005e-96,36.1985
3688,15.4988,0,0,-1.5708,0,36.2263,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.15808e-96,36.2263
3690,15.3071,0,0,-1.5708,0,36.2541,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1299e-96,36.2541
3692,11.5399,0,0,-1.5708,0,36.2819,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43597e-96,36.2819
3694,9.16519,0,0,-1.5708,0,36.3097,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.67801e-97,36.3097
3696,11.9124,0,0,-1.5708,0,36.3374,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.52045e-97,36.3374
3698,14.4001,0,0,-1.5708,0,36.3652,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.39157e-97,36.3652
3700,15.5343,0,0,-1.5708,0,36.393,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.95675e-97,36.393
3702,14.4888,0,0,-1.5708,0,36.4208,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.99004e-97,36.4208
3704,14.4284,0,0,-1.5708,0,36.4486,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33893e-97,36.4486
3706,14.6441,0,0,-1.5708,0,36.4763,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.00551e-98,36.4763
3708,14.8444,0,0,-1.5708,0,36.5041,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.05494e-98,36.5041
3710,14.372,0,0,-1.5708,0,36.5319,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0697e-98,36.5319
3712,14.4393,0,0,-1.5708,0,36.5597,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.73443e-98,36.5597
3714,12.6817,0,0,-1.5708,0,36.5875,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83664e-98,36.5875
3716,12.4937,0,0,-1.5708,0,36.6152,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2332e-98,36.6152
3718,12.5447,0,0,-1.5708,0,36.643,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.27736e-99,36.643
3720,12.8093,0,0,-1.5708,0,36.6708,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.55396e-99,36.6708
3722,12.7191,0,0,-1.5708,0,36.6986,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.72534e-99,36.6986
3724,8.8203,0,0,-1.5708,0,36.7264,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.49793e-99,36.7264
3726,9.2562,0,0,-1.5708,0,36.7541,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.67435e-99,36.7541
3728,7.30575,0,0,-1.5708,0,36.7819,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12193e-99,36.7819
3730,8.88081,0,0,-1.5708,0,36.8097,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.51511e-100,36.8097
3732,7.3337,0,0,-1.5708,0,36.8375,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.032190000000001e-100,36.8375
3734,7.3139,0,0,-1.5708,0,36.8653,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3684500000000004e-100,36.8653
3736,7.24393,0,0,-1.5708,0,36.893,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.254e-100,36.893
3738,7.90759,0,0,-1.5708,0,36.9208,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.50776e-100,36.9208
3740,8.53235,0,0,-1.5708,0,36.9486,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0082300000000001e-100,36.9486
3742,13.1517,0,0,-1.5708,0,36.9764,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.739679999999999e-101,36.9764
3744,14.3185,0,0,-1.5708,0,37.0042,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.50371e-101,37.0042
3746,14.5515,0,0,-1.5708,0,37.0319,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.00853e-101,37.0319
3748,14.6084,0,0,-1.5708,0,37.0597,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.00904e-101,37.0597
3750,14.1056,0,0,-1.5708,0,37.0875,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3411399999999999e-101,37.0875
3752,13.5623,0,0,-1.5708,0,37.1153,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.949799999999998e-102,37.1153
3754,12.9519,0,0,-1.5708,0,37.1431,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.9703900000000005e-102,37.1431
3756,11.3244,0,0,-1.5708,0,37.1708,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.98148e-102,37.1708
3758,7.52423,0,0,-1.5708,0,37.1986,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.65422e-102,37.1986
3760,8.21958,0,0,-1.5708,0,37.2264,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.76882e-102,37.2264
3762,12.1888,0,0,-1.5708,0,37.2542,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17836e-102,37.2542
3764,13.3173,0,0,-1.5708,0,37.282,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.84742e-103,37.282
3766,10.4938,0,0,-1.5708,0,37.3097,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.224279999999999e-103,37.3097
3768,9.61909,0,0,-1.5708,0,37.3375,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.47679e-103,37.3375
3770,12.8308,0,0,-1.5708,0,37.3653,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.31303e-103,37.3653
3772,11.1342,0,0,-1.5708,0,37.3931,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53828e-103,37.3931
3774,8.39373,0,0,-1.5708,0,37.4209,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02269e-103,37.4209
3776,9.70868,0,0,-1.5708,0,37.4486,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.79673e-104,37.4486
3778,8.8494,0,0,-1.5708,0,37.4764,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.51554e-104,37.4764
3780,8.58446,0,0,-1.5708,0,37.5042,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.99896e-104,37.5042
3782,8.44889,0,0,-1.5708,0,37.532,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.99106e-104,37.532
3784,8.40451,0,0,-1.5708,0,37.5598,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32144e-104,37.5598
3786,8.28226,0,0,-1.5708,0,37.5875,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.76728e-105,37.5875
3788,8.33114,0,0,-1.5708,0,37.6153,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.81477e-105,37.6153
3790,9.33747,0,0,-1.5708,0,37.6431,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.85525e-105,37.6431
3792,10.8864,0,0,-1.5708,0,37.6709,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.55519e-105,37.6709
3794,11.7897,0,0,-1.5708,0,37.6987,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6929599999999999e-105,37.6987
3796,8.63852,0,0,-1.5708,0,37.7264,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1213e-105,37.7264
3798,9.68756,0,0,-1.5708,0,37.7542,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.42415e-106,37.7542
3800,9.53884,0,0,-1.5708,0,37.782,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.913880000000001e-106,37.782
3802,8.60952,0,0,-1.5708,0,37.8098,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.25127e-106,37.8098
3804,8.37407,0,0,-1.5708,0,37.8376,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1504800000000002e-106,37.8376
3806,9.01193,0,0,-1.5708,0,37.8653,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42189e-106,37.8653
3808,11.7858,0,0,-1.5708,0,37.8931,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.398350000000001e-107,37.8931
3810,8.34749,0,0,-1.5708,0,37.9209,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.209940000000001e-107,37.9209
3812,10.5079,0,0,-1.5708,0,37.9487,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1018000000000004e-107,37.9487
3814,8.01137,0,0,-1.5708,0,37.9765,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7084100000000003e-107,37.9765
3816,9.30708,0,0,-1.5708,0,38.0042,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7877400000000003e-107,38.0042
3818,7.24256,0,0,-1.5708,0,38.032,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17963e-107,38.032
3820,7.22156,0,0,-1.5708,0,38.0598,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.781100000000001e-108,38.0598
3822,7.17557,0,0,-1.5708,0,38.0876,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.13082e-108,38.0876
3824,5.56728,0,0,-1.5708,0,38.1154,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.38208e-108,38.1154
3826,4.31727,0,0,-1.5708,0,38.1431,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2286000000000003e-108,38.1431
3828,4.33597,0,0,-1.5708,0,38.1709,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46802e-108,38.1709
3830,4.39754,0,0,-1.5708,0,38.1987,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.66685e-109,38.1987
3832,4.40002,0,0,-1.5708,0,38.2265,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.36339e-109,38.2265
3834,4.33173,0,0,-1.5708,0,38.2543,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1874e-109,38.2543
3836,4.32848,0,0,-1.5708,0,38.282,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.75455e-109,38.282
3838,4.43704,0,0,-1.5708,0,38.3098,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81138e-109,38.3098
3840,4.33724,0,0,-1.5708,0,38.3376,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1907499999999999e-109,38.3376
3842,4.34208,0,0,-1.5708,0,38.3654,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.82495e-110,38.3654
3844,4.33408,0,0,-1.5708,0,38.3932,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.14037e-110,38.3932
3846,4.67768,0,0,-1.5708,0,38.4209,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.37567e-110,38.4209
3848,4.3942,0,0,-1.5708,0,38.4487,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2160299999999998e-110,38.4487
3850,4.415,0,0,-1.5708,0,38.4765,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4542699999999998e-110,38.4765
3852,4.45466,0,0,-1.5708,0,38.5043,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.54035e-111,38.5043
3854,4.46399,0,0,-1.5708,0,38.5321,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.25656e-111,38.5321
3856,4.42561,0,0,-1.5708,0,38.5598,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.10165e-111,38.5598
3858,4.3758,0,0,-1.5708,0,38.5876,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68803e-111,38.5876
3860,4.42251,0,0,-1.5708,0,38.6154,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.761e-111,38.6154
3862,4.35411,0,0,-1.5708,0,38.6432,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15329e-111,38.6432
3864,4.34044,0,0,-1.5708,0,38.671,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.55034e-112,38.671
3866,4.39449,0,0,-1.5708,0,38.6987,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.94137e-112,38.6987
3868,4.39201,0,0,-1.5708,0,38.7265,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.23281e-112,38.7265
3870,4.34037,0,0,-1.5708,0,38.7543,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1142899999999998e-112,38.7543
3872,4.32831,0,0,-1.5708,0,38.7821,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38229e-112,38.7821
3874,4.35387,0,0,-1.5708,0,38.8099,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.034160000000001e-113,38.8099
3876,4.41307,0,0,-1.5708,0,38.8376,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.90237e-113,38.8376
3878,4.39135,0,0,-1.5708,0,38.8654,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.85494e-113,38.8654
3880,4.42989,0,0,-1.5708,0,38.8932,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.51686e-113,38.8932
3882,4.3886,0,0,-1.5708,0,38.921,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64268e-113,38.921
3884,4.41742,0,0,-1.5708,0,38.9488,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0717600000000001e-113,38.9488
3886,4.32746,0,0,-1.5708,0,38.9765,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.9903e-114,38.9765
3888,4.35657,0,0,-1.5708,0,39.0043,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.55768e-114,39.0043
3890,4.35738,0,0,-1.5708,0,39.0321,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9706e-114,39.0321
3892,4.33373,0,0,-1.5708,0,39.0599,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9355100000000002e-114,39.0599
3894,4.31202,0,0,-1.5708,0,39.0877,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26066e-114,39.0877
3896,4.32174,0,0,-1.5708,0,39.1154,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.20832e-115,39.1154
3898,4.36778,0,0,-1.5708,0,39.1432,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3427e-115,39.1432
3900,4.47895,0,0,-1.5708,0,39.171,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.47631e-115,39.171
3902,4.45642,0,0,-1.5708,0,39.1988,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2611400000000002e-115,39.1988
3904,4.32476,0,0,-1.5708,0,39.2266,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47024e-115,39.2266
3906,4.37895,0,0,-1.5708,0,39.2543,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.556569999999999e-116,39.2543
3908,4.3577,0,0,-1.5708,0,39.2821,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.209639999999999e-116,39.2821
3910,4.33887,0,0,-1.5708,0,39.3099,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0335e-116,39.3099
3912,4.30806,0,0,-1.5708,0,39.3377,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.61909e-116,39.3377
3914,4.36686,0,0,-1.5708,0,39.3655,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.70008e-116,39.3655
3916,4.34966,0,0,-1.5708,0,39.3932,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10316e-116,39.3932
3918,4.36986,0,0,-1.5708,0,39.421,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.15586e-117,39.421
3920,4.4133,0,0,-1.5708,0,39.4488,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.6401899999999996e-117,39.4488
3922,4.38846,0,0,-1.5708,0,39.4766,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.00788e-117,39.4766
3924,4.43696,0,0,-1.5708,0,39.5044,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94912e-117,39.5044
3926,4.34263,0,0,-1.5708,0,39.5321,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2626e-117,39.5321
3928,4.32192,0,0,-1.5708,0,39.5599,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.17611e-118,39.5599
3930,4.33534,0,0,-1.5708,0,39.5877,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.29271e-118,39.5877
3932,4.35773,0,0,-1.5708,0,39.6155,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.42501e-118,39.6155
3934,4.32669,0,0,-1.5708,0,39.6433,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.21562e-118,39.6433
3936,4.3947,0,0,-1.5708,0,39.671,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43279e-118,39.671
3938,4.36169,0,0,-1.5708,0,39.6988,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.26233e-119,39.6988
3940,4.33168,0,0,-1.5708,0,39.7266,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.98563e-119,39.7266
3942,4.3186,0,0,-1.5708,0,39.7544,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.8667900000000003e-119,39.7544
3944,4.3358,0,0,-1.5708,0,39.7822,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4971400000000003e-119,39.7822
3946,5.09773,0,0,-1.5708,0,39.8099,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61208e-119,39.8099
3948,5.07129,0,0,-1.5708,0,39.8377,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04036e-119,39.8377
3950,4.34363,0,0,-1.5708,0,39.8655,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.71167e-120,39.8655
3952,4.36742,0,0,-1.5708,0,39.8933,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.32842e-120,39.8933
3954,4.36036,0,0,-1.5708,0,39.9211,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7904800000000002e-120,39.9211
3956,4.29687,0,0,-1.5708,0,39.9488,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79838e-120,39.9488
3958,4.38594,0,0,-1.5708,0,39.9766,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1586e-120,39.9766
3960,4.3112,0,0,-1.5708,0,40.0044,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.46174e-121,40.0044
3962,4.30675,0,0,-1.5708,0,40.0322,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.80393e-121,40.0322
3964,4.27959,0,0,-1.5708,0,40.06,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0917500000000003e-121,40.06
3966,4.33493,0,0,-1.5708,0,40.0877,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.98913e-121,40.0877
3968,4.33761,0,0,-1.5708,0,40.1155,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2793100000000002e-121,40.1155
3970,4.32683,0,0,-1.5708,0,40.1433,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.225040000000001e-122,40.1433
3972,4.31328,0,0,-1.5708,0,40.1711,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.286310000000001e-122,40.1711
3974,4.3914,0,0,-1.5708,0,40.1989,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3964000000000005e-122,40.1989
3976,4.39361,0,0,-1.5708,0,40.2266,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1814e-122,40.2266
3978,4.33165,0,0,-1.5708,0,40.2544,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4005700000000001e-122,40.2544
3980,4.3033,0,0,-1.5708,0,40.2822,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.98928e-123,40.2822
3982,4.35121,0,0,-1.5708,0,40.31,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.7676299999999995e-123,40.31
3984,4.3068,0,0,-1.5708,0,40.3378,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.69931e-123,40.3378
3986,4.27769,0,0,-1.5708,0,40.3655,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3719e-123,40.3655
3988,4.32785,0,0,-1.5708,0,40.3933,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52028e-123,40.3933
3990,4.37675,0,0,-1.5708,0,40.4211,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.74093e-124,40.4211
3992,4.33594,0,0,-1.5708,0,40.4489,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.23922e-124,40.4489
3994,4.2956,0,0,-1.5708,0,40.4767,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.99495e-124,40.4767
3996,4.36919,0,0,-1.5708,0,40.5044,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.55708e-124,40.5044
3998,4.38306,0,0,-1.5708,0,40.5322,-3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63617e-124,40.5322


==> NumericalCaseData/res_default_side_mid.json.csv <==
time_ms,calc_time_ms,y_e_c1,y_e_c2,y_e_theta,v_e,mu_o_c1,mu_o_c2,mu_o_theta,mu_v_o,sigma_conf_c1,sigma_conf_c2,sigma_conf_theta,sigma_v,v_lb,v_ub,ego_risk,distance
0,3.63841,0,0,-1.5708,0,-15.0,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.86953e-08,-15.0
2,3.56468,0,0,-1.5708,0,-14.9722,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28675e-08,-14.9722
4,3.57792,0,0,-1.5708,0,-14.9444,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.76339e-08,-14.9444
6,3.5621,0,0,-1.5708,0,-14.9167,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.30772e-08,-14.9167
8,3.59366,0,0,-1.5708,0,-14.8889,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.92915e-08,-14.8889
10,3.67185,0,0,-1.5708,0,-14.8611,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.63835e-08,-14.8611
12,3.7536,0,0,-1.5708,0,-14.8333,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.44744e-08,-14.8333
14,3.65572,0,0,-1.5708,0,-14.8055,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.3702e-08,-14.8055
16,3.6073,0,0,-1.5708,0,-14.7778,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.42222e-08,-14.7778
18,3.6083,0,0,-1.5708,0,-14.75,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.62122e-08,-14.75
20,3.62355,0,0,-1.5708,0,-14.7222,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09873e-07,-14.7222
22,3.60849,0,0,-1.5708,0,-14.6944,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.25431e-07,-14.6944
24,3.55869,0,0,-1.5708,0,-14.6666,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43145e-07,-14.6666
26,3.59972,0,0,-1.5708,0,-14.6389,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63307e-07,-14.6389
28,3.56049,0,0,-1.5708,0,-14.6111,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.86246e-07,-14.6111
30,3.55217,0,0,-1.5708,0,-14.5833,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.12337e-07,-14.5833
32,3.5807,0,0,-1.5708,0,-14.5555,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42003e-07,-14.5555
34,3.53523,0,0,-1.5708,0,-14.5277,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.75723e-07,-14.5277
36,3.57372,0,0,-1.5708,0,-14.5,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.14037e-07,-14.5
38,3.55819,0,0,-1.5708,0,-14.4722,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.57556e-07,-14.4722
40,3.64872,0,0,-1.5708,0,-14.4444,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.06971e-07,-14.4444
42,3.66,0,0,-1.5708,0,-14.4166,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.63062e-07,-14.4166
44,3.65316,0,0,-1.5708,0,-14.3888,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.26709e-07,-14.3888
46,3.7053,0,0,-1.5708,0,-14.3611,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.98906e-07,-14.3611
48,3.66863,0,0,-1.5708,0,-14.3333,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.80774e-07,-14.3333
50,3.6721,0,0,-1.5708,0,-14.3055,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.73576e-07,-14.3055
52,3.65982,0,0,-1.5708,0,-14.2777,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.78738e-07,-14.2777
54,3.67478,0,0,-1.5708,0,-14.2499,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.97866e-07,-14.2499
56,3.66116,0,0,-1.5708,0,-14.2222,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13277e-06,-14.2222
58,3.63999,0,0,-1.5708,0,-14.1944,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28548e-06,-14.1944
60,3.64495,0,0,-1.5708,0,-14.1666,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4583e-06,-14.1666
62,3.62614,0,0,-1.5708,0,-14.1388,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.65381e-06,-14.1388
64,3.65847,0,0,-1.5708,0,-14.111,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8749e-06,-14.111
66,3.77798,0,0,-1.5708,0,-14.0833,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.12485e-06,-14.0833
68,3.67895,0,0,-1.5708,0,-14.0555,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.40733e-06,-14.0555
70,3.63739,0,0,-1.5708,0,-14.0277,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72646e-06,-14.0277
72,3.68274,0,0,-1.5708,0,-13.9999,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.08687e-06,-13.9999
74,3.69778,0,0,-1.5708,0,-13.9721,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.49376e-06,-13.9721
76,3.67654,0,0,-1.5708,0,-13.9444,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.95299e-06,-13.9444
78,3.72829,0,0,-1.5708,0,-13.9166,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.4711e-06,-13.9166
80,3.67409,0,0,-1.5708,0,-13.8888,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.05544e-06,-13.8888
82,3.6834,0,0,-1.5708,0,-13.861,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.71427e-06,-13.861
84,3.63138,0,0,-1.5708,0,-13.8332,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.45681e-06,-13.8332
86,3.59414,0,0,-1.5708,0,-13.8055,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.29344e-06,-13.8055
88,3.65117,0,0,-1.5708,0,-13.7777,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.23576e-06,-13.7777
90,3.72032,0,0,-1.5708,0,-13.7499,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.29674e-06,-13.7499
92,3.79209,0,0,-1.5708,0,-13.7221,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0491e-05,-13.7221
94,3.7159,0,0,-1.5708,0,-13.6943,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18346e-05,-13.6943
96,3.67396,0,0,-1.5708,0,-13.6666,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3346e-05,-13.6666
98,3.68201,0,0,-1.5708,0,-13.6388,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.50455e-05,-13.6388
100,3.66056,0,0,-1.5708,0,-13.611,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.69557e-05,-13.611
102,3.64199,0,0,-1.5708,0,-13.5832,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.91022e-05,-13.5832
104,3.59951,0,0,-1.5708,0,-13.5554,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.15133e-05,-13.5554
106,3.6489,0,0,-1.5708,0,-13.5277,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42208e-05,-13.5277
108,3.84925,0,0,-1.5708,0,-13.4999,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72599e-05,-13.4999
110,3.6598,0,0,-1.5708,0,-13.4721,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.06703e-05,-13.4721
112,3.56074,0,0,-1.5708,0,-13.4443,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4496e-05,-13.4443
114,3.57112,0,0,-1.5708,0,-13.4165,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.87861e-05,-13.4165
116,3.53906,0,0,-1.5708,0,-13.3888,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.35954e-05,-13.3888
118,3.53359,0,0,-1.5708,0,-13.361,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.89848e-05,-13.361
120,3.53041,0,0,-1.5708,0,-13.3332,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.50224e-05,-13.3332
122,3.52062,0,0,-1.5708,0,-13.3054,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.17837e-05,-13.3054
124,3.53667,0,0,-1.5708,0,-13.2776,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.9353e-05,-13.2776
126,3.57521,0,0,-1.5708,0,-13.2499,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.78241e-05,-13.2499
128,3.52655,0,0,-1.5708,0,-13.2221,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.7301e-05,-13.2221
130,3.54366,0,0,-1.5708,0,-13.1943,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.78997e-05,-13.1943
132,3.56346,0,0,-1.5708,0,-13.1665,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000109749,-13.1665
134,3.50428,0,0,-1.5708,0,-13.1387,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000122992,-13.1387
136,3.53455,0,0,-1.5708,0,-13.111,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000137788,-13.111
138,3.53485,0,0,-1.5708,0,-13.0832,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000154312,-13.0832
140,3.49924,0,0,-1.5708,0,-13.0554,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000172762,-13.0554
142,3.54196,0,0,-1.5708,0,-13.0276,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000193354,-13.0276
144,3.55951,0,0,-1.5708,0,-12.9998,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000216328,-12.9998
146,3.54866,0,0,-1.5708,0,-12.9721,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000241954,-12.9721
148,3.54165,0,0,-1.5708,0,-12.9443,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000270525,-12.9443
150,3.55597,0,0,-1.5708,0,-12.9165,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000302372,-12.9165
152,3.55187,0,0,-1.5708,0,-12.8887,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000337856,-12.8887
154,3.5792,0,0,-1.5708,0,-12.8609,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00037738,-12.8609
156,3.57412,0,0,-1.5708,0,-12.8332,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000421389,-12.8332
158,3.57137,0,0,-1.5708,0,-12.8054,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000470376,-12.8054
160,3.56623,0,0,-1.5708,0,-12.7776,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000524885,-12.7776
162,3.57122,0,0,-1.5708,0,-12.7498,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000585518,-12.7498
164,3.62255,0,0,-1.5708,0,-12.722,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000652941,-12.722
166,3.57002,0,0,-1.5708,0,-12.6943,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000727889,-12.6943
168,3.58621,0,0,-1.5708,0,-12.6665,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000811174,-12.6665
170,3.6368,0,0,-1.5708,0,-12.6387,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000903691,-12.6387
172,3.67881,0,0,-1.5708,0,-12.6109,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00100643,-12.6109
174,4.74789,0,0,-1.5708,0,-12.5831,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00112048,-12.5831
176,5.29377,0,0,-1.5708,0,-12.5554,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00124705,-12.5554
178,5.2397,0,0,-1.5708,0,-12.5276,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00138745,-12.5276
180,5.19802,0,0,-1.5708,0,-12.4998,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00154316,-12.4998
182,5.21707,0,0,-1.5708,0,-12.472,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00171578,-12.472
184,5.20307,0,0,-1.5708,0,-12.4442,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00190709,-12.4442
186,5.27362,0,0,-1.5708,0,-12.4165,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00211903,-12.4165
188,5.36103,0,0,-1.5708,0,-12.3887,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00235375,-12.3887
190,5.2696,0,0,-1.5708,0,-12.3609,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00261362,-12.3609
192,5.22624,0,0,-1.5708,0,-12.3331,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00290122,-12.3331
194,5.27073,0,0,-1.5708,0,-12.3053,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00321942,-12.3053
196,5.22649,0,0,-1.5708,0,-12.2776,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00357135,-12.2776
198,5.19163,0,0,-1.5708,0,-12.2498,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00396045,-12.2498
200,5.23191,0,0,-1.5708,0,-12.222,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00439051,-12.222
202,6.20557,0,0,-1.5708,0,-12.1942,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00486567,-12.1942
204,6.36582,0,0,-1.5708,0,-12.1664,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00539049,-12.1664
206,6.36413,0,0,-1.5708,0,-12.1387,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00596997,-12.1387
208,6.52463,0,0,-1.5708,0,-12.1109,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00660958,-12.1109
210,6.36198,0,0,-1.5708,0,-12.0831,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00731532,-12.0831
212,6.19657,0,0,-1.5708,0,-12.0553,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00809376,-12.0553
214,5.56466,0,0,-1.5708,0,-12.0275,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00895212,-12.0275
216,6.25519,0,0,-1.5708,0,-11.9998,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00989827,-11.9998
218,6.38924,0,0,-1.5708,0,-11.972,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0109408,-11.972
220,7.40093,0,0,-1.5708,0,-11.9442,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0120893,-11.9442
222,7.36175,0,0,-1.5708,0,-11.9164,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0133539,-11.9164
224,6.207,0,0,-1.5708,0,-11.8886,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.014746,-11.8886
226,6.41259,0,0,-1.5708,0,-11.8609,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0162779,-11.8609
228,6.42894,0,0,-1.5708,0,-11.8331,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0179631,-11.8331
230,6.49352,0,0,-1.5708,0,-11.8053,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0198162,-11.8053
232,5.5985,0,0,-1.5708,0,-11.7775,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0218534,-11.7775
234,5.38521,0,0,-1.5708,0,-11.7497,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0240922,-11.7497
236,5.89463,0,0,-1.5708,0,-11.722,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0265517,-11.722
238,5.30469,0,0,-1.5708,0,-11.6942,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0292527,-11.6942
240,5.33614,0,0,-1.5708,0,-11.6664,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0322179,-11.6664
242,5.28132,0,0,-1.5708,0,-11.6386,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0354722,-11.6386
244,5.74279,0,0,-1.5708,0,-11.6108,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0390424,-11.6108
246,6.23265,0,0,-1.5708,0,-11.5831,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.042958,-11.5831
248,6.04854,0,0,-1.5708,0,-11.5553,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0472509,-11.5553
250,5.32843,0,0,-1.5708,0,-11.5275,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0519558,-11.5275
252,5.30553,0,0,-1.5708,0,-11.4997,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0571107,-11.4997
254,5.44193,0,0,-1.5708,0,-11.4719,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0627565,-11.4719
256,5.28224,0,0,-1.5708,0,-11.4442,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0689381,-11.4442
258,6.3306,0,0,-1.5708,0,-11.4164,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0757038,-11.4164
260,5.73745,0,0,-1.5708,0,-11.3886,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0831066,-11.3886
262,5.67452,0,0,-1.5708,0,-11.3608,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0912036,-11.3608
264,5.29453,0,0,-1.5708,0,-11.333,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.100057,-11.333
266,5.24378,0,0,-1.5708,0,-11.3053,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.109734,-11.3053
268,5.28533,0,0,-1.5708,0,-11.2775,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.120308,-11.2775
270,5.34864,0,0,-1.5708,0,-11.2497,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.131858,-11.2497
272,6.23738,0,0,-1.5708,0,-11.2219,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.144469,-11.2219
274,6.1338,0,0,-1.5708,0,-11.1941,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.158236,-11.1941
276,6.12521,0,0,-1.5708,0,-11.1664,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.173258,-11.1664
278,6.23911,0,0,-1.5708,0,-11.1386,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.189645,-11.1386
280,6.1076,0,0,-1.5708,0,-11.1108,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.207514,-11.1108
282,6.13811,0,0,-1.5708,0,-11.083,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.226993,-11.083
284,6.09776,0,0,-1.5708,0,-11.0552,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.24822,-11.0552
286,6.0406,0,0,-1.5708,0,-11.0275,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.271345,-11.0275
288,6.0482,0,0,-1.5708,0,-10.9997,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.296527,-10.9997
290,5.9791,0,0,-1.5708,0,-10.9719,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.323942,-10.9719
292,6.0602,0,0,-1.5708,0,-10.9441,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.353776,-10.9441
294,5.47025,0,0,-1.5708,0,-10.9163,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.386233,-10.9163
296,5.40222,0,0,-1.5708,0,-10.8886,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.421531,-10.8886
298,6.29446,0,0,-1.5708,0,-10.8608,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.459906,-10.8608
300,6.1705,0,0,-1.5708,0,-10.833,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.501612,-10.833
302,6.03905,0,0,-1.5708,0,-10.8052,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.546923,-10.8052
304,5.5152,0,0,-1.5708,0,-10.7774,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.596134,-10.7774
306,5.46403,0,0,-1.5708,0,-10.7497,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.649563,-10.7497
308,6.24057,0,0,-1.5708,0,-10.7219,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.707552,-10.7219
310,6.56384,0,0,-1.5708,0,-10.6941,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.770468,-10.6941
312,6.32352,0,0,-1.5708,0,-10.6663,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.838709,-10.6663
314,5.76029,0,0,-1.5708,0,-10.6385,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.912698,-10.6385
316,5.77051,0,0,-1.5708,0,-10.6108,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.992894,-10.6108
318,5.77706,0,0,-1.5708,0,-10.583,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07979,-10.583
320,6.45332,0,0,-1.5708,0,-10.5552,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17391,-10.5552
322,6.21301,0,0,-1.5708,0,-10.5274,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27582,-10.5274
324,6.16043,0,0,-1.5708,0,-10.4996,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38613,-10.4996
326,6.00945,0,0,-1.5708,0,-10.4719,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.50549,-10.4719
328,6.00634,0,0,-1.5708,0,-10.4441,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63461,-10.4441
330,5.98738,0,0,-1.5708,0,-10.4163,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77422,-10.4163
332,6.06519,0,0,-1.5708,0,-10.3885,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92514,-10.3885
334,5.77914,0,0,-1.5708,0,-10.3607,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.08823,-10.3607
336,5.4644,0,0,-1.5708,0,-10.333,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2644,-10.333
338,5.40878,0,0,-1.5708,0,-10.3052,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.45465,-10.3052
340,5.27955,0,0,-1.5708,0,-10.2774,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.66002,-10.2774
342,5.27949,0,0,-1.5708,0,-10.2496,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.88165,-10.2496
344,5.31025,0,0,-1.5708,0,-10.2218,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.12074,-10.2218
346,5.85152,0,0,-1.5708,0,-10.1941,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.37858,-10.1941
348,5.87728,0,0,-1.5708,0,-10.1663,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.65655,-10.1663
350,5.34024,0,0,-1.5708,0,-10.1385,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.95611,-10.1385
352,5.65848,0,0,-1.5708,0,-10.1107,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.27885,-10.1107
354,5.20531,0,0,-1.5708,0,-10.0829,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.62642,-10.0829
356,5.23231,0,0,-1.5708,0,-10.0552,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.00063,-10.0552
358,6.74484,0,0,-1.5708,0,-10.0274,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.40337,-10.0274
360,6.36689,0,0,-1.5708,0,-9.9996,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.83667,-9.9996
362,6.77983,0,0,-1.5708,0,-9.97182,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.3027,-9.97182
364,6.14159,0,0,-1.5708,0,-9.94404,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.80375,-9.94404
366,6.01179,0,0,-1.5708,0,-9.91626,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.34229,-9.91626
368,6.13477,0,0,-1.5708,0,-9.88848,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.92091,-9.88848
370,5.99082,0,0,-1.5708,0,-9.8607,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.5424,-9.8607
372,5.98009,0,0,-1.5708,0,-9.83292,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.20971,-9.83292
374,5.96554,0,0,-1.5708,0,-9.80514,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.92596,-9.80514
376,5.92919,0,0,-1.5708,0,-9.77736,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10.6945,-9.77736
378,6.06651,0,0,-1.5708,0,-9.74958,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11.5189,-9.74958
380,5.97587,0,0,-1.5708,0,-9.7218,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12.4028,-9.7218
382,5.95591,0,0,-1.5708,0,-9.69402,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13.3503,-9.69402
384,5.97661,0,0,-1.5708,0,-9.66624,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14.3656,-9.66624
386,5.92109,0,0,-1.5708,0,-9.63846,0,0,13.89,1.5,1.5,1.5,1.5,10,15,15.4532,-9.63846
388,6.32054,0,0,-1.5708,0,-9.61068,0,0,13.89,1.5,1.5,1.5,1.5,10,15,16.6178,-9.61068
390,6.62284,0,0,-1.5708,0,-9.5829,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17.8645,-9.5829
392,5.97422,0,0,-1.5708,0,-9.55512,0,0,13.89,1.5,1.5,1.5,1.5,10,15,19.1986,-9.55512
394,6.45694,0,0,-1.5708,0,-9.52734,0,0,13.89,1.5,1.5,1.5,1.5,10,15,20.6257,-9.52734
396,6.17046,0,0,-1.5708,0,-9.49956,0,0,13.89,1.5,1.5,1.5,1.5,10,15,22.1519,-9.49956
398,6.30276,0,0,-1.5708,0,-9.47178,0,0,13.89,1.5,1.5,1.5,1.5,10,15,23.7834,-9.47178
400,6.94337,0,0,-1.5708,0,-9.444,0,0,13.89,1.5,1.5,1.5,1.5,10,15,25.527,-9.444
402,7.01289,0,0,-1.5708,0,-9.41622,0,0,13.89,1.5,1.5,1.5,1.5,10,15,27.3896,-9.41622
404,10.6239,0,0,-1.5708,0,-9.38844,0,0,13.89,1.5,1.5,1.5,1.5,10,15,29.3788,-9.38844
406,10.4562,0,0,-1.5708,0,-9.36066,0,0,13.89,1.5,1.5,1.5,1.5,10,15,31.5025,-9.36066
408,10.2811,0,0,-1.5708,0,-9.33288,0,0,13.89,1.5,1.5,1.5,1.5,10,15,33.7689,-9.33288
410,9.68096,0,0,-1.5708,0,-9.3051,0,0,13.89,1.5,1.5,1.5,1.5,10,15,36.187,-9.3051
412,9.5076,0,0,-1.5708,0,-9.27732,0,0,13.89,1.5,1.5,1.5,1.5,10,15,38.7658,-9.27732
414,7.20226,0,0,-1.5708,0,-9.24954,0,0,13.89,1.5,1.5,1.5,1.5,10,15,41.5152,-9.24954
416,10.3842,0,0,-1.5708,0,-9.22176,0,0,13.89,1.5,1.5,1.5,1.5,10,15,44.4455,-9.22176
418,13.5491,0,0,-1.5708,0,-9.19398,0,0,13.89,1.5,1.5,1.5,1.5,10,15,47.5676,-9.19398
420,11.8693,0,0,-1.5708,0,-9.1662,0,0,13.89,1.5,1.5,1.5,1.5,10,15,50.8928,-9.1662
422,12.5864,0,0,-1.5708,0,-9.13842,0,0,13.89,1.5,1.5,1.5,1.5,10,15,54.4332,-9.13842
424,14.7957,0,0,-1.5708,0,-9.11064,0,0,13.89,1.5,1.5,1.5,1.5,10,15,58.2015,-9.11064
426,12.8926,0,0,-1.5708,0,-9.08286,0,0,13.89,1.5,1.5,1.5,1.5,10,15,62.211,-9.08286
428,9.44321,0,0,-1.5708,0,-9.05508,0,0,13.89,1.5,1.5,1.5,1.5,10,15,66.4756,-9.05508
430,5.66185,0,0,-1.5708,0,-9.0273,0,0,13.89,1.5,1.5,1.5,1.5,10,15,71.0101,-9.0273
432,5.88928,0,0,-1.5708,0,-8.99952,0,0,13.89,1.5,1.5,1.5,1.5,10,15,75.8299,-8.99952
434,6.12001,0,0,-1.5708,0,-8.97174,0,0,13.89,1.5,1.5,1.5,1.5,10,15,80.9513,-8.97174
436,5.26067,0,0,-1.5708,0,-8.94396,0,0,13.89,1.5,1.5,1.5,1.5,10,15,86.3912,-8.94396
438,5.28108,0,0,-1.5708,0,-8.91618,0,0,13.89,1.5,1.5,1.5,1.5,10,15,92.1676,-8.91618
440,5.21924,0,0,-1.5708,0,-8.8884,0,0,13.89,1.5,1.5,1.5,1.5,10,15,98.2992,-8.8884
442,5.22587,0,0,-1.5708,0,-8.86062,0,0,13.89,1.5,1.5,1.5,1.5,10,15,104.806,-8.86062
444,7.07864,0,0,-1.5708,0,-8.83284,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111.708,-8.83284
446,6.3847,0,0,-1.5708,0,-8.80506,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119.026,-8.80506
448,6.51094,0,0,-1.5708,0,-8.77728,0,0,13.89,1.5,1.5,1.5,1.5,10,15,126.785,-8.77728
450,6.92249,0,0,-1.5708,0,-8.7495,0,0,13.89,1.5,1.5,1.5,1.5,10,15,135.007,-8.7495
452,6.22239,0,0,-1.5708,0,-8.72172,0,0,13.89,1.5,1.5,1.5,1.5,10,15,143.716,-8.72172
454,6.14009,0,0,-1.5708,0,-8.69394,0,0,13.89,1.5,1.5,1.5,1.5,10,15,152.94,-8.69394
456,5.95122,0,0,-1.5708,0,-8.66616,0,0,13.89,1.5,1.5,1.5,1.5,10,15,162.704,-8.66616
458,6.18297,0,0,-1.5708,0,-8.63838,0,0,13.89,1.5,1.5,1.5,1.5,10,15,173.037,-8.63838
460,7.14093,0,0,-1.5708,0,-8.6106,0,0,13.89,1.5,1.5,1.5,1.5,10,15,183.968,-8.6106
462,6.2932,0,0,-1.5708,0,-8.58282,0,0,13.89,1.5,1.5,1.5,1.5,10,15,195.529,-8.58282
464,7.02892,0,0,-1.5708,0,-8.55504,0,0,13.89,1.5,1.5,1.5,1.5,10,15,207.751,-8.55504
466,5.97475,0,0,-1.5708,0,-8.52726,0,0,13.89,1.5,1.5,1.5,1.5,10,15,220.668,-8.52726
468,5.92858,0,0,-1.5708,0,-8.49948,0,0,13.89,1.5,1.5,1.5,1.5,10,15,234.314,-8.49948
470,6.59955,0,0,-1.5708,0,-8.4717,0,0,13.89,1.5,1.5,1.5,1.5,10,15,248.727,-8.4717
472,5.89667,0,0,-1.5708,0,-8.44392,0,0,13.89,1.5,1.5,1.5,1.5,10,15,263.943,-8.44392
474,6.76854,0,0,-1.5708,0,-8.41614,0,0,13.89,1.5,1.5,1.5,1.5,10,15,280.003,-8.41614
476,7.72541,0,0,-1.5708,0,-8.38836,0,0,13.89,1.5,1.5,1.5,1.5,10,15,296.947,-8.38836
478,7.57384,0,0,-1.5708,0,-8.36058,0,0,13.89,1.5,1.5,1.5,1.5,10,15,314.817,-8.36058
480,8.1887,0,0,-1.5708,0,-8.3328,0,0,13.89,1.5,1.5,1.5,1.5,10,15,333.659,-8.3328
482,8.24734,0,0,-1.5708,0,-8.30502,0,0,13.89,1.5,1.5,1.5,1.5,10,15,353.519,-8.30502
484,8.24015,0,0,-1.5708,0,-8.27724,0,0,13.89,1.5,1.5,1.5,1.5,10,15,374.443,-8.27724
486,8.18423,0,0,-1.5708,0,-8.24946,0,0,13.89,1.5,1.5,1.5,1.5,10,15,396.483,-8.24946
488,8.11639,0,0,-1.5708,0,-8.22168,0,0,13.89,1.5,1.5,1.5,1.5,10,15,419.688,-8.22168
490,8.28778,0,0,-1.5708,0,-8.1939,0,0,13.89,1.5,1.5,1.5,1.5,10,15,444.114,-8.1939
492,8.09797,0,0,-1.5708,0,-8.16612,0,0,13.89,1.5,1.5,1.5,1.5,10,15,469.815,-8.16612
494,8.1479,0,0,-1.5708,0,-8.13834,0,0,13.89,1.5,1.5,1.5,1.5,10,15,496.849,-8.13834
496,8.14094,0,0,-1.5708,0,-8.11056,0,0,13.89,1.5,1.5,1.5,1.5,10,15,525.275,-8.11056
498,8.14808,0,0,-1.5708,0,-8.08278,0,0,13.89,1.5,1.5,1.5,1.5,10,15,555.154,-8.08278
500,8.14524,0,0,-1.5708,0,-8.055,0,0,13.89,1.5,1.5,1.5,1.5,10,15,586.551,-8.055
502,8.25806,0,0,-1.5708,0,-8.02722,0,0,13.89,1.5,1.5,1.5,1.5,10,15,619.532,-8.02722
504,8.24769,0,0,-1.5708,0,-7.99944,0,0,13.89,1.5,1.5,1.5,1.5,10,15,654.164,-7.99944
506,8.32498,0,0,-1.5708,0,-7.97166,0,0,13.89,1.5,1.5,1.5,1.5,10,15,690.518,-7.97166
508,10.2323,0,0,-1.5708,0,-7.94388,0,0,13.89,1.5,1.5,1.5,1.5,10,15,728.667,-7.94388
510,9.57582,0,0,-1.5708,0,-7.9161,0,0,13.89,1.5,1.5,1.5,1.5,10,15,768.685,-7.9161
512,8.21207,0,0,-1.5708,0,-7.88832,0,0,13.89,1.5,1.5,1.5,1.5,10,15,810.65,-7.88832
514,8.04922,0,0,-1.5708,0,-7.86054,0,0,13.89,1.5,1.5,1.5,1.5,10,15,854.642,-7.86054
516,8.27528,0,0,-1.5708,0,-7.83276,0,0,13.89,1.5,1.5,1.5,1.5,10,15,900.744,-7.83276
518,8.27391,0,0,-1.5708,0,-7.80498,0,0,13.89,1.5,1.5,1.5,1.5,10,15,949.039,-7.80498
520,8.66782,0,0,-1.5708,0,-7.7772,0,0,13.89,1.5,1.5,1.5,1.5,10,15,999.615,-7.7772
522,8.16446,0,0,-1.5708,0,-7.74942,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1052.56,-7.74942
524,8.35484,0,0,-1.5708,0,-7.72164,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1107.97,-7.72164
526,8.1002,0,0,-1.5708,0,-7.69386,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1165.94,-7.69386
528,8.19605,0,0,-1.5708,0,-7.66608,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1226.56,-7.66608
530,8.45369,0,0,-1.5708,0,-7.6383,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1289.94,-7.6383
532,9.88984,0,0,-1.5708,0,-7.61052,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1356.18,-7.61052
534,11.0787,0,0,-1.5708,0,-7.58274,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1425.38,-7.58274
536,8.68494,0,0,-1.5708,0,-7.55496,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1497.65,-7.55496
538,8.53566,0,0,-1.5708,0,-7.52718,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1573.11,-7.52718
540,8.15078,0,0,-1.5708,0,-7.4994,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1651.86,-7.4994
542,8.79144,0,0,-1.5708,0,-7.47162,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1734.02,-7.47162
544,10.4569,0,0,-1.5708,0,-7.44384,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1819.71,-7.44384
546,10.7096,0,0,-1.5708,0,-7.41606,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1909.06,-7.41606
548,9.56834,0,0,-1.5708,0,-7.38828,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2002.18,-7.38828
550,10.5358,0,0,-1.5708,0,-7.3605,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2099.2,-7.3605
552,11.1387,0,0,-1.5708,0,-7.33272,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2200.25,-7.33272
554,10.229,0,0,-1.5708,0,-7.30494,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2305.46,-7.30494
556,8.36906,0,0,-1.5708,0,-7.27716,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2414.97,-7.27716
558,8.27835,0,0,-1.5708,0,-7.24938,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2528.92,-7.24938
560,8.37396,0,0,-1.5708,0,-7.2216,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2647.43,-7.2216
562,10.4868,0,0,-1.5708,0,-7.19382,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2770.66,-7.19382
564,11.3387,0,0,-1.5708,0,-7.16604,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2898.74,-7.16604
566,10.0654,0,0,-1.5708,0,-7.13826,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3031.83,-7.13826
568,10.6148,0,0,-1.5708,0,-7.11048,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3170.07,-7.11048
570,10.3237,0,0,-1.5708,0,-7.0827,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3313.61,-7.0827
572,10.2479,0,0,-1.5708,0,-7.05492,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3462.6,-7.05492
574,10.5007,0,0,-1.5708,0,-7.02714,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3617.2,-7.02714
576,10.2689,0,0,-1.5708,0,-6.99936,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3777.57,-6.99936
578,10.655,0,0,-1.5708,0,-6.97158,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3943.85,-6.97158
580,8.8073,0,0,-1.5708,0,-6.9438,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4116.22,-6.9438
582,8.13803,0,0,-1.5708,0,-6.91602,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4294.83,-6.91602
584,8.058,0,0,-1.5708,0,-6.88824,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4479.84,-6.88824
586,8.87636,0,0,-1.5708,0,-6.86046,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4671.42,-6.86046
588,7.18414,0,0,-1.5708,0,-6.83268,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4869.73,-6.83268
590,8.10591,0,0,-1.5708,0,-6.8049,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5074.94,-6.8049
592,7.18345,0,0,-1.5708,0,-6.77712,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5287.22,-6.77712
594,8.38604,0,0,-1.5708,0,-6.74934,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5506.73,-6.74934
596,7.84293,0,0,-1.5708,0,-6.72156,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5733.64,-6.72156
598,8.33435,0,0,-1.5708,0,-6.69378,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5968.12,-6.69378
600,7.72897,0,0,-1.5708,0,-6.666,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6210.34,-6.666
602,8.33358,0,0,-1.5708,0,-6.63822,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6460.47,-6.63822
604,8.22838,0,0,-1.5708,0,-6.61044,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6718.68,-6.61044
606,7.77136,0,0,-1.5708,0,-6.58266,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6985.13,-6.58266
608,8.47284,0,0,-1.5708,0,-6.55488,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7260.0,-6.55488
610,8.89945,0,0,-1.5708,0,-6.5271,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7543.44,-6.5271
612,9.13614,0,0,-1.5708,0,-6.49932,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7835.64,-6.49932
614,8.80345,0,0,-1.5708,0,-6.47154,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8136.75,-6.47154
616,7.82161,0,0,-1.5708,0,-6.44376,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8446.94,-6.44376
618,9.94654,0,0,-1.5708,0,-6.41598,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8766.36,-6.41598
620,10.8066,0,0,-1.5708,0,-6.3882,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9095.19,-6.3882
622,11.4138,0,0,-1.5708,0,-6.36042,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9433.58,-6.36042
624,11.4251,0,0,-1.5708,0,-6.33264,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9781.69,-6.33264
626,11.6894,0,0,-1.5708,0,-6.30486,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10139.7,-6.30486
628,11.4244,0,0,-1.5708,0,-6.27708,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10507.7,-6.27708
630,9.12359,0,0,-1.5708,0,-6.2493,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10885.8,-6.2493
632,7.89839,0,0,-1.5708,0,-6.22152,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11274.3,-6.22152
634,9.12186,0,0,-1.5708,0,-6.19374,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11673.3,-6.19374
636,9.47187,0,0,-1.5708,0,-6.16596,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12082.8,-6.16596
638,7.4814,0,0,-1.5708,0,-6.13818,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12503.1,-6.13818
640,7.92943,0,0,-1.5708,0,-6.1104,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12934.2,-6.1104
642,7.202,0,0,-1.5708,0,-6.08262,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13376.4,-6.08262
644,7.14728,0,0,-1.5708,0,-6.05484,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13829.6,-6.05484
646,7.49818,0,0,-1.5708,0,-6.02706,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14294.1,-6.02706
648,8.68564,0,0,-1.5708,0,-5.99928,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14769.9,-5.99928
650,7.94195,0,0,-1.5708,0,-5.9715,0,0,13.89,1.5,1.5,1.5,1.5,10,15,15257.1,-5.9715
652,7.61704,0,0,-1.5708,0,-5.94372,0,0,13.89,1.5,1.5,1.5,1.5,10,15,15755.8,-5.94372
654,7.16154,0,0,-1.5708,0,-5.91594,0,0,13.89,1.5,1.5,1.5,1.5,10,15,16266.2,-5.91594
656,7.22,0,0,-1.5708,0,-5.88816,0,0,13.89,1.5,1.5,1.5,1.5,10,15,16788.3,-5.88816
658,7.26169,0,0,-1.5708,0,-5.86038,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17322.2,-5.86038
660,7.14417,0,0,-1.5708,0,-5.8326,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17868.0,-5.8326
662,7.96899,0,0,-1.5708,0,-5.80482,0,0,13.89,1.5,1.5,1.5,1.5,10,15,18425.7,-5.80482
664,8.49488,0,0,-1.5708,0,-5.77704,0,0,13.89,1.5,1.5,1.5,1.5,10,15,18995.4,-5.77704
666,8.86861,0,0,-1.5708,0,-5.74926,0,0,13.89,1.5,1.5,1.5,1.5,10,15,19577.2,-5.74926
668,10.2516,0,0,-1.5708,0,-5.72148,0,0,13.89,1.5,1.5,1.5,1.5,10,15,20171.0,-5.72148
670,10.2852,0,0,-1.5708,0,-5.6937,0,0,13.89,1.5,1.5,1.5,1.5,10,15,20776.9,-5.6937
672,9.43528,0,0,-1.5708,0,-5.66592,0,0,13.89,1.5,1.5,1.5,1.5,10,15,21395.0,-5.66592
674,8.54199,0,0,-1.5708,0,-5.63814,0,0,13.89,1.5,1.5,1.5,1.5,10,15,22025.3,-5.63814
676,8.46935,0,0,-1.5708,0,-5.61036,0,0,13.89,1.5,1.5,1.5,1.5,10,15,22667.7,-5.61036
678,7.95181,0,0,-1.5708,0,-5.58258,0,0,13.89,1.5,1.5,1.5,1.5,10,15,23322.3,-5.58258
680,7.83878,0,0,-1.5708,0,-5.5548,0,0,13.89,1.5,1.5,1.5,1.5,10,15,23989.1,-5.5548
682,7.33341,0,0,-1.5708,0,-5.52702,0,0,13.89,1.5,1.5,1.5,1.5,10,15,24668.0,-5.52702
684,8.52122,0,0,-1.5708,0,-5.49924,0,0,13.89,1.5,1.5,1.5,1.5,10,15,25359.1,-5.49924
686,7.61414,0,0,-1.5708,0,-5.47146,0,0,13.89,1.5,1.5,1.5,1.5,10,15,26062.2,-5.47146
688,7.14366,0,0,-1.5708,0,-5.44368,0,0,13.89,1.5,1.5,1.5,1.5,10,15,26777.3,-5.44368
690,7.0629,0,0,-1.5708,0,-5.4159,0,0,13.89,1.5,1.5,1.5,1.5,10,15,27504.5,-5.4159
692,7.11641,0,0,-1.5708,0,-5.38812,0,0,13.89,1.5,1.5,1.5,1.5,10,15,28243.5,-5.38812
694,7.07582,0,0,-1.5708,0,-5.36034,0,0,13.89,1.5,1.5,1.5,1.5,10,15,28994.4,-5.36034
696,7.2023,0,0,-1.5708,0,-5.33256,0,0,13.89,1.5,1.5,1.5,1.5,10,15,29757.0,-5.33256
698,7.09016,0,0,-1.5708,0,-5.30478,0,0,13.89,1.5,1.5,1.5,1.5,10,15,30531.2,-5.30478
700,7.13421,0,0,-1.5708,0,-5.277,0,0,13.89,1.5,1.5,1.5,1.5,10,15,31317.0,-5.277
702,7.1555,0,0,-1.5708,0,-5.24922,0,0,13.89,1.5,1.5,1.5,1.5,10,15,32114.1,-5.24922
704,7.10215,0,0,-1.5708,0,-5.22144,0,0,13.89,1.5,1.5,1.5,1.5,10,15,32922.6,-5.22144
706,7.07918,0,0,-1.5708,0,-5.19366,0,0,13.89,1.5,1.5,1.5,1.5,10,15,33742.2,-5.19366
708,7.23808,0,0,-1.5708,0,-5.16588,0,0,13.89,1.5,1.5,1.5,1.5,10,15,34572.8,-5.16588
710,7.33563,0,0,-1.5708,0,-5.1381,0,0,13.89,1.5,1.5,1.5,1.5,10,15,35414.1,-5.1381
712,7.42216,0,0,-1.5708,0,-5.11032,0,0,13.89,1.5,1.5,1.5,1.5,10,15,36266.2,-5.11032
714,7.40331,0,0,-1.5708,0,-5.08254,0,0,13.89,1.5,1.5,1.5,1.5,10,15,37128.7,-5.08254
716,8.08555,0,0,-1.5708,0,-5.05476,0,0,13.89,1.5,1.5,1.5,1.5,10,15,38001.4,-5.05476
718,8.74744,0,0,-1.5708,0,-5.02698,0,0,13.89,1.5,1.5,1.5,1.5,10,15,38884.2,-5.02698
720,7.79267,0,0,-1.5708,0,-4.9992,0,0,13.89,1.5,1.5,1.5,1.5,10,15,39776.9,-4.9992
722,7.1772,0,0,-1.5708,0,-4.97142,0,0,13.89,1.5,1.5,1.5,1.5,10,15,40679.1,-4.97142
724,7.15312,0,0,-1.5708,0,-4.94364,0,0,13.89,1.5,1.5,1.5,1.5,10,15,41590.7,-4.94364
726,7.16489,0,0,-1.5708,0,-4.91586,0,0,13.89,1.5,1.5,1.5,1.5,10,15,42511.4,-4.91586
728,7.11709,0,0,-1.5708,0,-4.88808,0,0,13.89,1.5,1.5,1.5,1.5,10,15,43441.0,-4.88808
730,7.15507,0,0,-1.5708,0,-4.8603,0,0,13.89,1.5,1.5,1.5,1.5,10,15,44379.2,-4.8603
732,7.16431,0,0,-1.5708,0,-4.83252,0,0,13.89,1.5,1.5,1.5,1.5,10,15,45325.6,-4.83252
734,8.17218,0,0,-1.5708,0,-4.80474,0,0,13.89,1.5,1.5,1.5,1.5,10,15,46280.1,-4.80474
736,7.40006,0,0,-1.5708,0,-4.77696,0,0,13.89,1.5,1.5,1.5,1.5,10,15,47242.3,-4.77696
738,7.14926,0,0,-1.5708,0,-4.74918,0,0,13.89,1.5,1.5,1.5,1.5,10,15,48211.9,-4.74918
740,7.15135,0,0,-1.5708,0,-4.7214,0,0,13.89,1.5,1.5,1.5,1.5,10,15,49188.5,-4.7214
742,7.26986,0,0,-1.5708,0,-4.69362,0,0,13.89,1.5,1.5,1.5,1.5,10,15,50172.0,-4.69362
744,7.1502,0,0,-1.5708,0,-4.66584,0,0,13.89,1.5,1.5,1.5,1.5,10,15,51161.8,-4.66584
746,7.21661,0,0,-1.5708,0,-4.63806,0,0,13.89,1.5,1.5,1.5,1.5,10,15,52157.7,-4.63806
748,7.26457,0,0,-1.5708,0,-4.61028,0,0,13.89,1.5,1.5,1.5,1.5,10,15,53159.3,-4.61028
750,6.22306,0,0,-1.5708,0,-4.5825,0,0,13.89,1.5,1.5,1.5,1.5,10,15,54166.3,-4.5825
752,4.32577,0,0,-1.5708,0,-4.55472,0,0,13.89,1.5,1.5,1.5,1.5,10,15,55178.3,-4.55472
754,4.28203,0,0,-1.5708,0,-4.52694,0,0,13.89,1.5,1.5,1.5,1.5,10,15,56194.8,-4.52694
756,4.29866,0,0,-1.5708,0,-4.49916,0,0,13.89,1.5,1.5,1.5,1.5,10,15,57215.6,-4.49916
758,4.32843,0,0,-1.5708,0,-4.47138,0,0,13.89,1.5,1.5,1.5,1.5,10,15,58240.3,-4.47138
760,4.29406,0,0,-1.5708,0,-4.4436,0,0,13.89,1.5,1.5,1.5,1.5,10,15,59268.3,-4.4436
762,4.27911,0,0,-1.5708,0,-4.41582,0,0,13.89,1.5,1.5,1.5,1.5,10,15,60299.4,-4.41582
764,4.26087,0,0,-1.5708,0,-4.38804,0,0,13.89,1.5,1.5,1.5,1.5,10,15,61333.2,-4.38804
766,4.33886,0,0,-1.5708,0,-4.36026,0,0,13.89,1.5,1.5,1.5,1.5,10,15,62369.1,-4.36026
768,4.31834,0,0,-1.5708,0,-4.33248,0,0,13.89,1.5,1.5,1.5,1.5,10,15,63406.8,-4.33248
770,4.29378,0,0,-1.5708,0,-4.3047,0,0,13.89,1.5,1.5,1.5,1.5,10,15,64446.0,-4.3047
772,4.33589,0,0,-1.5708,0,-4.27692,0,0,13.89,1.5,1.5,1.5,1.5,10,15,65486.0,-4.27692
774,4.66598,0,0,-1.5708,0,-4.24914,0,0,13.89,1.5,1.5,1.5,1.5,10,15,66526.6,-4.24914
776,4.33582,0,0,-1.5708,0,-4.22136,0,0,13.89,1.5,1.5,1.5,1.5,10,15,67567.2,-4.22136
778,4.32165,0,0,-1.5708,0,-4.19358,0,0,13.89,1.5,1.5,1.5,1.5,10,15,68607.6,-4.19358
780,4.66456,0,0,-1.5708,0,-4.1658,0,0,13.89,1.5,1.5,1.5,1.5,10,15,69647.1,-4.1658
782,4.36151,0,0,-1.5708,0,-4.13802,0,0,13.89,1.5,1.5,1.5,1.5,10,15,70685.4,-4.13802
784,4.30272,0,0,-1.5708,0,-4.11024,0,0,13.89,1.5,1.5,1.5,1.5,10,15,71722.0,-4.11024
786,4.26154,0,0,-1.5708,0,-4.08246,0,0,13.89,1.5,1.5,1.5,1.5,10,15,72756.6,-4.08246
788,4.34304,0,0,-1.5708,0,-4.05468,0,0,13.89,1.5,1.5,1.5,1.5,10,15,73788.6,-4.05468
790,4.26853,0,0,-1.5708,0,-4.0269,0,0,13.89,1.5,1.5,1.5,1.5,10,15,74817.6,-4.0269
792,4.33539,0,0,-1.5708,0,-3.99912,0,0,13.89,1.5,1.5,1.5,1.5,10,15,75843.2,-3.99912
794,4.23918,0,0,-1.5708,0,-3.97134,0,0,13.89,1.5,1.5,1.5,1.5,10,15,76865.0,-3.97134
796,4.34525,0,0,-1.5708,0,-3.94356,0,0,13.89,1.5,1.5,1.5,1.5,10,15,77882.4,-3.94356
798,4.3371,0,0,-1.5708,0,-3.91578,0,0,13.89,1.5,1.5,1.5,1.5,10,15,78895.2,-3.91578
800,4.32482,0,0,-1.5708,0,-3.888,0,0,13.89,1.5,1.5,1.5,1.5,10,15,79902.8,-3.888
802,4.26966,0,0,-1.5708,0,-3.86022,0,0,13.89,1.5,1.5,1.5,1.5,10,15,80904.8,-3.86022
804,4.3757,0,0,-1.5708,0,-3.83244,0,0,13.89,1.5,1.5,1.5,1.5,10,15,81900.8,-3.83244
806,4.29223,0,0,-1.5708,0,-3.80466,0,0,13.89,1.5,1.5,1.5,1.5,10,15,82890.3,-3.80466
808,4.27758,0,0,-1.5708,0,-3.77688,0,0,13.89,1.5,1.5,1.5,1.5,10,15,83873.1,-3.77688
810,4.38593,0,0,-1.5708,0,-3.7491,0,0,13.89,1.5,1.5,1.5,1.5,10,15,84848.6,-3.7491
812,4.33635,0,0,-1.5708,0,-3.72132,0,0,13.89,1.5,1.5,1.5,1.5,10,15,85816.4,-3.72132
814,4.30058,0,0,-1.5708,0,-3.69354,0,0,13.89,1.5,1.5,1.5,1.5,10,15,86776.2,-3.69354
816,4.26177,0,0,-1.5708,0,-3.66576,0,0,13.89,1.5,1.5,1.5,1.5,10,15,87727.6,-3.66576
818,4.36568,0,0,-1.5708,0,-3.63798,0,0,13.89,1.5,1.5,1.5,1.5,10,15,88670.2,-3.63798
820,4.28106,0,0,-1.5708,0,-3.6102,0,0,13.89,1.5,1.5,1.5,1.5,10,15,89603.5,-3.6102
822,4.34571,0,0,-1.5708,0,-3.58242,0,0,13.89,1.5,1.5,1.5,1.5,10,15,90527.3,-3.58242
824,4.23787,0,0,-1.5708,0,-3.55464,0,0,13.89,1.5,1.5,1.5,1.5,10,15,91441.2,-3.55464
826,4.32617,0,0,-1.5708,0,-3.52686,0,0,13.89,1.5,1.5,1.5,1.5,10,15,92344.8,-3.52686
828,4.28647,0,0,-1.5708,0,-3.49908,0,0,13.89,1.5,1.5,1.5,1.5,10,15,93237.7,-3.49908
830,4.27859,0,0,-1.5708,0,-3.4713,0,0,13.89,1.5,1.5,1.5,1.5,10,15,94119.7,-3.4713
832,4.23937,0,0,-1.5708,0,-3.44352,0,0,13.89,1.5,1.5,1.5,1.5,10,15,94990.5,-3.44352
834,4.29838,0,0,-1.5708,0,-3.41574,0,0,13.89,1.5,1.5,1.5,1.5,10,15,95849.6,-3.41574
836,4.29251,0,0,-1.5708,0,-3.38796,0,0,13.89,1.5,1.5,1.5,1.5,10,15,96696.9,-3.38796
838,4.29788,0,0,-1.5708,0,-3.36018,0,0,13.89,1.5,1.5,1.5,1.5,10,15,97531.9,-3.36018
840,4.24944,0,0,-1.5708,0,-3.3324,0,0,13.89,1.5,1.5,1.5,1.5,10,15,98354.5,-3.3324
842,4.30442,0,0,-1.5708,0,-3.30462,0,0,13.89,1.5,1.5,1.5,1.5,10,15,99164.4,-3.30462
844,4.28345,0,0,-1.5708,0,-3.27684,0,0,13.89,1.5,1.5,1.5,1.5,10,15,99961.2,-3.27684
846,4.30192,0,0,-1.5708,0,-3.24906,0,0,13.89,1.5,1.5,1.5,1.5,10,15,100745.0,-3.24906
848,4.24224,0,0,-1.5708,0,-3.22128,0,0,13.89,1.5,1.5,1.5,1.5,10,15,101515.0,-3.22128
850,4.37786,0,0,-1.5708,0,-3.1935,0,0,13.89,1.5,1.5,1.5,1.5,10,15,102271.0,-3.1935
852,4.27296,0,0,-1.5708,0,-3.16572,0,0,13.89,1.5,1.5,1.5,1.5,10,15,103014.0,-3.16572
854,4.23347,0,0,-1.5708,0,-3.13794,0,0,13.89,1.5,1.5,1.5,1.5,10,15,103742.0,-3.13794
856,4.22128,0,0,-1.5708,0,-3.11016,0,0,13.89,1.5,1.5,1.5,1.5,10,15,104456.0,-3.11016
858,4.35833,0,0,-1.5708,0,-3.08238,0,0,13.89,1.5,1.5,1.5,1.5,10,15,105155.0,-3.08238
860,4.28521,0,0,-1.5708,0,-3.0546,0,0,13.89,1.5,1.5,1.5,1.5,10,15,105840.0,-3.0546
862,4.28324,0,0,-1.5708,0,-3.02682,0,0,13.89,1.5,1.5,1.5,1.5,10,15,106510.0,-3.02682
864,4.32297,0,0,-1.5708,0,-2.99904,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107165.0,-2.99904
866,4.29639,0,0,-1.5708,0,-2.97126,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107805.0,-2.97126
868,4.28141,0,0,-1.5708,0,-2.94348,0,0,13.89,1.5,1.5,1.5,1.5,10,15,108430.0,-2.94348
870,4.26785,0,0,-1.5708,0,-2.9157,0,0,13.89,1.5,1.5,1.5,1.5,10,15,109040.0,-2.9157
872,4.33526,0,0,-1.5708,0,-2.88792,0,0,13.89,1.5,1.5,1.5,1.5,10,15,109634.0,-2.88792
874,4.32103,0,0,-1.5708,0,-2.86014,0,0,13.89,1.5,1.5,1.5,1.5,10,15,110213.0,-2.86014
876,4.26343,0,0,-1.5708,0,-2.83236,0,0,13.89,1.5,1.5,1.5,1.5,10,15,110776.0,-2.83236
878,4.27865,0,0,-1.5708,0,-2.80458,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111324.0,-2.80458
880,4.29932,0,0,-1.5708,0,-2.7768,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111856.0,-2.7768
882,4.2674,0,0,-1.5708,0,-2.74902,0,0,13.89,1.5,1.5,1.5,1.5,10,15,112372.0,-2.74902
884,4.25738,0,0,-1.5708,0,-2.72124,0,0,13.89,1.5,1.5,1.5,1.5,10,15,112873.0,-2.72124
886,4.22736,0,0,-1.5708,0,-2.69346,0,0,13.89,1.5,1.5,1.5,1.5,10,15,113358.0,-2.69346
888,4.29312,0,0,-1.5708,0,-2.66568,0,0,13.89,1.5,1.5,1.5,1.5,10,15,113828.0,-2.66568
890,4.24979,0,0,-1.5708,0,-2.6379,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114282.0,-2.6379
892,4.26039,0,0,-1.5708,0,-2.61012,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114720.0,-2.61012
894,4.25847,0,0,-1.5708,0,-2.58234,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115143.0,-2.58234
896,4.30828,0,0,-1.5708,0,-2.55456,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115550.0,-2.55456
898,4.25095,0,0,-1.5708,0,-2.52678,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115942.0,-2.52678
900,4.24303,0,0,-1.5708,0,-2.499,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116319.0,-2.499
902,4.33409,0,0,-1.5708,0,-2.47122,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116681.0,-2.47122
904,4.29233,0,0,-1.5708,0,-2.44344,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117027.0,-2.44344
906,4.28698,0,0,-1.5708,0,-2.41566,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117358.0,-2.41566
908,4.23579,0,0,-1.5708,0,-2.38788,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117675.0,-2.38788
910,4.36806,0,0,-1.5708,0,-2.3601,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117976.0,-2.3601
912,4.36245,0,0,-1.5708,0,-2.33232,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118264.0,-2.33232
914,4.35743,0,0,-1.5708,0,-2.30454,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118536.0,-2.30454
916,4.36165,0,0,-1.5708,0,-2.27676,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118795.0,-2.27676
918,4.30556,0,0,-1.5708,0,-2.24898,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119039.0,-2.24898
920,4.29151,0,0,-1.5708,0,-2.2212,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119269.0,-2.2212
922,4.2678,0,0,-1.5708,0,-2.19342,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119485.0,-2.19342
924,4.27535,0,0,-1.5708,0,-2.16564,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119688.0,-2.16564
926,4.33813,0,0,-1.5708,0,-2.13786,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119877.0,-2.13786
928,4.28476,0,0,-1.5708,0,-2.11008,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120053.0,-2.11008
930,4.29703,0,0,-1.5708,0,-2.0823,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120216.0,-2.0823
932,5.54863,0,0,-1.5708,0,-2.05452,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120366.0,-2.05452
934,5.09295,0,0,-1.5708,0,-2.02674,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120504.0,-2.02674
936,4.33063,0,0,-1.5708,0,-1.99896,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120629.0,-1.99896
938,4.32655,0,0,-1.5708,0,-1.97118,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120742.0,-1.97118
940,4.28798,0,0,-1.5708,0,-1.9434,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120843.0,-1.9434
942,4.28112,0,0,-1.5708,0,-1.91562,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120932.0,-1.91562
944,4.29198,0,0,-1.5708,0,-1.88784,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121009.0,-1.88784
946,4.29435,0,0,-1.5708,0,-1.86006,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121076.0,-1.86006
948,4.34605,0,0,-1.5708,0,-1.83228,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121131.0,-1.83228
950,4.29218,0,0,-1.5708,0,-1.8045,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121176.0,-1.8045
952,4.29922,0,0,-1.5708,0,-1.77672,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121210.0,-1.77672
954,4.25736,0,0,-1.5708,0,-1.74894,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121234.0,-1.74894
956,4.31116,0,0,-1.5708,0,-1.72116,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121247.0,-1.72116
958,4.27202,0,0,-1.5708,0,-1.69338,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121251.0,-1.69338
960,4.25854,0,0,-1.5708,0,-1.6656,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121245.0,-1.6656
962,4.27548,0,0,-1.5708,0,-1.63782,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121230.0,-1.63782
964,4.29316,0,0,-1.5708,0,-1.61004,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121206.0,-1.61004
966,4.27037,0,0,-1.5708,0,-1.58226,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121173.0,-1.58226
968,4.28385,0,0,-1.5708,0,-1.55448,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121131.0,-1.55448
970,4.24675,0,0,-1.5708,0,-1.5267,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121081.0,-1.5267
972,4.2859,0,0,-1.5708,0,-1.49892,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121023.0,-1.49892
974,4.27843,0,0,-1.5708,0,-1.47114,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120957.0,-1.47114
976,4.28522,0,0,-1.5708,0,-1.44336,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120883.0,-1.44336
978,4.25408,0,0,-1.5708,0,-1.41558,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120801.0,-1.41558
980,4.28323,0,0,-1.5708,0,-1.3878,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120713.0,-1.3878
982,4.25529,0,0,-1.5708,0,-1.36002,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120618.0,-1.36002
984,4.25543,0,0,-1.5708,0,-1.33224,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120515.0,-1.33224
986,4.23796,0,0,-1.5708,0,-1.30446,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120407.0,-1.30446
988,4.2743,0,0,-1.5708,0,-1.27668,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120291.0,-1.27668
990,4.34098,0,0,-1.5708,0,-1.2489,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120170.0,-1.2489
992,4.28961,0,0,-1.5708,0,-1.22112,0,0,13.89,1.5,1.5,1.5,1.5,10,15,120043.0,-1.22112
994,4.25122,0,0,-1.5708,0,-1.19334,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119910.0,-1.19334
996,4.29969,0,0,-1.5708,0,-1.16556,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119772.0,-1.16556
998,4.3456,0,0,-1.5708,0,-1.13778,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119628.0,-1.13778
1000,4.26339,0,0,-1.5708,0,-1.11,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119480.0,-1.11
1002,4.30405,0,0,-1.5708,0,-1.08222,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119326.0,-1.08222
1004,4.24859,0,0,-1.5708,0,-1.05444,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119168.0,-1.05444
1006,4.25949,0,0,-1.5708,0,-1.02666,0,0,13.89,1.5,1.5,1.5,1.5,10,15,119005.0,-1.02666
1008,4.25398,0,0,-1.5708,0,-0.998879,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118837.0,-0.998879
1010,4.27487,0,0,-1.5708,0,-0.971099,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118666.0,-0.971099
1012,4.30295,0,0,-1.5708,0,-0.943319,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118490.0,-0.943319
1014,4.33185,0,0,-1.5708,0,-0.915539,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118310.0,-0.915539
1016,4.23789,0,0,-1.5708,0,-0.887759,0,0,13.89,1.5,1.5,1.5,1.5,10,15,118127.0,-0.887759
1018,4.29105,0,0,-1.5708,0,-0.859979,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117940.0,-0.859979
1020,4.31797,0,0,-1.5708,0,-0.832199,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117749.0,-0.832199
1022,4.30357,0,0,-1.5708,0,-0.804419,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117556.0,-0.804419
1024,4.30804,0,0,-1.5708,0,-0.776639,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117359.0,-0.776639
1026,4.35499,0,0,-1.5708,0,-0.748859,0,0,13.89,1.5,1.5,1.5,1.5,10,15,117159.0,-0.748859
1028,4.29823,0,0,-1.5708,0,-0.721079,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116955.0,-0.721079
1030,4.30629,0,0,-1.5708,0,-0.693299,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116749.0,-0.693299
1032,4.27303,0,0,-1.5708,0,-0.665519,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116541.0,-0.665519
1034,4.32274,0,0,-1.5708,0,-0.637739,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116329.0,-0.637739
1036,4.31444,0,0,-1.5708,0,-0.609959,0,0,13.89,1.5,1.5,1.5,1.5,10,15,116116.0,-0.609959
1038,4.29303,0,0,-1.5708,0,-0.582179,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115899.0,-0.582179
1040,4.31711,0,0,-1.5708,0,-0.554399,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115680.0,-0.554399
1042,4.35254,0,0,-1.5708,0,-0.526619,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115459.0,-0.526619
1044,4.35323,0,0,-1.5708,0,-0.498839,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115236.0,-0.498839
1046,4.33545,0,0,-1.5708,0,-0.471059,0,0,13.89,1.5,1.5,1.5,1.5,10,15,115011.0,-0.471059
1048,4.34256,0,0,-1.5708,0,-0.443279,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114783.0,-0.443279
1050,4.34373,0,0,-1.5708,0,-0.415499,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114554.0,-0.415499
1052,4.3321,0,0,-1.5708,0,-0.387719,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114323.0,-0.387719
1054,4.31856,0,0,-1.5708,0,-0.359939,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114089.0,-0.359939
1056,4.33712,0,0,-1.5708,0,-0.332159,0,0,13.89,1.5,1.5,1.5,1.5,10,15,113854.0,-0.332159
1058,4.32097,0,0,-1.5708,0,-0.304379,0,0,13.89,1.5,1.5,1.5,1.5,10,15,113617.0,-0.304379
1060,4.30131,0,0,-1.5708,0,-0.276599,0,0,13.89,1.5,1.5,1.5,1.5,10,15,113378.0,-0.276599
1062,4.28615,0,0,-1.5708,0,-0.248819,0,0,13.89,1.5,1.5,1.5,1.5,10,15,113138.0,-0.248819
1064,4.72674,0,0,-1.5708,0,-0.221039,0,0,13.89,1.5,1.5,1.5,1.5,10,15,112896.0,-0.221039
1066,4.30091,0,0,-1.5708,0,-0.193259,0,0,13.89,1.5,1.5,1.5,1.5,10,15,112652.0,-0.193259
1068,4.29951,0,0,-1.5708,0,-0.165479,0,0,13.89,1.5,1.5,1.5,1.5,10,15,112407.0,-0.165479
1070,4.29818,0,0,-1.5708,0,-0.137699,0,0,13.89,1.5,1.5,1.5,1.5,10,15,112159.0,-0.137699
1072,4.30103,0,0,-1.5708,0,-0.109919,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111911.0,-0.109919
1074,4.3228,0,0,-1.5708,0,-0.0821393,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111660.0,-0.0821393
1076,4.29695,0,0,-1.5708,0,-0.0543593,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111409.0,-0.0543593
1078,4.33202,0,0,-1.5708,0,-0.0265793,0,0,13.89,1.5,1.5,1.5,1.5,10,15,111155.0,-0.0265793
1080,4.33284,0,0,-1.5708,0,0.00120071,0,0,13.89,1.5,1.5,1.5,1.5,10,15,110900.0,0.00120071
1082,4.35099,0,0,-1.5708,0,0.0289807,0,0,13.89,1.5,1.5,1.5,1.5,10,15,110644.0,0.0289807
1084,4.33395,0,0,-1.5708,0,0.0567607,0,0,13.89,1.5,1.5,1.5,1.5,10,15,110385.0,0.0567607
1086,4.24106,0,0,-1.5708,0,0.0845407,0,0,13.89,1.5,1.5,1.5,1.5,10,15,110126.0,0.0845407
1088,4.26853,0,0,-1.5708,0,0.112321,0,0,13.89,1.5,1.5,1.5,1.5,10,15,109864.0,0.112321
1090,4.2868,0,0,-1.5708,0,0.140101,0,0,13.89,1.5,1.5,1.5,1.5,10,15,109601.0,0.140101
1092,4.28338,0,0,-1.5708,0,0.167881,0,0,13.89,1.5,1.5,1.5,1.5,10,15,109337.0,0.167881
1094,4.29872,0,0,-1.5708,0,0.195661,0,0,13.89,1.5,1.5,1.5,1.5,10,15,109071.0,0.195661
1096,4.26032,0,0,-1.5708,0,0.223441,0,0,13.89,1.5,1.5,1.5,1.5,10,15,108803.0,0.223441
1098,4.35281,0,0,-1.5708,0,0.251221,0,0,13.89,1.5,1.5,1.5,1.5,10,15,108533.0,0.251221
1100,4.32487,0,0,-1.5708,0,0.279001,0,0,13.89,1.5,1.5,1.5,1.5,10,15,108262.0,0.279001
1102,4.35867,0,0,-1.5708,0,0.306781,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107989.0,0.306781
1104,4.29396,0,0,-1.5708,0,0.334561,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107715.0,0.334561
1106,4.31179,0,0,-1.5708,0,0.362341,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107438.0,0.362341
1108,4.35428,0,0,-1.5708,0,0.390121,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107160.0,0.390121
1110,4.30098,0,0,-1.5708,0,0.417901,0,0,13.89,1.5,1.5,1.5,1.5,10,15,106880.0,0.417901
1112,4.30918,0,0,-1.5708,0,0.445681,0,0,13.89,1.5,1.5,1.5,1.5,10,15,106598.0,0.445681
1114,4.29263,0,0,-1.5708,0,0.473461,0,0,13.89,1.5,1.5,1.5,1.5,10,15,106315.0,0.473461
1116,4.29365,0,0,-1.5708,0,0.501241,0,0,13.89,1.5,1.5,1.5,1.5,10,15,106029.0,0.501241
1118,4.37432,0,0,-1.5708,0,0.529021,0,0,13.89,1.5,1.5,1.5,1.5,10,15,105742.0,0.529021
1120,4.29277,0,0,-1.5708,0,0.556801,0,0,13.89,1.5,1.5,1.5,1.5,10,15,105452.0,0.556801
1122,4.32173,0,0,-1.5708,0,0.584581,0,0,13.89,1.5,1.5,1.5,1.5,10,15,105161.0,0.584581
1124,4.27472,0,0,-1.5708,0,0.612361,0,0,13.89,1.5,1.5,1.5,1.5,10,15,104867.0,0.612361
1126,4.33969,0,0,-1.5708,0,0.640141,0,0,13.89,1.5,1.5,1.5,1.5,10,15,104572.0,0.640141
1128,4.32268,0,0,-1.5708,0,0.667921,0,0,13.89,1.5,1.5,1.5,1.5,10,15,104274.0,0.667921
1130,4.36706,0,0,-1.5708,0,0.695701,0,0,13.89,1.5,1.5,1.5,1.5,10,15,103974.0,0.695701
1132,4.30398,0,0,-1.5708,0,0.723481,0,0,13.89,1.5,1.5,1.5,1.5,10,15,103672.0,0.723481
1134,4.34173,0,0,-1.5708,0,0.751261,0,0,13.89,1.5,1.5,1.5,1.5,10,15,103368.0,0.751261
1136,4.3028,0,0,-1.5708,0,0.779041,0,0,13.89,1.5,1.5,1.5,1.5,10,15,103061.0,0.779041
1138,4.29183,0,0,-1.5708,0,0.806821,0,0,13.89,1.5,1.5,1.5,1.5,10,15,102752.0,0.806821
1140,4.28414,0,0,-1.5708,0,0.834601,0,0,13.89,1.5,1.5,1.5,1.5,10,15,102441.0,0.834601
1142,4.35595,0,0,-1.5708,0,0.862381,0,0,13.89,1.5,1.5,1.5,1.5,10,15,102128.0,0.862381
1144,4.34391,0,0,-1.5708,0,0.890161,0,0,13.89,1.5,1.5,1.5,1.5,10,15,101812.0,0.890161
1146,4.26385,0,0,-1.5708,0,0.917941,0,0,13.89,1.5,1.5,1.5,1.5,10,15,101493.0,0.917941
1148,4.32185,0,0,-1.5708,0,0.945721,0,0,13.89,1.5,1.5,1.5,1.5,10,15,101173.0,0.945721
1150,4.30814,0,0,-1.5708,0,0.973501,0,0,13.89,1.5,1.5,1.5,1.5,10,15,100849.0,0.973501
1152,4.34095,0,0,-1.5708,0,1.00128,0,0,13.89,1.5,1.5,1.5,1.5,10,15,100523.0,1.00128
1154,4.30455,0,0,-1.5708,0,1.02906,0,0,13.89,1.5,1.5,1.5,1.5,10,15,100195.0,1.02906
1156,4.31259,0,0,-1.5708,0,1.05684,0,0,13.89,1.5,1.5,1.5,1.5,10,15,99863.3,1.05684
1158,4.31103,0,0,-1.5708,0,1.08462,0,0,13.89,1.5,1.5,1.5,1.5,10,15,99529.4,1.08462
1160,4.32764,0,0,-1.5708,0,1.1124,0,0,13.89,1.5,1.5,1.5,1.5,10,15,99192.7,1.1124
1162,4.55126,0,0,-1.5708,0,1.14018,0,0,13.89,1.5,1.5,1.5,1.5,10,15,98853.3,1.14018
1164,7.2879,0,0,-1.5708,0,1.16796,0,0,13.89,1.5,1.5,1.5,1.5,10,15,98511.1,1.16796
1166,7.22596,0,0,-1.5708,0,1.19574,0,0,13.89,1.5,1.5,1.5,1.5,10,15,98166.1,1.19574
1168,7.40652,0,0,-1.5708,0,1.22352,0,0,13.89,1.5,1.5,1.5,1.5,10,15,97818.2,1.22352
1170,7.27518,0,0,-1.5708,0,1.2513,0,0,13.89,1.5,1.5,1.5,1.5,10,15,97467.3,1.2513
1172,7.27519,0,0,-1.5708,0,1.27908,0,0,13.89,1.5,1.5,1.5,1.5,10,15,97113.5,1.27908
1174,8.40148,0,0,-1.5708,0,1.30686,0,0,13.89,1.5,1.5,1.5,1.5,10,15,96756.8,1.30686
1176,8.25788,0,0,-1.5708,0,1.33464,0,0,13.89,1.5,1.5,1.5,1.5,10,15,96397.0,1.33464
1178,8.46038,0,0,-1.5708,0,1.36242,0,0,13.89,1.5,1.5,1.5,1.5,10,15,96034.2,1.36242
1180,8.34296,0,0,-1.5708,0,1.3902,0,0,13.89,1.5,1.5,1.5,1.5,10,15,95668.2,1.3902
1182,8.10698,0,0,-1.5708,0,1.41798,0,0,13.89,1.5,1.5,1.5,1.5,10,15,95299.2,1.41798
1184,8.98709,0,0,-1.5708,0,1.44576,0,0,13.89,1.5,1.5,1.5,1.5,10,15,94926.9,1.44576
1186,8.60261,0,0,-1.5708,0,1.47354,0,0,13.89,1.5,1.5,1.5,1.5,10,15,94551.5,1.47354
1188,7.8209,0,0,-1.5708,0,1.50132,0,0,13.89,1.5,1.5,1.5,1.5,10,15,94172.9,1.50132
1190,8.79406,0,0,-1.5708,0,1.5291,0,0,13.89,1.5,1.5,1.5,1.5,10,15,93791.0,1.5291
1192,9.63649,0,0,-1.5708,0,1.55688,0,0,13.89,1.5,1.5,1.5,1.5,10,15,93405.8,1.55688
1194,9.09823,0,0,-1.5708,0,1.58466,0,0,13.89,1.5,1.5,1.5,1.5,10,15,93017.3,1.58466
1196,8.16652,0,0,-1.5708,0,1.61244,0,0,13.89,1.5,1.5,1.5,1.5,10,15,92625.4,1.61244
1198,7.28669,0,0,-1.5708,0,1.64022,0,0,13.89,1.5,1.5,1.5,1.5,10,15,92230.1,1.64022
1200,7.2166,0,0,-1.5708,0,1.668,0,0,13.89,1.5,1.5,1.5,1.5,10,15,91831.4,1.668
1202,7.13091,0,0,-1.5708,0,1.69578,0,0,13.89,1.5,1.5,1.5,1.5,10,15,91429.3,1.69578
1204,8.33564,0,0,-1.5708,0,1.72356,0,0,13.89,1.5,1.5,1.5,1.5,10,15,91023.6,1.72356
1206,7.33417,0,0,-1.5708,0,1.75134,0,0,13.89,1.5,1.5,1.5,1.5,10,15,90614.5,1.75134
1208,8.29728,0,0,-1.5708,0,1.77912,0,0,13.89,1.5,1.5,1.5,1.5,10,15,90201.8,1.77912
1210,10.2891,0,0,-1.5708,0,1.8069,0,0,13.89,1.5,1.5,1.5,1.5,10,15,89785.6,1.8069
1212,7.52082,0,0,-1.5708,0,1.83468,0,0,13.89,1.5,1.5,1.5,1.5,10,15,89365.7,1.83468
1214,7.29004,0,0,-1.5708,0,1.86246,0,0,13.89,1.5,1.5,1.5,1.5,10,15,88942.3,1.86246
1216,7.26898,0,0,-1.5708,0,1.89024,0,0,13.89,1.5,1.5,1.5,1.5,10,15,88515.2,1.89024
1218,7.13392,0,0,-1.5708,0,1.91802,0,0,13.89,1.5,1.5,1.5,1.5,10,15,88084.4,1.91802
1220,7.26963,0,0,-1.5708,0,1.9458,0,0,13.89,1.5,1.5,1.5,1.5,10,15,87649.9,1.9458
1222,7.21317,0,0,-1.5708,0,1.97358,0,0,13.89,1.5,1.5,1.5,1.5,10,15,87211.7,1.97358
1224,7.16227,0,0,-1.5708,0,2.00136,0,0,13.89,1.5,1.5,1.5,1.5,10,15,86769.8,2.00136
1226,7.18526,0,0,-1.5708,0,2.02914,0,0,13.89,1.5,1.5,1.5,1.5,10,15,86324.1,2.02914
1228,7.17252,0,0,-1.5708,0,2.05692,0,0,13.89,1.5,1.5,1.5,1.5,10,15,85874.6,2.05692
1230,8.40121,0,0,-1.5708,0,2.0847,0,0,13.89,1.5,1.5,1.5,1.5,10,15,85421.3,2.0847
1232,8.3989,0,0,-1.5708,0,2.11248,0,0,13.89,1.5,1.5,1.5,1.5,10,15,84964.2,2.11248
1234,9.63673,0,0,-1.5708,0,2.14026,0,0,13.89,1.5,1.5,1.5,1.5,10,15,84503.3,2.14026
1236,12.3661,0,0,-1.5708,0,2.16804,0,0,13.89,1.5,1.5,1.5,1.5,10,15,84038.5,2.16804
1238,13.0618,0,0,-1.5708,0,2.19582,0,0,13.89,1.5,1.5,1.5,1.5,10,15,83569.8,2.19582
1240,11.4237,0,0,-1.5708,0,2.2236,0,0,13.89,1.5,1.5,1.5,1.5,10,15,83097.3,2.2236
1242,10.2334,0,0,-1.5708,0,2.25138,0,0,13.89,1.5,1.5,1.5,1.5,10,15,82620.8,2.25138
1244,11.0804,0,0,-1.5708,0,2.27916,0,0,13.89,1.5,1.5,1.5,1.5,10,15,82140.5,2.27916
1246,11.2601,0,0,-1.5708,0,2.30694,0,0,13.89,1.5,1.5,1.5,1.5,10,15,81656.2,2.30694
1248,12.4812,0,0,-1.5708,0,2.33472,0,0,13.89,1.5,1.5,1.5,1.5,10,15,81168.0,2.33472
1250,13.4811,0,0,-1.5708,0,2.3625,0,0,13.89,1.5,1.5,1.5,1.5,10,15,80675.9,2.3625
1252,12.2937,0,0,-1.5708,0,2.39028,0,0,13.89,1.5,1.5,1.5,1.5,10,15,80179.9,2.39028
1254,11.5073,0,0,-1.5708,0,2.41806,0,0,13.89,1.5,1.5,1.5,1.5,10,15,79679.9,2.41806
1256,8.23685,0,0,-1.5708,0,2.44584,0,0,13.89,1.5,1.5,1.5,1.5,10,15,79176.0,2.44584
1258,8.46411,0,0,-1.5708,0,2.47362,0,0,13.89,1.5,1.5,1.5,1.5,10,15,78668.2,2.47362
1260,8.16158,0,0,-1.5708,0,2.5014,0,0,13.89,1.5,1.5,1.5,1.5,10,15,78156.4,2.5014
1262,8.13443,0,0,-1.5708,0,2.52918,0,0,13.89,1.5,1.5,1.5,1.5,10,15,77640.7,2.52918
1264,7.15569,0,0,-1.5708,0,2.55696,0,0,13.89,1.5,1.5,1.5,1.5,10,15,77121.1,2.55696
1266,7.16468,0,0,-1.5708,0,2.58474,0,0,13.89,1.5,1.5,1.5,1.5,10,15,76597.5,2.58474
1268,7.1185,0,0,-1.5708,0,2.61252,0,0,13.89,1.5,1.5,1.5,1.5,10,15,76070.1,2.61252
1270,7.09972,0,0,-1.5708,0,2.6403,0,0,13.89,1.5,1.5,1.5,1.5,10,15,75538.8,2.6403
1272,7.15813,0,0,-1.5708,0,2.66808,0,0,13.89,1.5,1.5,1.5,1.5,10,15,75003.6,2.66808
1274,7.18001,0,0,-1.5708,0,2.69586,0,0,13.89,1.5,1.5,1.5,1.5,10,15,74464.6,2.69586
1276,7.07177,0,0,-1.5708,0,2.72364,0,0,13.89,1.5,1.5,1.5,1.5,10,15,73921.8,2.72364
1278,7.13917,0,0,-1.5708,0,2.75142,0,0,13.89,1.5,1.5,1.5,1.5,10,15,73375.1,2.75142
1280,7.09544,0,0,-1.5708,0,2.7792,0,0,13.89,1.5,1.5,1.5,1.5,10,15,72824.7,2.7792
1282,7.25137,0,0,-1.5708,0,2.80698,0,0,13.89,1.5,1.5,1.5,1.5,10,15,72270.5,2.80698
1284,7.61594,0,0,-1.5708,0,2.83476,0,0,13.89,1.5,1.5,1.5,1.5,10,15,71712.6,2.83476
1286,7.81887,0,0,-1.5708,0,2.86254,0,0,13.89,1.5,1.5,1.5,1.5,10,15,71151.1,2.86254
1288,7.73898,0,0,-1.5708,0,2.89032,0,0,13.89,1.5,1.5,1.5,1.5,10,15,70585.8,2.89032
1290,10.7749,0,0,-1.5708,0,2.9181,0,0,13.89,1.5,1.5,1.5,1.5,10,15,70017.0,2.9181
1292,11.7353,0,0,-1.5708,0,2.94588,0,0,13.89,1.5,1.5,1.5,1.5,10,15,69444.7,2.94588
1294,11.7879,0,0,-1.5708,0,2.97366,0,0,13.89,1.5,1.5,1.5,1.5,10,15,68868.8,2.97366
1296,11.4919,0,0,-1.5708,0,3.00144,0,0,13.89,1.5,1.5,1.5,1.5,10,15,68289.5,3.00144
1298,12.6578,0,0,-1.5708,0,3.02922,0,0,13.89,1.5,1.5,1.5,1.5,10,15,67706.7,3.02922
1300,13.5766,0,0,-1.5708,0,3.057,0,0,13.89,1.5,1.5,1.5,1.5,10,15,67120.6,3.057
1302,12.3123,0,0,-1.5708,0,3.08478,0,0,13.89,1.5,1.5,1.5,1.5,10,15,66531.2,3.08478
1304,12.1803,0,0,-1.5708,0,3.11256,0,0,13.89,1.5,1.5,1.5,1.5,10,15,65938.6,3.11256
1306,12.7975,0,0,-1.5708,0,3.14034,0,0,13.89,1.5,1.5,1.5,1.5,10,15,65342.9,3.14034
1308,12.68,0,0,-1.5708,0,3.16812,0,0,13.89,1.5,1.5,1.5,1.5,10,15,64744.0,3.16812
1310,12.2641,0,0,-1.5708,0,3.1959,0,0,13.89,1.5,1.5,1.5,1.5,10,15,64142.1,3.1959
1312,10.9838,0,0,-1.5708,0,3.22368,0,0,13.89,1.5,1.5,1.5,1.5,10,15,63537.3,3.22368
1314,9.58214,0,0,-1.5708,0,3.25146,0,0,13.89,1.5,1.5,1.5,1.5,10,15,62929.6,3.25146
1316,8.23577,0,0,-1.5708,0,3.27924,0,0,13.89,1.5,1.5,1.5,1.5,10,15,62319.1,3.27924
1318,8.73531,0,0,-1.5708,0,3.30702,0,0,13.89,1.5,1.5,1.5,1.5,10,15,61706.0,3.30702
1320,8.15388,0,0,-1.5708,0,3.3348,0,0,13.89,1.5,1.5,1.5,1.5,10,15,61090.2,3.3348
1322,8.84435,0,0,-1.5708,0,3.36258,0,0,13.89,1.5,1.5,1.5,1.5,10,15,60471.9,3.36258
1324,8.13082,0,0,-1.5708,0,3.39036,0,0,13.89,1.5,1.5,1.5,1.5,10,15,59851.2,3.39036
1326,9.83612,0,0,-1.5708,0,3.41814,0,0,13.89,1.5,1.5,1.5,1.5,10,15,59228.2,3.41814
1328,10.929,0,0,-1.5708,0,3.44592,0,0,13.89,1.5,1.5,1.5,1.5,10,15,58603.0,3.44592
1330,11.8236,0,0,-1.5708,0,3.4737,0,0,13.89,1.5,1.5,1.5,1.5,10,15,57975.7,3.4737
1332,15.5027,0,0,-1.5708,0,3.50148,0,0,13.89,1.5,1.5,1.5,1.5,10,15,57346.3,3.50148
1334,12.5351,0,0,-1.5708,0,3.52926,0,0,13.89,1.5,1.5,1.5,1.5,10,15,56715.1,3.52926
1336,8.76454,0,0,-1.5708,0,3.55704,0,0,13.89,1.5,1.5,1.5,1.5,10,15,56082.1,3.55704
1338,8.26477,0,0,-1.5708,0,3.58482,0,0,13.89,1.5,1.5,1.5,1.5,10,15,55447.5,3.58482
1340,9.72418,0,0,-1.5708,0,3.6126,0,0,13.89,1.5,1.5,1.5,1.5,10,15,54811.3,3.6126
1342,9.95521,0,0,-1.5708,0,3.64038,0,0,13.89,1.5,1.5,1.5,1.5,10,15,54173.7,3.64038
1344,10.2544,0,0,-1.5708,0,3.66816,0,0,13.89,1.5,1.5,1.5,1.5,10,15,53534.8,3.66816
1346,11.7144,0,0,-1.5708,0,3.69594,0,0,13.89,1.5,1.5,1.5,1.5,10,15,52894.8,3.69594
1348,11.9084,0,0,-1.5708,0,3.72372,0,0,13.89,1.5,1.5,1.5,1.5,10,15,52253.7,3.72372
1350,11.748,0,0,-1.5708,0,3.7515,0,0,13.89,1.5,1.5,1.5,1.5,10,15,51611.8,3.7515
1352,13.2496,0,0,-1.5708,0,3.77928,0,0,13.89,1.5,1.5,1.5,1.5,10,15,50969.1,3.77928
1354,13.405,0,0,-1.5708,0,3.80706,0,0,13.89,1.5,1.5,1.5,1.5,10,15,50325.8,3.80706
1356,12.8272,0,0,-1.5708,0,3.83484,0,0,13.89,1.5,1.5,1.5,1.5,10,15,49682.0,3.83484
1358,12.6307,0,0,-1.5708,0,3.86262,0,0,13.89,1.5,1.5,1.5,1.5,10,15,49037.9,3.86262
1360,9.48305,0,0,-1.5708,0,3.8904,0,0,13.89,1.5,1.5,1.5,1.5,10,15,48393.6,3.8904
1362,8.06531,0,0,-1.5708,0,3.91818,0,0,13.89,1.5,1.5,1.5,1.5,10,15,47749.3,3.91818
1364,8.03859,0,0,-1.5708,0,3.94596,0,0,13.89,1.5,1.5,1.5,1.5,10,15,47105.1,3.94596
1366,8.23724,0,0,-1.5708,0,3.97374,0,0,13.89,1.5,1.5,1.5,1.5,10,15,46461.1,3.97374
1368,8.03192,0,0,-1.5708,0,4.00152,0,0,13.89,1.5,1.5,1.5,1.5,10,15,45817.6,4.00152
1370,8.1868,0,0,-1.5708,0,4.0293,0,0,13.89,1.5,1.5,1.5,1.5,10,15,45174.6,4.0293
1372,8.1177,0,0,-1.5708,0,4.05708,0,0,13.89,1.5,1.5,1.5,1.5,10,15,44532.4,4.05708
1374,8.27495,0,0,-1.5708,0,4.08486,0,0,13.89,1.5,1.5,1.5,1.5,10,15,43891.0,4.08486
1376,8.10099,0,0,-1.5708,0,4.11264,0,0,13.89,1.5,1.5,1.5,1.5,10,15,43250.7,4.11264
1378,8.09256,0,0,-1.5708,0,4.14042,0,0,13.89,1.5,1.5,1.5,1.5,10,15,42611.6,4.14042
1380,8.84039,0,0,-1.5708,0,4.1682,0,0,13.89,1.5,1.5,1.5,1.5,10,15,41973.8,4.1682
1382,8.03219,0,0,-1.5708,0,4.19598,0,0,13.89,1.5,1.5,1.5,1.5,10,15,41337.5,4.19598
1384,7.34747,0,0,-1.5708,0,4.22376,0,0,13.89,1.5,1.5,1.5,1.5,10,15,40702.9,4.22376
1386,7.39921,0,0,-1.5708,0,4.25154,0,0,13.89,1.5,1.5,1.5,1.5,10,15,40070.1,4.25154
1388,10.8254,0,0,-1.5708,0,4.27932,0,0,13.89,1.5,1.5,1.5,1.5,10,15,39439.3,4.27932
1390,11.2094,0,0,-1.5708,0,4.3071,0,0,13.89,1.5,1.5,1.5,1.5,10,15,38810.6,4.3071
1392,12.1064,0,0,-1.5708,0,4.33488,0,0,13.89,1.5,1.5,1.5,1.5,10,15,38184.2,4.33488
1394,12.6351,0,0,-1.5708,0,4.36266,0,0,13.89,1.5,1.5,1.5,1.5,10,15,37560.3,4.36266
1396,11.0855,0,0,-1.5708,0,4.39044,0,0,13.89,1.5,1.5,1.5,1.5,10,15,36939.0,4.39044
1398,8.346,0,0,-1.5708,0,4.41822,0,0,13.89,1.5,1.5,1.5,1.5,10,15,36320.5,4.41822
1400,8.19059,0,0,-1.5708,0,4.446,0,0,13.89,1.5,1.5,1.5,1.5,10,15,35704.8,4.446
1402,8.11642,0,0,-1.5708,0,4.47378,0,0,13.89,1.5,1.5,1.5,1.5,10,15,35092.3,4.47378
1404,8.17267,0,0,-1.5708,0,4.50156,0,0,13.89,1.5,1.5,1.5,1.5,10,15,34482.9,4.50156
1406,8.11918,0,0,-1.5708,0,4.52934,0,0,13.89,1.5,1.5,1.5,1.5,10,15,33877.0,4.52934
1408,8.21055,0,0,-1.5708,0,4.55712,0,0,13.89,1.5,1.5,1.5,1.5,10,15,33274.5,4.55712
1410,8.0611,0,0,-1.5708,0,4.5849,0,0,13.89,1.5,1.5,1.5,1.5,10,15,32675.7,4.5849
1412,8.1279,0,0,-1.5708,0,4.61268,0,0,13.89,1.5,1.5,1.5,1.5,10,15,32080.8,4.61268
1414,8.17345,0,0,-1.5708,0,4.64046,0,0,13.89,1.5,1.5,1.5,1.5,10,15,31489.8,4.64046
1416,8.57033,0,0,-1.5708,0,4.66824,0,0,13.89,1.5,1.5,1.5,1.5,10,15,30902.8,4.66824
1418,8.0509,0,0,-1.5708,0,4.69602,0,0,13.89,1.5,1.5,1.5,1.5,10,15,30320.2,4.69602
1420,8.21373,0,0,-1.5708,0,4.7238,0,0,13.89,1.5,1.5,1.5,1.5,10,15,29741.9,4.7238
1422,8.01399,0,0,-1.5708,0,4.75158,0,0,13.89,1.5,1.5,1.5,1.5,10,15,29168.0,4.75158
1424,8.07083,0,0,-1.5708,0,4.77936,0,0,13.89,1.5,1.5,1.5,1.5,10,15,28598.9,4.77936
1426,8.43044,0,0,-1.5708,0,4.80714,0,0,13.89,1.5,1.5,1.5,1.5,10,15,28034.4,4.80714
1428,8.12799,0,0,-1.5708,0,4.83492,0,0,13.89,1.5,1.5,1.5,1.5,10,15,27474.9,4.83492
1430,9.92929,0,0,-1.5708,0,4.8627,0,0,13.89,1.5,1.5,1.5,1.5,10,15,26920.3,4.8627
1432,10.6452,0,0,-1.5708,0,4.89048,0,0,13.89,1.5,1.5,1.5,1.5,10,15,26370.9,4.89048
1434,10.0518,0,0,-1.5708,0,4.91826,0,0,13.89,1.5,1.5,1.5,1.5,10,15,25826.7,4.91826
1436,8.43968,0,0,-1.5708,0,4.94604,0,0,13.89,1.5,1.5,1.5,1.5,10,15,25287.9,4.94604
1438,8.11959,0,0,-1.5708,0,4.97382,0,0,13.89,1.5,1.5,1.5,1.5,10,15,24754.5,4.97382
1440,8.41543,0,0,-1.5708,0,5.0016,0,0,13.89,1.5,1.5,1.5,1.5,10,15,24226.6,5.0016
1442,8.32775,0,0,-1.5708,0,5.02938,0,0,13.89,1.5,1.5,1.5,1.5,10,15,23704.4,5.02938
1444,8.67373,0,0,-1.5708,0,5.05716,0,0,13.89,1.5,1.5,1.5,1.5,10,15,23187.9,5.05716
1446,9.99273,0,0,-1.5708,0,5.08494,0,0,13.89,1.5,1.5,1.5,1.5,10,15,22677.3,5.08494
1448,10.4204,0,0,-1.5708,0,5.11272,0,0,13.89,1.5,1.5,1.5,1.5,10,15,22172.6,5.11272
1450,10.445,0,0,-1.5708,0,5.1405,0,0,13.89,1.5,1.5,1.5,1.5,10,15,21673.9,5.1405
1452,10.455,0,0,-1.5708,0,5.16828,0,0,13.89,1.5,1.5,1.5,1.5,10,15,21181.3,5.16828
1454,10.7427,0,0,-1.5708,0,5.19606,0,0,13.89,1.5,1.5,1.5,1.5,10,15,20694.8,5.19606
1456,10.4934,0,0,-1.5708,0,5.22384,0,0,13.89,1.5,1.5,1.5,1.5,10,15,20214.6,5.22384
1458,10.2846,0,0,-1.5708,0,5.25162,0,0,13.89,1.5,1.5,1.5,1.5,10,15,19740.6,5.25162
1460,9.19763,0,0,-1.5708,0,5.2794,0,0,13.89,1.5,1.5,1.5,1.5,10,15,19273.0,5.2794
1462,8.27334,0,0,-1.5708,0,5.30718,0,0,13.89,1.5,1.5,1.5,1.5,10,15,18811.9,5.30718
1464,8.30405,0,0,-1.5708,0,5.33496,0,0,13.89,1.5,1.5,1.5,1.5,10,15,18357.2,5.33496
1466,8.16611,0,0,-1.5708,0,5.36274,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17909.0,5.36274
1468,8.65625,0,0,-1.5708,0,5.39052,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17467.3,5.39052
1470,8.10487,0,0,-1.5708,0,5.4183,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17032.3,5.4183
1472,8.34088,0,0,-1.5708,0,5.44608,0,0,13.89,1.5,1.5,1.5,1.5,10,15,16603.9,5.44608
1474,10.4908,0,0,-1.5708,0,5.47386,0,0,13.89,1.5,1.5,1.5,1.5,10,15,16182.2,5.47386
1476,10.1846,0,0,-1.5708,0,5.50164,0,0,13.89,1.5,1.5,1.5,1.5,10,15,15767.2,5.50164
1478,10.3347,0,0,-1.5708,0,5.52942,0,0,13.89,1.5,1.5,1.5,1.5,10,15,15358.8,5.52942
1480,10.336,0,0,-1.5708,0,5.5572,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14957.2,5.5572
1482,10.3177,0,0,-1.5708,0,5.58498,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14562.4,5.58498
1484,10.517,0,0,-1.5708,0,5.61276,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14174.3,5.61276
1486,10.4377,0,0,-1.5708,0,5.64054,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13793.0,5.64054
1488,10.6894,0,0,-1.5708,0,5.66832,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13418.4,5.66832
1490,10.2945,0,0,-1.5708,0,5.6961,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13050.6,5.6961
1492,10.913,0,0,-1.5708,0,5.72388,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12689.6,5.72388
1494,11.3483,0,0,-1.5708,0,5.75166,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12335.3,5.75166
1496,11.5679,0,0,-1.5708,0,5.77944,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11987.7,5.77944
1498,11.3284,0,0,-1.5708,0,5.80722,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11646.8,5.80722
1500,12.0382,0,0,-1.5708,0,5.835,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11312.6,5.835
1502,11.8363,0,0,-1.5708,0,5.86278,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10985.1,5.86278
1504,11.4255,0,0,-1.5708,0,5.89056,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10664.2,5.89056
1506,8.83655,0,0,-1.5708,0,5.91834,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10349.9,5.91834
1508,8.23306,0,0,-1.5708,0,5.94612,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10042.2,5.94612
1510,8.24982,0,0,-1.5708,0,5.9739,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9741.01,5.9739
1512,8.18057,0,0,-1.5708,0,6.00168,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9446.28,6.00168
1514,8.24334,0,0,-1.5708,0,6.02946,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9157.99,6.02946
1516,8.15544,0,0,-1.5708,0,6.05724,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8876.08,6.05724
1518,8.27646,0,0,-1.5708,0,6.08502,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8600.51,6.08502
1520,8.31485,0,0,-1.5708,0,6.1128,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8331.21,6.1128
1522,10.0038,0,0,-1.5708,0,6.14058,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8068.13,6.14058
1524,11.966,0,0,-1.5708,0,6.16836,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7811.21,6.16836
1526,13.2099,0,0,-1.5708,0,6.19614,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7560.39,6.19614
1528,10.878,0,0,-1.5708,0,6.22392,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7315.6,6.22392
1530,8.5221,0,0,-1.5708,0,6.2517,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7076.78,6.2517
1532,9.51417,0,0,-1.5708,0,6.27948,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6843.86,6.27948
1534,9.60924,0,0,-1.5708,0,6.30726,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6616.76,6.30726
1536,11.2561,0,0,-1.5708,0,6.33504,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6395.41,6.33504
1538,11.8575,0,0,-1.5708,0,6.36282,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6179.74,6.36282
1540,12.392,0,0,-1.5708,0,6.3906,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5969.67,6.3906
1542,12.5679,0,0,-1.5708,0,6.41838,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5765.12,6.41838
1544,14.444,0,0,-1.5708,0,6.44616,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5566.02,6.44616
1546,14.3008,0,0,-1.5708,0,6.47394,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5372.27,6.47394
1548,13.3143,0,0,-1.5708,0,6.50172,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5183.8,6.50172
1550,13.0484,0,0,-1.5708,0,6.5295,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5000.53,6.5295
1552,12.3745,0,0,-1.5708,0,6.55728,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4822.37,6.55728
1554,12.6119,0,0,-1.5708,0,6.58506,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4649.24,6.58506
1556,12.478,0,0,-1.5708,0,6.61284,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4481.04,6.61284
1558,9.18505,0,0,-1.5708,0,6.64062,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4317.69,6.64062
1560,8.27765,0,0,-1.5708,0,6.6684,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4159.11,6.6684
1562,8.21274,0,0,-1.5708,0,6.69618,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4005.21,6.69618
1564,8.24481,0,0,-1.5708,0,6.72396,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3855.89,6.72396
1566,10.0115,0,0,-1.5708,0,6.75174,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3711.07,6.75174
1568,8.30525,0,0,-1.5708,0,6.77952,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3570.67,6.77952
1570,8.60659,0,0,-1.5708,0,6.8073,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3434.58,6.8073
1572,8.17588,0,0,-1.5708,0,6.83508,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3302.72,6.83508
1574,8.19583,0,0,-1.5708,0,6.86286,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3175.01,6.86286
1576,8.19401,0,0,-1.5708,0,6.89064,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3051.34,6.89064
1578,8.32213,0,0,-1.5708,0,6.91842,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2931.65,6.91842
1580,8.17185,0,0,-1.5708,0,6.9462,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2815.82,6.9462
1582,8.32056,0,0,-1.5708,0,6.97398,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2703.79,6.97398
1584,8.22567,0,0,-1.5708,0,7.00176,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2595.45,7.00176
1586,8.27466,0,0,-1.5708,0,7.02954,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2490.72,7.02954
1588,8.13113,0,0,-1.5708,0,7.05732,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2389.52,7.05732
1590,8.15664,0,0,-1.5708,0,7.0851,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2291.76,7.0851
1592,8.24887,0,0,-1.5708,0,7.11288,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2197.36,7.11288
1594,8.12413,0,0,-1.5708,0,7.14066,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2106.22,7.14066
1596,8.16623,0,0,-1.5708,0,7.16844,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2018.26,7.16844
1598,8.22444,0,0,-1.5708,0,7.19622,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1933.41,7.19622
1600,8.17232,0,0,-1.5708,0,7.224,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1851.58,7.224
1602,8.16373,0,0,-1.5708,0,7.25178,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1772.68,7.25178
1604,8.14616,0,0,-1.5708,0,7.27956,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1696.64,7.27956
1606,8.35831,0,0,-1.5708,0,7.30734,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1623.39,7.30734
1608,8.12409,0,0,-1.5708,0,7.33512,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1552.83,7.33512
1610,7.38946,0,0,-1.5708,0,7.3629,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1484.9,7.3629
1612,4.27956,0,0,-1.5708,0,7.39068,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1419.52,7.39068
1614,4.30804,0,0,-1.5708,0,7.41846,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1356.61,7.41846
1616,4.3662,0,0,-1.5708,0,7.44624,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1296.1,7.44624
1618,4.25241,0,0,-1.5708,0,7.47402,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1237.91,7.47402
1620,4.35478,0,0,-1.5708,0,7.5018,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1181.99,7.5018
1622,4.38316,0,0,-1.5708,0,7.52958,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1128.25,7.52958
1624,4.3766,0,0,-1.5708,0,7.55736,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1076.64,7.55736
1626,4.33361,0,0,-1.5708,0,7.58514,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1027.07,7.58514
1628,4.31743,0,0,-1.5708,0,7.61292,0,0,13.89,1.5,1.5,1.5,1.5,10,15,979.495,7.61292
1630,4.31286,0,0,-1.5708,0,7.6407,0,0,13.89,1.5,1.5,1.5,1.5,10,15,933.839,7.6407
1632,4.31945,0,0,-1.5708,0,7.66848,0,0,13.89,1.5,1.5,1.5,1.5,10,15,890.042,7.66848
1634,4.4123,0,0,-1.5708,0,7.69626,0,0,13.89,1.5,1.5,1.5,1.5,10,15,848.043,7.69626
1636,4.40095,0,0,-1.5708,0,7.72404,0,0,13.89,1.5,1.5,1.5,1.5,10,15,807.782,7.72404
1638,4.35523,0,0,-1.5708,0,7.75182,0,0,13.89,1.5,1.5,1.5,1.5,10,15,769.199,7.75182
1640,4.31424,0,0,-1.5708,0,7.7796,0,0,13.89,1.5,1.5,1.5,1.5,10,15,732.236,7.7796
1642,4.30277,0,0,-1.5708,0,7.80738,0,0,13.89,1.5,1.5,1.5,1.5,10,15,696.838,7.80738
1644,4.34589,0,0,-1.5708,0,7.83516,0,0,13.89,1.5,1.5,1.5,1.5,10,15,662.95,7.83516
1646,4.42719,0,0,-1.5708,0,7.86294,0,0,13.89,1.5,1.5,1.5,1.5,10,15,630.517,7.86294
1648,4.37572,0,0,-1.5708,0,7.89072,0,0,13.89,1.5,1.5,1.5,1.5,10,15,599.489,7.89072
1650,4.42445,0,0,-1.5708,0,7.9185,0,0,13.89,1.5,1.5,1.5,1.5,10,15,569.814,7.9185
1652,4.42924,0,0,-1.5708,0,7.94628,0,0,13.89,1.5,1.5,1.5,1.5,10,15,541.442,7.94628
1654,4.40541,0,0,-1.5708,0,7.97406,0,0,13.89,1.5,1.5,1.5,1.5,10,15,514.326,7.97406
1656,4.46314,0,0,-1.5708,0,8.00184,0,0,13.89,1.5,1.5,1.5,1.5,10,15,488.419,8.00184
1658,4.39748,0,0,-1.5708,0,8.02962,0,0,13.89,1.5,1.5,1.5,1.5,10,15,463.674,8.02962
1660,4.4258,0,0,-1.5708,0,8.0574,0,0,13.89,1.5,1.5,1.5,1.5,10,15,440.048,8.0574
1662,4.39478,0,0,-1.5708,0,8.08518,0,0,13.89,1.5,1.5,1.5,1.5,10,15,417.498,8.08518
1664,4.42548,0,0,-1.5708,0,8.11296,0,0,13.89,1.5,1.5,1.5,1.5,10,15,395.982,8.11296
1666,4.38427,0,0,-1.5708,0,8.14074,0,0,13.89,1.5,1.5,1.5,1.5,10,15,375.46,8.14074
1668,4.3614,0,0,-1.5708,0,8.16852,0,0,13.89,1.5,1.5,1.5,1.5,10,15,355.891,8.16852
1670,4.3814,0,0,-1.5708,0,8.1963,0,0,13.89,1.5,1.5,1.5,1.5,10,15,337.238,8.1963
1672,4.37693,0,0,-1.5708,0,8.22408,0,0,13.89,1.5,1.5,1.5,1.5,10,15,319.465,8.22408
1674,4.37343,0,0,-1.5708,0,8.25186,0,0,13.89,1.5,1.5,1.5,1.5,10,15,302.535,8.25186
1676,4.3708,0,0,-1.5708,0,8.27964,0,0,13.89,1.5,1.5,1.5,1.5,10,15,286.414,8.27964
1678,4.36103,0,0,-1.5708,0,8.30742,0,0,13.89,1.5,1.5,1.5,1.5,10,15,271.068,8.30742
1680,4.40565,0,0,-1.5708,0,8.3352,0,0,13.89,1.5,1.5,1.5,1.5,10,15,256.465,8.3352
1682,4.43101,0,0,-1.5708,0,8.36298,0,0,13.89,1.5,1.5,1.5,1.5,10,15,242.573,8.36298
1684,4.40602,0,0,-1.5708,0,8.39076,0,0,13.89,1.5,1.5,1.5,1.5,10,15,229.363,8.39076
1686,4.34699,0,0,-1.5708,0,8.41854,0,0,13.89,1.5,1.5,1.5,1.5,10,15,216.805,8.41854
1688,4.36665,0,0,-1.5708,0,8.44632,0,0,13.89,1.5,1.5,1.5,1.5,10,15,204.871,8.44632
1690,4.37549,0,0,-1.5708,0,8.4741,0,0,13.89,1.5,1.5,1.5,1.5,10,15,193.534,8.4741
1692,4.38675,0,0,-1.5708,0,8.50188,0,0,13.89,1.5,1.5,1.5,1.5,10,15,182.767,8.50188
1694,4.36019,0,0,-1.5708,0,8.52966,0,0,13.89,1.5,1.5,1.5,1.5,10,15,172.546,8.52966
1696,4.42943,0,0,-1.5708,0,8.55744,0,0,13.89,1.5,1.5,1.5,1.5,10,15,162.845,8.55744
1698,4.40652,0,0,-1.5708,0,8.58522,0,0,13.89,1.5,1.5,1.5,1.5,10,15,153.642,8.58522
1700,4.36337,0,0,-1.5708,0,8.613,0,0,13.89,1.5,1.5,1.5,1.5,10,15,144.914,8.613
1702,4.41692,0,0,-1.5708,0,8.64078,0,0,13.89,1.5,1.5,1.5,1.5,10,15,136.639,8.64078
1704,4.38029,0,0,-1.5708,0,8.66856,0,0,13.89,1.5,1.5,1.5,1.5,10,15,128.797,8.66856
1706,4.36436,0,0,-1.5708,0,8.69634,0,0,13.89,1.5,1.5,1.5,1.5,10,15,121.366,8.69634
1708,4.33361,0,0,-1.5708,0,8.72412,0,0,13.89,1.5,1.5,1.5,1.5,10,15,114.329,8.72412
1710,4.38148,0,0,-1.5708,0,8.7519,0,0,13.89,1.5,1.5,1.5,1.5,10,15,107.666,8.7519
1712,4.27319,0,0,-1.5708,0,8.77968,0,0,13.89,1.5,1.5,1.5,1.5,10,15,101.359,8.77968
1714,4.28081,0,0,-1.5708,0,8.80746,0,0,13.89,1.5,1.5,1.5,1.5,10,15,95.3923,8.80746
1716,4.29774,0,0,-1.5708,0,8.83524,0,0,13.89,1.5,1.5,1.5,1.5,10,15,89.7484,8.83524
1718,4.25734,0,0,-1.5708,0,8.86302,0,0,13.89,1.5,1.5,1.5,1.5,10,15,84.4119,8.86302
1720,4.24502,0,0,-1.5708,0,8.8908,0,0,13.89,1.5,1.5,1.5,1.5,10,15,79.3678,8.8908
1722,4.26353,0,0,-1.5708,0,8.91858,0,0,13.89,1.5,1.5,1.5,1.5,10,15,74.6017,8.91858
1724,4.33961,0,0,-1.5708,0,8.94636,0,0,13.89,1.5,1.5,1.5,1.5,10,15,70.0997,8.94636
1726,4.27882,0,0,-1.5708,0,8.97414,0,0,13.89,1.5,1.5,1.5,1.5,10,15,65.8487,8.97414
1728,4.3374,0,0,-1.5708,0,9.00192,0,0,13.89,1.5,1.5,1.5,1.5,10,15,61.836,9.00192
1730,4.29615,0,0,-1.5708,0,9.0297,0,0,13.89,1.5,1.5,1.5,1.5,10,15,58.0496,9.0297
1732,4.32734,0,0,-1.5708,0,9.05748,0,0,13.89,1.5,1.5,1.5,1.5,10,15,54.4778,9.05748
1734,4.34862,0,0,-1.5708,0,9.08526,0,0,13.89,1.5,1.5,1.5,1.5,10,15,51.1096,9.08526
1736,4.29852,0,0,-1.5708,0,9.11304,0,0,13.89,1.5,1.5,1.5,1.5,10,15,47.9346,9.11304
1738,4.39043,0,0,-1.5708,0,9.14082,0,0,13.89,1.5,1.5,1.5,1.5,10,15,44.9426,9.14082
1740,4.39527,0,0,-1.5708,0,9.1686,0,0,13.89,1.5,1.5,1.5,1.5,10,15,42.1241,9.1686
1742,4.35073,0,0,-1.5708,0,9.19638,0,0,13.89,1.5,1.5,1.5,1.5,10,15,39.4698,9.19638
1744,4.33165,0,0,-1.5708,0,9.22416,0,0,13.89,1.5,1.5,1.5,1.5,10,15,36.971,9.22416
1746,4.35667,0,0,-1.5708,0,9.25194,0,0,13.89,1.5,1.5,1.5,1.5,10,15,34.6195,9.25194
1748,4.323,0,0,-1.5708,0,9.27972,0,0,13.89,1.5,1.5,1.5,1.5,10,15,32.4073,9.27972
1750,4.36115,0,0,-1.5708,0,9.3075,0,0,13.89,1.5,1.5,1.5,1.5,10,15,30.3269,9.3075
1752,4.2925,0,0,-1.5708,0,9.33528,0,0,13.89,1.5,1.5,1.5,1.5,10,15,28.371,9.33528
1754,4.40286,0,0,-1.5708,0,9.36306,0,0,13.89,1.5,1.5,1.5,1.5,10,15,26.5328,9.36306
1756,4.34383,0,0,-1.5708,0,9.39084,0,0,13.89,1.5,1.5,1.5,1.5,10,15,24.8058,9.39084
1758,4.30043,0,0,-1.5708,0,9.41862,0,0,13.89,1.5,1.5,1.5,1.5,10,15,23.1839,9.41862
1760,4.27091,0,0,-1.5708,0,9.4464,0,0,13.89,1.5,1.5,1.5,1.5,10,15,21.6611,9.4464
1762,4.29962,0,0,-1.5708,0,9.47418,0,0,13.89,1.5,1.5,1.5,1.5,10,15,20.2319,9.47418
1764,4.29121,0,0,-1.5708,0,9.50196,0,0,13.89,1.5,1.5,1.5,1.5,10,15,18.891,9.50196
1766,4.36421,0,0,-1.5708,0,9.52974,0,0,13.89,1.5,1.5,1.5,1.5,10,15,17.6334,9.52974
1768,4.35834,0,0,-1.5708,0,9.55752,0,0,13.89,1.5,1.5,1.5,1.5,10,15,16.4542,9.55752
1770,4.37806,0,0,-1.5708,0,9.5853,0,0,13.89,1.5,1.5,1.5,1.5,10,15,15.349,9.5853
1772,4.34136,0,0,-1.5708,0,9.61308,0,0,13.89,1.5,1.5,1.5,1.5,10,15,14.3135,9.61308
1774,4.32665,0,0,-1.5708,0,9.64086,0,0,13.89,1.5,1.5,1.5,1.5,10,15,13.3436,9.64086
1776,4.40025,0,0,-1.5708,0,9.66864,0,0,13.89,1.5,1.5,1.5,1.5,10,15,12.4354,9.66864
1778,4.36958,0,0,-1.5708,0,9.69642,0,0,13.89,1.5,1.5,1.5,1.5,10,15,11.5853,9.69642
1780,4.42287,0,0,-1.5708,0,9.7242,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10.7899,9.7242
1782,4.49029,0,0,-1.5708,0,9.75198,0,0,13.89,1.5,1.5,1.5,1.5,10,15,10.0459,9.75198
1784,4.40912,0,0,-1.5708,0,9.77976,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.35021,9.77976
1786,4.3327,0,0,-1.5708,0,9.80754,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.6999,9.80754
1788,4.32323,0,0,-1.5708,0,9.83532,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.09224,9.83532
1790,4.31108,0,0,-1.5708,0,9.8631,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.5246,9.8631
1792,4.39262,0,0,-1.5708,0,9.89088,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.99454,9.89088
1794,4.35389,0,0,-1.5708,0,9.91866,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.49974,9.91866
1796,4.31695,0,0,-1.5708,0,9.94644,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.038,9.94644
1798,4.4363,0,0,-1.5708,0,9.97422,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.60726,9.97422
1800,4.32973,0,0,-1.5708,0,10.002,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.20558,10.002
1802,4.33352,0,0,-1.5708,0,10.0298,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.83112,10.0298
1804,4.36501,0,0,-1.5708,0,10.0576,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.48216,10.0576
1806,4.32306,0,0,-1.5708,0,10.0853,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.15707,10.0853
1808,4.29722,0,0,-1.5708,0,10.1131,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.85431,10.1131
1810,4.28992,0,0,-1.5708,0,10.1409,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.57246,10.1409
1812,4.35046,0,0,-1.5708,0,10.1687,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.31015,10.1687
1814,4.40823,0,0,-1.5708,0,10.1965,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.06611,10.1965
1816,4.36693,0,0,-1.5708,0,10.2242,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.83915,10.2242
1818,4.35927,0,0,-1.5708,0,10.252,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.62814,10.252
1820,4.35422,0,0,-1.5708,0,10.2798,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.43203,10.2798
1822,4.37872,0,0,-1.5708,0,10.3076,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.24983,10.3076
1824,4.3572,0,0,-1.5708,0,10.3354,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.08061,10.3354
1826,4.33648,0,0,-1.5708,0,10.3631,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92349,10.3631
1828,4.35136,0,0,-1.5708,0,10.3909,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77766,10.3909
1830,4.32427,0,0,-1.5708,0,10.4187,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64236,10.4187
1832,4.35042,0,0,-1.5708,0,10.4465,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51687,10.4465
1834,4.37996,0,0,-1.5708,0,10.4743,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40051,10.4743
1836,4.34154,0,0,-1.5708,0,10.502,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29266,10.502
1838,4.32871,0,0,-1.5708,0,10.5298,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.19273,10.5298
1840,4.33355,0,0,-1.5708,0,10.5576,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10017,10.5576
1842,4.32181,0,0,-1.5708,0,10.5854,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01446,10.5854
1844,4.36706,0,0,-1.5708,0,10.6132,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.935127,10.6132
1846,4.30157,0,0,-1.5708,0,10.6409,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.861719,10.6409
1848,4.44612,0,0,-1.5708,0,10.6687,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.793815,10.6687
1850,4.36787,0,0,-1.5708,0,10.6965,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.731025,10.6965
1852,4.32208,0,0,-1.5708,0,10.7243,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.672984,10.7243
1854,4.30963,0,0,-1.5708,0,10.7521,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.61935,10.7521
1856,4.36829,0,0,-1.5708,0,10.7798,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.569805,10.7798
1858,4.34551,0,0,-1.5708,0,10.8076,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.524053,10.8076
1860,4.32013,0,0,-1.5708,0,10.8354,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.481818,10.8354
1862,4.35083,0,0,-1.5708,0,10.8632,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.442843,10.8632
1864,4.34166,0,0,-1.5708,0,10.891,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.406889,10.891
1866,4.31778,0,0,-1.5708,0,10.9187,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.373732,10.9187
1868,4.2963,0,0,-1.5708,0,10.9465,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.343165,10.9465
1870,4.33286,0,0,-1.5708,0,10.9743,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.314996,10.9743
1872,4.29838,0,0,-1.5708,0,11.0021,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.289045,11.0021
1874,4.31081,0,0,-1.5708,0,11.0299,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.265146,11.0299
1876,4.33471,0,0,-1.5708,0,11.0576,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.243143,11.0576
1878,4.39354,0,0,-1.5708,0,11.0854,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.222894,11.0854
1880,4.31066,0,0,-1.5708,0,11.1132,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.204264,11.1132
1882,4.30356,0,0,-1.5708,0,11.141,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.187131,11.141
1884,4.34084,0,0,-1.5708,0,11.1688,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.171378,11.1688
1886,4.31123,0,0,-1.5708,0,11.1965,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.156901,11.1965
1888,4.30377,0,0,-1.5708,0,11.2243,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.1436,11.2243
1890,4.33641,0,0,-1.5708,0,11.2521,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.131383,11.2521
1892,4.36013,0,0,-1.5708,0,11.2799,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.120166,11.2799
1894,4.30702,0,0,-1.5708,0,11.3077,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.109871,11.3077
1896,4.36655,0,0,-1.5708,0,11.3354,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.100426,11.3354
1898,4.30087,0,0,-1.5708,0,11.3632,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0917621,11.3632
1900,4.31905,0,0,-1.5708,0,11.391,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0838185,11.391
1902,4.32327,0,0,-1.5708,0,11.4188,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0765374,11.4188
1904,4.31721,0,0,-1.5708,0,11.4466,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.069866,11.4466
1906,4.43281,0,0,-1.5708,0,11.4743,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0637553,11.4743
1908,4.32703,0,0,-1.5708,0,11.5021,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0581599,11.5021
1910,4.3259,0,0,-1.5708,0,11.5299,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0530383,11.5299
1912,4.31831,0,0,-1.5708,0,11.5577,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0483519,11.5577
1914,4.41983,0,0,-1.5708,0,11.5855,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0440651,11.5855
1916,4.29428,0,0,-1.5708,0,11.6132,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0401452,11.6132
1918,4.30663,0,0,-1.5708,0,11.641,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.036562,11.641
1920,4.30711,0,0,-1.5708,0,11.6688,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0332877,11.6688
1922,4.37051,0,0,-1.5708,0,11.6966,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0302967,11.6966
1924,4.36428,0,0,-1.5708,0,11.7244,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0275654,11.7244
1926,4.32012,0,0,-1.5708,0,11.7521,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0250721,11.7521
1928,4.46377,0,0,-1.5708,0,11.7799,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0227969,11.7799
1930,4.38766,0,0,-1.5708,0,11.8077,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0207213,11.8077
1932,4.35012,0,0,-1.5708,0,11.8355,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0188285,11.8355
1934,4.32675,0,0,-1.5708,0,11.8633,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.017103,11.8633
1936,4.34945,0,0,-1.5708,0,11.891,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0155305,11.891
1938,4.31355,0,0,-1.5708,0,11.9188,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.014098,11.9188
1940,4.36047,0,0,-1.5708,0,11.9466,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0127934,11.9466
1942,4.32714,0,0,-1.5708,0,11.9744,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0116057,11.9744
1944,4.38966,0,0,-1.5708,0,12.0022,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0105248,12.0022
1946,4.36942,0,0,-1.5708,0,12.0299,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00954141,12.0299
1948,4.30955,0,0,-1.5708,0,12.0577,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00864708,12.0577
1950,4.34993,0,0,-1.5708,0,12.0855,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.007834,12.0855
1952,4.307,0,0,-1.5708,0,12.1133,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00709503,12.1133
1954,4.28771,0,0,-1.5708,0,12.1411,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00642366,12.1411
1956,4.30858,0,0,-1.5708,0,12.1688,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0058139,12.1688
1958,4.3857,0,0,-1.5708,0,12.1966,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00526028,12.1966
1960,4.38088,0,0,-1.5708,0,12.2244,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00475782,12.2244
1962,4.33206,0,0,-1.5708,0,12.2522,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00430193,12.2522
1964,4.30747,0,0,-1.5708,0,12.28,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00388845,12.28
1966,4.37352,0,0,-1.5708,0,12.3077,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00351354,12.3077
1968,4.3194,0,0,-1.5708,0,12.3355,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00317374,12.3355
1970,4.2972,0,0,-1.5708,0,12.3633,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00286586,12.3633
1972,4.37102,0,0,-1.5708,0,12.3911,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00258699,12.3911
1974,4.31923,0,0,-1.5708,0,12.4189,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00233448,12.4189
1976,4.32333,0,0,-1.5708,0,12.4466,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00210593,12.4466
1978,4.32845,0,0,-1.5708,0,12.4744,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00189912,12.4744
1980,4.33551,0,0,-1.5708,0,12.5022,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00171206,12.5022
1982,4.30729,0,0,-1.5708,0,12.53,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00154291,12.53
1984,4.29233,0,0,-1.5708,0,12.5578,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00139002,12.5578
1986,4.35331,0,0,-1.5708,0,12.5855,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00125186,12.5855
1988,4.318,0,0,-1.5708,0,12.6133,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00112707,12.6133
1990,4.32557,0,0,-1.5708,0,12.6411,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00101437,12.6411
1992,4.29763,0,0,-1.5708,0,12.6689,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000912647,12.6689
1994,4.3678,0,0,-1.5708,0,12.6967,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000820851,12.6967
1996,4.31951,0,0,-1.5708,0,12.7244,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000738044,12.7244
1998,4.32824,0,0,-1.5708,0,12.7522,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000663371,12.7522
2000,4.33728,0,0,-1.5708,0,12.78,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000596056,12.78
2002,4.32457,0,0,-1.5708,0,12.8078,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000535395,12.8078
2004,4.30547,0,0,-1.5708,0,12.8356,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000480748,12.8356
2006,4.30675,0,0,-1.5708,0,12.8633,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000431536,12.8633
2008,4.29328,0,0,-1.5708,0,12.8911,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000387233,12.8911
2010,4.32932,0,0,-1.5708,0,12.9189,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000347363,12.9189
2012,4.31697,0,0,-1.5708,0,12.9467,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000311496,12.9467
2014,4.32859,0,0,-1.5708,0,12.9745,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000279239,12.9745
2016,4.37948,0,0,-1.5708,0,13.0022,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00025024,13.0022
2018,4.32411,0,0,-1.5708,0,13.03,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000224178,13.03
2020,4.33105,0,0,-1.5708,0,13.0578,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000200763,13.0578
2022,4.28141,0,0,-1.5708,0,13.0856,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000179735,13.0856
2024,4.40675,0,0,-1.5708,0,13.1134,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000160856,13.1134
2026,4.30559,0,0,-1.5708,0,13.1411,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000143912,13.1411
2028,4.32894,0,0,-1.5708,0,13.1689,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00012871,13.1689
2030,4.3622,0,0,-1.5708,0,13.1967,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000115076,13.1967
2032,4.34342,0,0,-1.5708,0,13.2245,0,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000102852,13.2245
2034,4.29619,0,0,-1.5708,0,13.2523,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.18962e-05,13.2523
2036,4.30634,0,0,-1.5708,0,13.28,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.208e-05,13.28
2038,4.32122,0,0,-1.5708,0,13.3078,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.3288e-05,13.3078
2040,4.32852,0,0,-1.5708,0,13.3356,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.5416e-05,13.3356
2042,4.30975,0,0,-1.5708,0,13.3634,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.83702e-05,13.3634
2044,4.36094,0,0,-1.5708,0,13.3912,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2066e-05,13.3912
2046,4.33583,0,0,-1.5708,0,13.4189,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.64272e-05,13.4189
2048,4.33504,0,0,-1.5708,0,13.4467,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13854e-05,13.4467
2050,4.32904,0,0,-1.5708,0,13.4745,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.68788e-05,13.4745
2052,4.32047,0,0,-1.5708,0,13.5023,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28521e-05,13.5023
2054,4.32178,0,0,-1.5708,0,13.5301,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.92553e-05,13.5301
2056,4.31749,0,0,-1.5708,0,13.5578,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60436e-05,13.5578
2058,4.29211,0,0,-1.5708,0,13.5856,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.31768e-05,13.5856
2060,4.30613,0,0,-1.5708,0,13.6134,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.06187e-05,13.6134
2062,4.30869,0,0,-1.5708,0,13.6412,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83369e-05,13.6412
2064,4.28845,0,0,-1.5708,0,13.669,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63021e-05,13.669
2066,4.32,0,0,-1.5708,0,13.6967,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.44884e-05,13.6967
2068,4.32535,0,0,-1.5708,0,13.7245,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28721e-05,13.7245
2070,4.30105,0,0,-1.5708,0,13.7523,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.14323e-05,13.7523
2072,4.33202,0,0,-1.5708,0,13.7801,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01502e-05,13.7801
2074,4.31947,0,0,-1.5708,0,13.8079,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.00892e-06,13.8079
2076,4.30148,0,0,-1.5708,0,13.8356,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.99327e-06,13.8356
2078,4.33821,0,0,-1.5708,0,13.8634,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.08976e-06,13.8634
2080,4.41076,0,0,-1.5708,0,13.8912,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.28629e-06,13.8912
2082,4.42942,0,0,-1.5708,0,13.919,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.57202e-06,13.919
2084,4.39481,0,0,-1.5708,0,13.9468,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.93726e-06,13.9468
2086,4.33251,0,0,-1.5708,0,13.9745,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.37335e-06,13.9745
2088,4.30055,0,0,-1.5708,0,14.0023,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.87256e-06,14.0023
2090,4.36015,0,0,-1.5708,0,14.0301,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.42797e-06,14.0301
2092,4.32859,0,0,-1.5708,0,14.0579,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.03341e-06,14.0579
2094,4.27397,0,0,-1.5708,0,14.0857,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68337e-06,14.0857
2096,4.36628,0,0,-1.5708,0,14.1134,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.37293e-06,14.1134
2098,4.30746,0,0,-1.5708,0,14.1412,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09771e-06,14.1412
2100,4.29817,0,0,-1.5708,0,14.169,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85379e-06,14.169
2102,4.33109,0,0,-1.5708,0,14.1968,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63769e-06,14.1968
2104,4.35696,0,0,-1.5708,0,14.2246,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.44629e-06,14.2246
2106,4.35197,0,0,-1.5708,0,14.2523,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27684e-06,14.2523
2108,4.31751,0,0,-1.5708,0,14.2801,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12687e-06,14.2801
2110,4.33559,0,0,-1.5708,0,14.3079,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.94175e-07,14.3079
2112,4.37544,0,0,-1.5708,0,14.3357,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.76816e-07,14.3357
2114,4.39599,0,0,-1.5708,0,14.3635,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.73053e-07,14.3635
2116,4.30758,0,0,-1.5708,0,14.3912,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.81342e-07,14.3912
2118,4.3237,0,0,-1.5708,0,14.419,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.0031e-07,14.419
2120,4.34413,0,0,-1.5708,0,14.4468,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.28739e-07,14.4468
2122,4.32384,0,0,-1.5708,0,14.4746,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.65545e-07,14.4746
2124,4.3299,0,0,-1.5708,0,14.5024,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.09767e-07,14.5024
2126,4.391,0,0,-1.5708,0,14.5301,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.60552e-07,14.5301
2128,4.35527,0,0,-1.5708,0,14.5579,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.17141e-07,14.5579
2130,4.31048,0,0,-1.5708,0,14.5857,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.78865e-07,14.5857
2132,4.29115,0,0,-1.5708,0,14.6135,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.45125e-07,14.6135
2134,4.37634,0,0,-1.5708,0,14.6413,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.15396e-07,14.6413
2136,4.34612,0,0,-1.5708,0,14.669,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8921e-07,14.669
2138,4.31407,0,0,-1.5708,0,14.6968,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66151e-07,14.6968
2140,4.37049,0,0,-1.5708,0,14.7246,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45854e-07,14.7246
2142,4.38621,0,0,-1.5708,0,14.7524,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27993e-07,14.7524
2144,4.44949,0,0,-1.5708,0,14.7802,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12282e-07,14.7802
2146,4.37329,0,0,-1.5708,0,14.8079,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.84666e-08,14.8079
2148,4.34071,0,0,-1.5708,0,14.8357,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.63221e-08,14.8357
2150,4.37662,0,0,-1.5708,0,14.8635,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.56502e-08,14.8635
2152,4.30613,0,0,-1.5708,0,14.8913,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.62755e-08,14.8913
2154,4.31984,0,0,-1.5708,0,14.9191,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.80431e-08,14.9191
2156,4.28782,0,0,-1.5708,0,14.9468,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.08163e-08,14.9468
2158,4.33255,0,0,-1.5708,0,14.9746,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.44743e-08,14.9746
2160,4.31487,0,0,-1.5708,0,15.0024,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.89109e-08,15.0024
2162,4.31809,0,0,-1.5708,0,15.0302,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4032e-08,15.0302
2164,4.33129,0,0,-1.5708,0,15.058,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.97549e-08,15.058
2166,4.38071,0,0,-1.5708,0,15.0857,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60066e-08,15.0857
2168,4.33071,0,0,-1.5708,0,15.1135,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27229e-08,15.1135
2170,4.38174,0,0,-1.5708,0,15.1413,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.98471e-08,15.1413
2172,4.35084,0,0,-1.5708,0,15.1691,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73295e-08,15.1691
2174,4.35059,0,0,-1.5708,0,15.1969,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51262e-08,15.1969
2176,4.40197,0,0,-1.5708,0,15.2246,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31986e-08,15.2246
2178,4.31757,0,0,-1.5708,0,15.2524,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15128e-08,15.2524
2180,4.34858,0,0,-1.5708,0,15.2802,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00389e-08,15.2802
2182,4.3474,0,0,-1.5708,0,15.308,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.75082e-09,15.308
2184,4.38323,0,0,-1.5708,0,15.3358,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.62543e-09,15.3358
2186,4.292,0,0,-1.5708,0,15.3635,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.64255e-09,15.3635
2188,4.30676,0,0,-1.5708,0,15.3913,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.78442e-09,15.3913
2190,4.30886,0,0,-1.5708,0,15.4191,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.03545e-09,15.4191
2192,4.34529,0,0,-1.5708,0,15.4469,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.382e-09,15.4469
2194,4.31502,0,0,-1.5708,0,15.4747,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.81206e-09,15.4747
2196,4.32583,0,0,-1.5708,0,15.5024,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.31514e-09,15.5024
2198,4.37006,0,0,-1.5708,0,15.5302,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.88203e-09,15.5302
2200,4.3172,0,0,-1.5708,0,15.558,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.50467e-09,15.558
2202,4.29322,0,0,-1.5708,0,15.5858,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17598e-09,15.5858
2204,4.357,0,0,-1.5708,0,15.6136,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8898e-09,15.6136
2206,4.336,0,0,-1.5708,0,15.6413,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6407e-09,15.6413
2208,4.31409,0,0,-1.5708,0,15.6691,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42396e-09,15.6691
2210,4.2952,0,0,-1.5708,0,15.6969,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23543e-09,15.6969
2212,4.32791,0,0,-1.5708,0,15.7247,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07151e-09,15.7247
2214,4.37029,0,0,-1.5708,0,15.7525,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.29025e-10,15.7525
2216,4.30082,0,0,-1.5708,0,15.7802,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.05217e-10,15.7802
2218,4.2975,0,0,-1.5708,0,15.808,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.97673e-10,15.808
2220,4.34533,0,0,-1.5708,0,15.8358,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.04291e-10,15.8358
2222,4.29655,0,0,-1.5708,0,15.8636,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.23231e-10,15.8636
2224,4.30514,0,0,-1.5708,0,15.8914,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.52893e-10,15.8914
2226,4.31203,0,0,-1.5708,0,15.9191,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.91879e-10,15.9191
2228,4.34706,0,0,-1.5708,0,15.9469,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.38971e-10,15.9469
2230,4.30875,0,0,-1.5708,0,15.9747,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.93107e-10,15.9747
2232,4.36069,0,0,-1.5708,0,16.0025,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.53364e-10,16.0025
2234,4.34607,0,0,-1.5708,0,16.0303,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.18937e-10,16.0303
2236,4.40719,0,0,-1.5708,0,16.058,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.89123e-10,16.058
2238,4.30095,0,0,-1.5708,0,16.0858,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63315e-10,16.0858
2240,4.29275,0,0,-1.5708,0,16.1136,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40981e-10,16.1136
2242,4.36111,0,0,-1.5708,0,16.1414,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21661e-10,16.1414
2244,4.33209,0,0,-1.5708,0,16.1692,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04953e-10,16.1692
2246,4.3411,0,0,-1.5708,0,16.1969,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.05088e-11,16.1969
2248,4.30845,0,0,-1.5708,0,16.2247,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.80264e-11,16.2247
2250,4.33011,0,0,-1.5708,0,16.2525,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.7243e-11,16.2525
2252,4.33974,0,0,-1.5708,0,16.2803,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.79304e-11,16.2803
2254,4.30465,0,0,-1.5708,0,16.3081,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.98907e-11,16.3081
2256,4.34469,0,0,-1.5708,0,16.3358,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.29523e-11,16.3358
2258,4.3437,0,0,-1.5708,0,16.3636,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.69665e-11,16.3636
2260,4.32565,0,0,-1.5708,0,16.3914,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.18041e-11,16.3914
2262,4.29625,0,0,-1.5708,0,16.4192,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.73535e-11,16.4192
2264,4.3306,0,0,-1.5708,0,16.447,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.35177e-11,16.447
2266,4.28338,0,0,-1.5708,0,16.4747,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02131e-11,16.4747
2268,4.29883,0,0,-1.5708,0,16.5025,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73669e-11,16.5025
2270,4.29569,0,0,-1.5708,0,16.5303,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.49165e-11,16.5303
2272,4.31742,0,0,-1.5708,0,16.5581,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28076e-11,16.5581
2274,4.34052,0,0,-1.5708,0,16.5859,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09931e-11,16.5859
2276,4.29084,0,0,-1.5708,0,16.6136,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.43249e-12,16.6136
2278,4.33118,0,0,-1.5708,0,16.6414,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.09071e-12,16.6414
2280,4.36501,0,0,-1.5708,0,16.6692,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.93746e-12,16.6692
2282,4.34101,0,0,-1.5708,0,16.697,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.9466e-12,16.697
2284,4.33273,0,0,-1.5708,0,16.7248,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.09555e-12,16.7248
2286,4.3286,0,0,-1.5708,0,16.7525,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.36482e-12,16.7525
2288,4.33267,0,0,-1.5708,0,16.7803,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.73763e-12,16.7803
2290,4.35127,0,0,-1.5708,0,16.8081,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.19948e-12,16.8081
2292,4.30443,0,0,-1.5708,0,16.8359,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.73789e-12,16.8359
2294,4.3169,0,0,-1.5708,0,16.8637,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34211e-12,16.8637
2296,4.30978,0,0,-1.5708,0,16.8914,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.00287e-12,16.8914
2298,4.31764,0,0,-1.5708,0,16.9192,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.71218e-12,16.9192
2300,4.35366,0,0,-1.5708,0,16.947,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4632e-12,16.947
2302,4.40227,0,0,-1.5708,0,16.9748,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.24999e-12,16.9748
2304,4.37083,0,0,-1.5708,0,17.0026,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0675e-12,17.0026
2306,4.35555,0,0,-1.5708,0,17.0303,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.11342e-13,17.0303
2308,4.36559,0,0,-1.5708,0,17.0581,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.77765e-13,17.0581
2310,4.38004,0,0,-1.5708,0,17.0859,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.63543e-13,17.0859
2312,4.37933,0,0,-1.5708,0,17.1137,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.65905e-13,17.1137
2314,4.40268,0,0,-1.5708,0,17.1415,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.82471e-13,17.1415
2316,4.304,0,0,-1.5708,0,17.1692,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.112e-13,17.1692
2318,4.32768,0,0,-1.5708,0,17.197,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.50339e-13,17.197
2320,4.30887,0,0,-1.5708,0,17.2248,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.98385e-13,17.2248
2322,4.30419,0,0,-1.5708,0,17.2526,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.54051e-13,17.2526
2324,4.2971,0,0,-1.5708,0,17.2804,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1623e-13,17.2804
2326,4.35269,0,0,-1.5708,0,17.3081,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83978e-13,17.3081
2328,4.32578,0,0,-1.5708,0,17.3359,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.56484e-13,17.3359
2330,4.36962,0,0,-1.5708,0,17.3637,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33054e-13,17.3637
2332,4.27467,0,0,-1.5708,0,17.3915,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13094e-13,17.3915
2334,4.32139,0,0,-1.5708,0,17.4193,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.60954e-14,17.4193
2336,4.28564,0,0,-1.5708,0,17.447,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.16245e-14,17.447
2338,4.29974,0,0,-1.5708,0,17.4748,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.93094e-14,17.4748
2340,4.26482,0,0,-1.5708,0,17.5026,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.88325e-14,17.5026
2342,4.31519,0,0,-1.5708,0,17.5304,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.99224e-14,17.5304
2344,4.32652,0,0,-1.5708,0,17.5582,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.23475e-14,17.5582
2346,4.29166,0,0,-1.5708,0,17.5859,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.59098e-14,17.5859
2348,4.31054,0,0,-1.5708,0,17.6137,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.04405e-14,17.6137
2350,4.29992,0,0,-1.5708,0,17.6415,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.57956e-14,17.6415
2352,4.31465,0,0,-1.5708,0,17.6693,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1852e-14,17.6693
2354,4.30762,0,0,-1.5708,0,17.6971,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85051e-14,17.6971
2356,4.29997,0,0,-1.5708,0,17.7248,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.56655e-14,17.7248
2358,4.29818,0,0,-1.5708,0,17.7526,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32572e-14,17.7526
2360,4.29774,0,0,-1.5708,0,17.7804,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12153e-14,17.7804
2362,4.31056,0,0,-1.5708,0,17.8082,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.48472e-15,17.8082
2364,4.34072,0,0,-1.5708,0,17.836,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.01847e-15,17.836
2366,4.35626,0,0,-1.5708,0,17.8637,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.7766e-15,17.8637
2368,4.40822,0,0,-1.5708,0,17.8915,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.72513e-15,17.8915
2370,4.32379,0,0,-1.5708,0,17.9193,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.83518e-15,17.9193
2372,4.35509,0,0,-1.5708,0,17.9471,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.08219e-15,17.9471
2374,4.31859,0,0,-1.5708,0,17.9749,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.44531e-15,17.9749
2376,4.30353,0,0,-1.5708,0,18.0026,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9068e-15,18.0026
2378,4.2944,0,0,-1.5708,0,18.0304,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.45164e-15,18.0304
2380,4.29896,0,0,-1.5708,0,18.0582,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.06705e-15,18.0582
2382,4.30896,0,0,-1.5708,0,18.086,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7422e-15,18.086
2384,4.35411,0,0,-1.5708,0,18.1138,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46791e-15,18.1138
2386,4.28537,0,0,-1.5708,0,18.1415,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23638e-15,18.1415
2388,4.28228,0,0,-1.5708,0,18.1693,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04103e-15,18.1693
2390,4.28965,0,0,-1.5708,0,18.1971,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.76239e-16,18.1971
2392,4.25916,0,0,-1.5708,0,18.2249,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.37287e-16,18.2249
2394,4.24649,0,0,-1.5708,0,18.2527,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.20161e-16,18.2527
2396,4.27934,0,0,-1.5708,0,18.2804,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.21466e-16,18.2804
2398,4.28952,0,0,-1.5708,0,18.3082,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.38329e-16,18.3082
2400,4.27287,0,0,-1.5708,0,18.336,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.68322e-16,18.336
2402,4.28775,0,0,-1.5708,0,18.3638,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.09392e-16,18.3638
2404,4.30448,0,0,-1.5708,0,18.3916,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.59802e-16,18.3916
2406,4.30267,0,0,-1.5708,0,18.4193,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.18087e-16,18.4193
2408,4.28958,0,0,-1.5708,0,18.4471,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83008e-16,18.4471
2410,4.27893,0,0,-1.5708,0,18.4749,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5352e-16,18.4749
2412,4.23547,0,0,-1.5708,0,18.5027,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2874e-16,18.5027
2414,4.27337,0,0,-1.5708,0,18.5305,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07923e-16,18.5305
2416,4.27434,0,0,-1.5708,0,18.5582,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.04414e-17,18.5582
2418,4.28425,0,0,-1.5708,0,18.586,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.5766e-17,18.586
2420,4.24812,0,0,-1.5708,0,18.6138,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.34504e-17,18.6138
2422,4.27655,0,0,-1.5708,0,18.6416,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.31188e-17,18.6416
2424,4.2885,0,0,-1.5708,0,18.6694,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.44544e-17,18.6694
2426,4.31509,0,0,-1.5708,0,18.6971,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.71907e-17,18.6971
2428,4.27403,0,0,-1.5708,0,18.7249,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11034e-17,18.7249
2430,4.25641,0,0,-1.5708,0,18.7527,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60036e-17,18.7527
2432,4.25472,0,0,-1.5708,0,18.7805,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17327e-17,18.7805
2434,4.29248,0,0,-1.5708,0,18.8083,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81571e-17,18.8083
2436,4.27611,0,0,-1.5708,0,18.836,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51646e-17,18.836
2438,4.25429,0,0,-1.5708,0,18.8638,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26611e-17,18.8638
2440,4.30334,0,0,-1.5708,0,18.8916,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05673e-17,18.8916
2442,4.26124,0,0,-1.5708,0,18.9194,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.81675e-18,18.9194
2444,4.26187,0,0,-1.5708,0,18.9472,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.35372e-18,18.9472
2446,4.2386,0,0,-1.5708,0,18.9749,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.131390000000001e-18,18.9749
2448,4.25227,0,0,-1.5708,0,19.0027,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1105e-18,19.0027
2450,4.33913,0,0,-1.5708,0,19.0305,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.258150000000001e-18,19.0305
2452,4.37712,0,0,-1.5708,0,19.0583,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5467600000000005e-18,19.0583
2454,4.34637,0,0,-1.5708,0,19.0861,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.95322e-18,19.0861
2456,4.3255,0,0,-1.5708,0,19.1138,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4581800000000003e-18,19.1138
2458,4.26239,0,0,-1.5708,0,19.1416,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0454300000000003e-18,19.1416
2460,4.27423,0,0,-1.5708,0,19.1694,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7014e-18,19.1694
2462,4.24887,0,0,-1.5708,0,19.1972,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41476e-18,19.1972
2464,4.25682,0,0,-1.5708,0,19.225,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17602e-18,19.225
2466,4.24222,0,0,-1.5708,0,19.2527,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.77228e-19,19.2527
2468,4.269,0,0,-1.5708,0,19.2805,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.11767e-19,19.2805
2470,4.28148,0,0,-1.5708,0,19.3083,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.74094e-19,19.3083
2472,4.303,0,0,-1.5708,0,19.3361,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.5958e-19,19.3361
2474,4.2407,0,0,-1.5708,0,19.3639,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.64362e-19,19.3639
2476,4.27721,0,0,-1.5708,0,19.3916,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.85216e-19,19.3916
2478,4.24587,0,0,-1.5708,0,19.4194,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.19452e-19,19.4194
2480,4.25033,0,0,-1.5708,0,19.4472,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.64825e-19,19.4472
2482,4.29345,0,0,-1.5708,0,19.475,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.19466e-19,19.475
2484,4.33984,0,0,-1.5708,0,19.5028,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81814e-19,19.5028
2486,4.32488,0,0,-1.5708,0,19.5305,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5057e-19,19.5305
2488,4.37892,0,0,-1.5708,0,19.5583,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.24654e-19,19.5583
2490,4.29854,0,0,-1.5708,0,19.5861,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03163e-19,19.5861
2492,5.65844,0,0,-1.5708,0,19.6139,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.53486e-20,19.6139
2494,4.27463,0,0,-1.5708,0,19.6417,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.05864e-20,19.6417
2496,4.31119,0,0,-1.5708,0,19.6694,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.83578e-20,19.6694
2498,4.35449,0,0,-1.5708,0,19.6972,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8231399999999994e-20,19.6972
2500,4.26872,0,0,-1.5708,0,19.725,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9848599999999995e-20,19.725
2502,4.29987,0,0,-1.5708,0,19.7528,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2911699999999994e-20,19.7528
2504,4.29851,0,0,-1.5708,0,19.7806,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.71732e-20,19.7806
2506,4.2933,0,0,-1.5708,0,19.8083,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2427599999999998e-20,19.8083
2508,4.27934,0,0,-1.5708,0,19.8361,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8504499999999997e-20,19.8361
2510,4.30324,0,0,-1.5708,0,19.8639,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5262499999999998e-20,19.8639
2512,4.2808,0,0,-1.5708,0,19.8917,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.25843e-20,19.8917
2514,4.3364,0,0,-1.5708,0,19.9195,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0372499999999999e-20,19.9195
2516,4.29976,0,0,-1.5708,0,19.9472,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.54654e-21,19.9472
2518,4.36268,0,0,-1.5708,0,19.975,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.039639999999999e-21,19.975
2520,4.32602,0,0,-1.5708,0,20.0028,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.79647e-21,20.0028
2522,4.32336,0,0,-1.5708,0,20.0306,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.77122e-21,20.0306
2524,4.29766,0,0,-1.5708,0,20.0584,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.92598e-21,20.0584
2526,4.32401,0,0,-1.5708,0,20.0861,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.22939e-21,20.0861
2528,4.32135,0,0,-1.5708,0,20.1139,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6554899999999998e-21,20.1139
2530,4.3075,0,0,-1.5708,0,20.1417,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1828399999999998e-21,20.1417
2532,4.28716,0,0,-1.5708,0,20.1695,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79371e-21,20.1695
2534,4.32153,0,0,-1.5708,0,20.1973,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47345e-21,20.1973
2536,4.39501,0,0,-1.5708,0,20.225,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20996e-21,20.225
2538,4.36706,0,0,-1.5708,0,20.2528,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.93256e-22,20.2528
2540,4.36101,0,0,-1.5708,0,20.2806,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.15085e-22,20.2806
2542,4.343,0,0,-1.5708,0,20.3084,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.68648e-22,20.3084
2544,4.30458,0,0,-1.5708,0,20.3362,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.48334e-22,20.3362
2546,4.29756,0,0,-1.5708,0,20.3639,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.49517e-22,20.3639
2548,4.29927,0,0,-1.5708,0,20.3917,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.68382e-22,20.3917
2550,4.34959,0,0,-1.5708,0,20.4195,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0179e-22,20.4195
2552,4.32039,0,0,-1.5708,0,20.4473,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47152e-22,20.4473
2554,4.29854,0,0,-1.5708,0,20.4751,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02337e-22,20.4751
2556,4.27961,0,0,-1.5708,0,20.5028,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.65592e-22,20.5028
2558,4.36471,0,0,-1.5708,0,20.5306,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.35474e-22,20.5306
2560,4.31543,0,0,-1.5708,0,20.5584,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10797e-22,20.5584
2562,4.29625,0,0,-1.5708,0,20.5862,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.058370000000001e-23,20.5862
2564,4.29084,0,0,-1.5708,0,20.614,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.4033e-23,20.614
2566,4.30873,0,0,-1.5708,0,20.6417,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.04859e-23,20.6417
2568,4.32063,0,0,-1.5708,0,20.6695,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.9400900000000003e-23,20.6695
2570,4.28268,0,0,-1.5708,0,20.6973,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.03338e-23,20.6973
2572,4.33086,0,0,-1.5708,0,20.7251,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.29197e-23,20.7251
2574,4.27385,0,0,-1.5708,0,20.7529,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68593e-23,20.7529
2576,4.27646,0,0,-1.5708,0,20.7806,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.19072e-23,20.7806
2578,4.26299,0,0,-1.5708,0,20.8084,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.78621e-23,20.8084
2580,4.3096,0,0,-1.5708,0,20.8362,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4559e-23,20.8362
2582,4.30427,0,0,-1.5708,0,20.864,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1862600000000001e-23,20.864
2584,4.26894,0,0,-1.5708,0,20.8918,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.662370000000001e-24,20.8918
2586,4.28277,0,0,-1.5708,0,20.9195,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.86755e-24,20.9195
2588,4.36367,0,0,-1.5708,0,20.9473,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.4039600000000005e-24,20.9473
2590,4.32149,0,0,-1.5708,0,20.9751,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.21086e-24,20.9751
2592,4.28047,0,0,-1.5708,0,21.0029,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.23861e-24,21.0029
2594,4.33038,0,0,-1.5708,0,21.0307,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4466e-24,21.0307
2596,4.28732,0,0,-1.5708,0,21.0584,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8016200000000004e-24,21.0584
2598,4.30382,0,0,-1.5708,0,21.0862,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27658e-24,21.0862
2600,4.2971,0,0,-1.5708,0,21.114,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8493e-24,21.114
2602,4.35151,0,0,-1.5708,0,21.1418,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5017e-24,21.1418
2604,4.27277,0,0,-1.5708,0,21.1696,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21903e-24,21.1696
2606,4.30527,0,0,-1.5708,0,21.1973,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.89231e-25,21.1973
2608,4.26969,0,0,-1.5708,0,21.2251,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.02479e-25,21.2251
2610,4.27684,0,0,-1.5708,0,21.2529,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.50761e-25,21.2529
2612,4.27494,0,0,-1.5708,0,21.2807,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.27549e-25,21.2807
2614,4.25408,0,0,-1.5708,0,21.3085,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2752e-25,21.3085
2616,4.25255,0,0,-1.5708,0,21.3362,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4634000000000005e-25,21.3362
2618,4.31798,0,0,-1.5708,0,21.364,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8048000000000002e-25,21.364
2620,4.26645,0,0,-1.5708,0,21.3918,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27066e-25,21.3918
2622,4.27715,0,0,-1.5708,0,21.4196,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83763e-25,21.4196
2624,4.3971,0,0,-1.5708,0,21.4474,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48667e-25,21.4474
2626,4.29289,0,0,-1.5708,0,21.4751,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20233e-25,21.4751
2628,4.29108,0,0,-1.5708,0,21.5029,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.72043e-26,21.5029
2630,4.26741,0,0,-1.5708,0,21.5307,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.85598e-26,21.5307
2632,4.28991,0,0,-1.5708,0,21.5585,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.34699e-26,21.5585
2634,4.29799,0,0,-1.5708,0,21.5863,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1261100000000004e-26,21.5863
2636,4.28632,0,0,-1.5708,0,21.614,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13867e-26,21.614
2638,4.36618,0,0,-1.5708,0,21.6418,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3403e-26,21.6418
2640,4.3199,0,0,-1.5708,0,21.6696,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6950300000000004e-26,21.6696
2642,4.29648,0,0,-1.5708,0,21.6974,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17367e-26,21.6974
2644,4.28482,0,0,-1.5708,0,21.7252,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.75258e-26,21.7252
2646,4.29093,0,0,-1.5708,0,21.7529,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41258e-26,21.7529
2648,4.30066,0,0,-1.5708,0,21.7807,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13815e-26,21.7807
2650,4.28993,0,0,-1.5708,0,21.8085,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.1673e-27,21.8085
2652,4.28064,0,0,-1.5708,0,21.8363,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.38133e-27,21.8363
2654,4.29919,0,0,-1.5708,0,21.8641,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.94129e-27,21.8641
2656,4.30501,0,0,-1.5708,0,21.8918,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.78056e-27,21.8918
2658,4.26919,0,0,-1.5708,0,21.9196,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.8453e-27,21.9196
2660,4.32287,0,0,-1.5708,0,21.9474,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.09196e-27,21.9474
2662,4.30434,0,0,-1.5708,0,21.9752,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4853599999999998e-27,21.9752
2664,4.29135,0,0,-1.5708,0,22.003,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.99709e-27,22.003
2666,4.26781,0,0,-1.5708,0,22.0307,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6042000000000001e-27,22.0307
2668,4.32128,0,0,-1.5708,0,22.0585,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28817e-27,22.0585
2670,4.28563,0,0,-1.5708,0,22.0863,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0340499999999999e-27,22.0863
2672,4.30666,0,0,-1.5708,0,22.1141,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.29772e-28,22.1141
2674,4.31646,0,0,-1.5708,0,22.1419,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.656260000000001e-28,22.1419
2676,4.27679,0,0,-1.5708,0,22.1696,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3377e-28,22.1696
2678,4.26679,0,0,-1.5708,0,22.1974,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.27888e-28,22.1974
2680,4.27662,0,0,-1.5708,0,22.2252,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4289400000000002e-28,22.2252
2682,4.29739,0,0,-1.5708,0,22.253,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7468900000000003e-28,22.253
2684,4.26409,0,0,-1.5708,0,22.2808,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1997600000000003e-28,22.2808
2686,4.28018,0,0,-1.5708,0,22.3085,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.76101e-28,22.3085
2688,4.25844,0,0,-1.5708,0,22.3363,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4092900000000001e-28,22.3363
2690,4.3692,0,0,-1.5708,0,22.3641,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12744e-28,22.3641
2692,4.35793,0,0,-1.5708,0,22.3919,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.01646e-29,22.3919
2694,4.37444,0,0,-1.5708,0,22.4197,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.208290000000001e-29,22.4197
2696,4.40811,0,0,-1.5708,0,22.4474,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.76078e-29,22.4474
2698,4.41508,0,0,-1.5708,0,22.4752,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.60238e-29,22.4752
2700,4.30503,0,0,-1.5708,0,22.503,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6756700000000003e-29,22.503
2702,4.32723,0,0,-1.5708,0,22.5308,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.93456e-29,22.5308
2704,4.35357,0,0,-1.5708,0,22.5586,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3420800000000002e-29,22.5586
2706,4.28141,0,0,-1.5708,0,22.5863,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.86859e-29,22.5863
2708,4.29732,0,0,-1.5708,0,22.6141,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.49031e-29,22.6141
2710,4.2861,0,0,-1.5708,0,22.6419,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18821e-29,22.6419
2712,4.26594,0,0,-1.5708,0,22.6697,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.470270000000001e-30,22.6697
2714,4.28704,0,0,-1.5708,0,22.6975,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.54542e-30,22.6975
2716,4.26156,0,0,-1.5708,0,22.7252,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.0097600000000004e-30,22.7252
2718,4.28283,0,0,-1.5708,0,22.753,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.78501e-30,22.753
2720,4.31852,0,0,-1.5708,0,22.7808,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80857e-30,22.7808
2722,4.2895,0,0,-1.5708,0,22.8086,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.03035e-30,22.8086
2724,4.33773,0,0,-1.5708,0,22.8364,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.41033e-30,22.8364
2726,4.42734,0,0,-1.5708,0,22.8641,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9165100000000002e-30,22.8641
2728,4.25857,0,0,-1.5708,0,22.8919,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52335e-30,22.8919
2730,4.30413,0,0,-1.5708,0,22.9197,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21043e-30,22.9197
2732,4.27583,0,0,-1.5708,0,22.9475,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.614659999999999e-31,22.9475
2734,4.2797,0,0,-1.5708,0,22.9753,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.63448e-31,22.9753
2736,4.24923,0,0,-1.5708,0,23.003,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.06006e-31,23.003
2738,4.23778,0,0,-1.5708,0,23.0308,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8087000000000005e-31,23.0308
2740,4.25092,0,0,-1.5708,0,23.0586,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.8144399999999997e-31,23.0586
2742,4.29274,0,0,-1.5708,0,23.0864,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0247199999999998e-31,23.0864
2744,4.26945,0,0,-1.5708,0,23.1142,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3976899999999997e-31,23.1142
2746,4.24747,0,0,-1.5708,0,23.1419,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9e-31,23.1419
2748,4.30288,0,0,-1.5708,0,23.1697,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5051e-31,23.1697
2750,4.27183,0,0,-1.5708,0,23.1975,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1918699999999998e-31,23.1975
2752,4.28916,0,0,-1.5708,0,23.2253,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.43511e-32,23.2253
2754,4.29254,0,0,-1.5708,0,23.2531,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.466490000000001e-32,23.2531
2756,4.30772,0,0,-1.5708,0,23.2808,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.90661e-32,23.2808
2758,4.26844,0,0,-1.5708,0,23.3086,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.6710300000000004e-32,23.3086
2760,4.31893,0,0,-1.5708,0,23.3364,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.69266e-32,23.3364
2762,4.27246,0,0,-1.5708,0,23.3642,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9182200000000003e-32,23.3642
2764,4.32291,0,0,-1.5708,0,23.392,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.30542e-32,23.392
2766,4.30208,0,0,-1.5708,0,23.4197,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.82068e-32,23.4197
2768,4.29821,0,0,-1.5708,0,23.4475,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43737e-32,23.4475
2770,4.27713,0,0,-1.5708,0,23.4753,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1343800000000001e-32,23.4753
2772,4.24509,0,0,-1.5708,0,23.5031,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.94948e-33,23.5031
2774,4.29738,0,0,-1.5708,0,23.5309,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.05815e-33,23.5309
2776,4.27607,0,0,-1.5708,0,23.5586,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.56463e-33,23.5586
2778,4.29859,0,0,-1.5708,0,23.5864,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3856500000000004e-33,23.5864
2780,4.23528,0,0,-1.5708,0,23.6142,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.45529e-33,23.6142
2782,4.25238,0,0,-1.5708,0,23.642,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72136e-33,23.642
2784,4.25503,0,0,-1.5708,0,23.6698,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1426e-33,23.6698
2786,4.32503,0,0,-1.5708,0,23.6975,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68635e-33,23.6975
2788,4.28916,0,0,-1.5708,0,23.7253,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32681e-33,23.7253
2790,4.28325,0,0,-1.5708,0,23.7531,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04356e-33,23.7531
2792,4.33133,0,0,-1.5708,0,23.7809,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.205090000000001e-34,23.7809
2794,4.24402,0,0,-1.5708,0,23.8087,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.4491100000000005e-34,23.8087
2796,4.27357,0,0,-1.5708,0,23.8364,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0672e-34,23.8364
2798,4.26667,0,0,-1.5708,0,23.8642,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.98006e-34,23.8642
2800,4.30523,0,0,-1.5708,0,23.892,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1250900000000003e-34,23.892
2802,4.29649,0,0,-1.5708,0,23.9198,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4529500000000003e-34,23.9198
2804,4.25158,0,0,-1.5708,0,23.9476,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92471e-34,23.9476
2806,4.26191,0,0,-1.5708,0,23.9753,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5097200000000001e-34,23.9753
2808,4.27735,0,0,-1.5708,0,24.0031,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1838e-34,24.0031
2810,4.23475,0,0,-1.5708,0,24.0309,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.279259999999999e-35,24.0309
2812,4.28381,0,0,-1.5708,0,24.0587,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.2711e-35,24.0587
2814,4.30037,0,0,-1.5708,0,24.0865,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.6956e-35,24.0865
2816,4.23077,0,0,-1.5708,0,24.1142,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.45996e-35,24.1142
2818,4.27394,0,0,-1.5708,0,24.142,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4912e-35,24.142
2820,4.25164,0,0,-1.5708,0,24.1698,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.73194e-35,24.1698
2822,4.26407,0,0,-1.5708,0,24.1976,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.13707e-35,24.1976
2824,4.27408,0,0,-1.5708,0,24.2254,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6711699999999998e-35,24.2254
2826,4.30253,0,0,-1.5708,0,24.2531,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30639e-35,24.2531
2828,4.25335,0,0,-1.5708,0,24.2809,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02089e-35,24.2809
2830,4.39154,0,0,-1.5708,0,24.3087,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.97508e-36,24.3087
2832,4.2667,0,0,-1.5708,0,24.3365,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.22794e-36,24.3365
2834,4.28027,0,0,-1.5708,0,24.3643,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.86191e-36,24.3643
2836,4.25513,0,0,-1.5708,0,24.392,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7942e-36,24.392
2838,4.27301,0,0,-1.5708,0,24.4198,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.95997e-36,24.4198
2840,4.2693,0,0,-1.5708,0,24.4476,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.30837e-36,24.4476
2842,4.25767,0,0,-1.5708,0,24.4754,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7996e-36,24.4754
2844,4.29037,0,0,-1.5708,0,24.5032,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40249e-36,24.5032
2846,4.29004,0,0,-1.5708,0,24.5309,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09263e-36,24.5309
2848,4.27716,0,0,-1.5708,0,24.5587,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.50947e-37,24.5587
2850,4.3061,0,0,-1.5708,0,24.5865,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.62494e-37,24.5865
2852,4.26886,0,0,-1.5708,0,24.6143,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1560199999999995e-37,24.6143
2854,4.26733,0,0,-1.5708,0,24.6421,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0114199999999996e-37,24.6421
2856,4.2704,0,0,-1.5708,0,24.6698,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1198599999999997e-37,24.6698
2858,4.25011,0,0,-1.5708,0,24.6976,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42562e-37,24.6976
2860,4.27803,0,0,-1.5708,0,24.7254,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88523e-37,24.7254
2862,4.27939,0,0,-1.5708,0,24.7532,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46473e-37,24.7532
2864,4.26755,0,0,-1.5708,0,24.781,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13763e-37,24.781
2866,4.29971,0,0,-1.5708,0,24.8087,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.83283e-38,24.8087
2868,4.28347,0,0,-1.5708,0,24.8365,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.85567e-38,24.8365
2870,4.28547,0,0,-1.5708,0,24.8643,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.31926e-38,24.8643
2872,4.28142,0,0,-1.5708,0,24.8921,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.12578e-38,24.8921
2874,4.34811,0,0,-1.5708,0,24.9199,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.19898e-38,24.9199
2876,4.31675,0,0,-1.5708,0,24.9476,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47953e-38,24.9476
2878,4.30892,0,0,-1.5708,0,24.9754,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92124e-38,24.9754
2880,4.3197,0,0,-1.5708,0,25.0032,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48814e-38,25.0032
2882,4.36834,0,0,-1.5708,0,25.031,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15228e-38,25.031
2884,4.32369,0,0,-1.5708,0,25.0588,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.9192e-39,25.0588
2886,4.30003,0,0,-1.5708,0,25.0865,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.901519999999999e-39,25.0865
2888,4.42226,0,0,-1.5708,0,25.1143,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3384699999999995e-39,25.1143
2890,4.31387,0,0,-1.5708,0,25.1421,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.128e-39,25.1421
2892,4.33127,0,0,-1.5708,0,25.1699,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.19092e-39,25.1699
2894,4.26177,0,0,-1.5708,0,25.1977,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4657199999999997e-39,25.1977
2896,4.37831,0,0,-1.5708,0,25.2254,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9046899999999998e-39,25.2254
2898,4.36246,0,0,-1.5708,0,25.2532,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47081e-39,25.2532
2900,4.3004,0,0,-1.5708,0,25.281,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1353799999999999e-39,25.281
2902,4.26141,0,0,-1.5708,0,25.3088,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.761480000000001e-40,25.3088
2904,4.33739,0,0,-1.5708,0,25.3366,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.758740000000001e-40,25.3366
2906,4.28666,0,0,-1.5708,0,25.3643,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.21203e-40,25.3643
2908,4.30488,0,0,-1.5708,0,25.3921,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.01791e-40,25.3921
2910,4.3019,0,0,-1.5708,0,25.4199,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.09631e-40,25.4199
2912,4.30426,0,0,-1.5708,0,25.4477,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3852999999999998e-40,25.4477
2914,4.28297,0,0,-1.5708,0,25.4755,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83693e-40,25.4755
2916,4.29291,0,0,-1.5708,0,25.5032,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41414e-40,25.5032
2918,4.2806,0,0,-1.5708,0,25.531,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0882999999999998e-40,25.531
2920,4.29602,0,0,-1.5708,0,25.5588,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.37246e-41,25.5588
2922,4.29216,0,0,-1.5708,0,25.5866,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.43889e-41,25.5866
2924,4.28812,0,0,-1.5708,0,25.6144,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.95018e-41,25.6144
2926,4.32567,0,0,-1.5708,0,25.6421,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80437e-41,25.6421
2928,4.29659,0,0,-1.5708,0,25.6699,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.92279e-41,25.6699
2930,4.29032,0,0,-1.5708,0,25.6977,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.24473e-41,25.6977
2932,4.28491,0,0,-1.5708,0,25.7255,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.72339e-41,25.7255
2934,4.30248,0,0,-1.5708,0,25.7533,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32267e-41,25.7533
2936,4.33276,0,0,-1.5708,0,25.781,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01479e-41,25.781
2938,4.29951,0,0,-1.5708,0,25.8088,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.78306e-42,25.8088
2940,4.30504,0,0,-1.5708,0,25.8366,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.9673e-42,25.8366
2942,4.3093,0,0,-1.5708,0,25.8644,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.57358e-42,25.8644
2944,4.27949,0,0,-1.5708,0,25.8922,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.50419e-42,25.8922
2946,4.25534,0,0,-1.5708,0,25.9199,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68393e-42,25.9199
2948,4.2872,0,0,-1.5708,0,25.9477,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0549699999999998e-42,25.9477
2950,4.34219,0,0,-1.5708,0,25.9755,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.57287e-42,25.9755
2952,4.33309,0,0,-1.5708,0,26.0033,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20346e-42,26.0033
2954,4.34504,0,0,-1.5708,0,26.0311,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.20502e-43,26.0311
2956,4.2849,0,0,-1.5708,0,26.0588,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.038309999999999e-43,26.0588
2958,4.36658,0,0,-1.5708,0,26.0866,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.37978e-43,26.0866
2960,4.33853,0,0,-1.5708,0,26.1144,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1106599999999995e-43,26.1144
2962,5.09108,0,0,-1.5708,0,26.1422,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.13987e-43,26.1422
2964,4.2951,0,0,-1.5708,0,26.17,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.39753e-43,26.17
2966,4.30564,0,0,-1.5708,0,26.1977,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83007e-43,26.1977
2968,4.35163,0,0,-1.5708,0,26.2255,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.39645e-43,26.2255
2970,4.29491,0,0,-1.5708,0,26.2533,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0652e-43,26.2533
2972,4.33249,0,0,-1.5708,0,26.2811,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.122550000000001e-44,26.2811
2974,4.26804,0,0,-1.5708,0,26.3089,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.19162e-44,26.3089
2976,4.27404,0,0,-1.5708,0,26.3366,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.71812e-44,26.3366
2978,4.2842,0,0,-1.5708,0,26.3644,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5940600000000004e-44,26.3644
2980,4.35148,0,0,-1.5708,0,26.3922,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7368700000000003e-44,26.3922
2982,4.2633,0,0,-1.5708,0,26.42,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0834100000000002e-44,26.42
2984,4.30253,0,0,-1.5708,0,26.4478,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5854300000000002e-44,26.4478
2986,4.32577,0,0,-1.5708,0,26.4755,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20607e-44,26.4755
2988,4.29675,0,0,-1.5708,0,26.5033,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.17166e-45,26.5033
2990,4.35111,0,0,-1.5708,0,26.5311,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.97231e-45,26.5311
2992,4.3142,0,0,-1.5708,0,26.5589,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2985499999999994e-45,26.5589
2994,4.29123,0,0,-1.5708,0,26.5867,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0252199999999995e-45,26.5867
2996,4.36481,0,0,-1.5708,0,26.6144,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.05685e-45,26.6144
2998,4.38442,0,0,-1.5708,0,26.6422,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3206599999999998e-45,26.6422
3000,4.34025,0,0,-1.5708,0,26.67,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7611699999999997e-45,26.67
3002,4.3417,0,0,-1.5708,0,26.6978,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3361099999999998e-45,26.6978
3004,4.34366,0,0,-1.5708,0,26.7256,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01329e-45,26.7256
3006,4.33387,0,0,-1.5708,0,26.7533,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.68208e-46,26.7533
3008,4.32523,0,0,-1.5708,0,26.7811,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.8220500000000004e-46,26.7811
3010,4.26692,0,0,-1.5708,0,26.8089,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.41088e-46,26.8089
3012,4.33314,0,0,-1.5708,0,26.8367,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.34061e-46,26.8367
3014,4.3116,0,0,-1.5708,0,26.8645,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.52917e-46,26.8645
3016,4.31933,0,0,-1.5708,0,26.8922,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.91418e-46,26.8922
3018,4.31934,0,0,-1.5708,0,26.92,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.44824e-46,26.92
3020,4.3445,0,0,-1.5708,0,26.9478,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09534e-46,26.9478
3022,4.32665,0,0,-1.5708,0,26.9756,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.28153e-47,26.9756
3024,4.35449,0,0,-1.5708,0,27.0034,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.25927e-47,27.0034
3026,4.33276,0,0,-1.5708,0,27.0311,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.72921e-47,27.0311
3028,4.3145,0,0,-1.5708,0,27.0589,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.57195e-47,27.0589
3030,4.28667,0,0,-1.5708,0,27.0867,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.69696e-47,27.0867
3032,4.29382,0,0,-1.5708,0,27.1145,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.03561e-47,27.1145
3034,4.26087,0,0,-1.5708,0,27.1423,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53592e-47,27.1423
3036,4.35747,0,0,-1.5708,0,27.17,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15849e-47,27.17
3038,4.29141,0,0,-1.5708,0,27.1978,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.73514e-48,27.1978
3040,4.3125,0,0,-1.5708,0,27.2256,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.58414e-48,27.2256
3042,4.35393,0,0,-1.5708,0,27.2534,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.96112e-48,27.2534
3044,4.28813,0,0,-1.5708,0,27.2812,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.73691e-48,27.2812
3046,4.29632,0,0,-1.5708,0,27.3089,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.81383e-48,27.3089
3048,4.26219,0,0,-1.5708,0,27.3367,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1180400000000002e-48,27.3367
3050,4.38821,0,0,-1.5708,0,27.3645,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.59376e-48,27.3645
3052,4.29669,0,0,-1.5708,0,27.3923,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1988500000000001e-48,27.3923
3054,4.39133,0,0,-1.5708,0,27.4201,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.014809999999999e-49,27.4201
3056,4.40529,0,0,-1.5708,0,27.4478,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.77643e-49,27.4478
3058,4.36398,0,0,-1.5708,0,27.4756,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.09211e-49,27.4756
3060,4.31937,0,0,-1.5708,0,27.5034,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.82513e-49,27.5034
3062,4.31886,0,0,-1.5708,0,27.5312,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8724099999999997e-49,27.5312
3064,4.34559,0,0,-1.5708,0,27.559,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1562499999999997e-49,27.559
3066,4.3254,0,0,-1.5708,0,27.5867,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6180899999999998e-49,27.5867
3068,4.29108,0,0,-1.5708,0,27.6145,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2138399999999999e-49,27.6145
3070,4.26777,0,0,-1.5708,0,27.6423,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.10267e-50,27.6423
3072,4.32736,0,0,-1.5708,0,27.6701,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.82384e-50,27.6701
3074,4.28389,0,0,-1.5708,0,27.6979,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.11377e-50,27.6979
3076,4.31654,0,0,-1.5708,0,27.7256,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.83094e-50,27.7256
3078,4.27604,0,0,-1.5708,0,27.7534,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.86894e-50,27.7534
3080,4.30818,0,0,-1.5708,0,27.7812,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.14778e-50,27.7812
3082,4.30346,0,0,-1.5708,0,27.809,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.60735e-50,27.809
3084,4.2851,0,0,-1.5708,0,27.8368,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20249e-50,27.8368
3086,4.29713,0,0,-1.5708,0,27.8645,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.99302e-51,27.8645
3088,4.34015,0,0,-1.5708,0,27.8923,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.72328e-51,27.8923
3090,4.30312,0,0,-1.5708,0,27.9201,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0246899999999995e-51,27.9201
3092,4.28511,0,0,-1.5708,0,27.9479,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7539499999999994e-51,27.9479
3094,4.30827,0,0,-1.5708,0,27.9757,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8036299999999995e-51,27.9757
3096,4.29477,0,0,-1.5708,0,28.0034,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0931699999999997e-51,28.0034
3098,4.29646,0,0,-1.5708,0,28.0312,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.56221e-51,28.0312
3100,4.28576,0,0,-1.5708,0,28.059,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1655399999999998e-51,28.059
3102,4.26515,0,0,-1.5708,0,28.0868,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.69293e-52,28.0868
3104,4.30244,0,0,-1.5708,0,28.1146,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.48123e-52,28.1146
3106,4.29089,0,0,-1.5708,0,28.1423,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.83059e-52,28.1423
3108,4.30752,0,0,-1.5708,0,28.1701,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.59911e-52,28.1701
3110,4.32149,0,0,-1.5708,0,28.1979,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68066e-52,28.1979
3112,4.27251,0,0,-1.5708,0,28.2257,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.99591e-52,28.2257
3114,4.29076,0,0,-1.5708,0,28.2535,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48557e-52,28.2535
3116,4.29934,0,0,-1.5708,0,28.2812,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1053399999999999e-52,28.2812
3118,4.28348,0,0,-1.5708,0,28.309,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.22146e-53,28.309
3120,4.26708,0,0,-1.5708,0,28.3368,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.113020000000001e-53,28.3368
3122,4.32029,0,0,-1.5708,0,28.3646,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.54375e-53,28.3646
3124,4.27338,0,0,-1.5708,0,28.3924,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.37617e-53,28.3924
3126,4.24808,0,0,-1.5708,0,28.4201,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.50776e-53,28.4201
3128,4.25256,0,0,-1.5708,0,28.4479,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.86209e-53,28.4479
3130,4.27215,0,0,-1.5708,0,28.4757,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38219e-53,28.4757
3132,4.2582,0,0,-1.5708,0,28.5035,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02561e-53,28.5035
3134,4.26585,0,0,-1.5708,0,28.5313,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.60771e-54,28.5313
3136,4.24655,0,0,-1.5708,0,28.559,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.641250000000001e-54,28.559
3138,4.28951,0,0,-1.5708,0,28.5868,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.18166e-54,28.5868
3140,4.26162,0,0,-1.5708,0,28.6146,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.09866e-54,28.6146
3142,4.25934,0,0,-1.5708,0,28.6424,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.29536e-54,28.6424
3144,4.25513,0,0,-1.5708,0,28.6702,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6997300000000001e-54,28.6702
3146,4.27902,0,0,-1.5708,0,28.6979,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.25823e-54,28.6979
3148,4.33321,0,0,-1.5708,0,28.7257,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.31096e-55,28.7257
3150,4.27957,0,0,-1.5708,0,28.7535,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.88778e-55,28.7535
3152,4.29234,0,0,-1.5708,0,28.7813,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.09349e-55,28.7813
3154,4.23371,0,0,-1.5708,0,28.8091,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7653400000000005e-55,28.8091
3156,4.24299,0,0,-1.5708,0,28.8368,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7825600000000002e-55,28.8368
3158,4.25922,0,0,-1.5708,0,28.8646,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05559e-55,28.8646
3160,4.33362,0,0,-1.5708,0,28.8924,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51803e-55,28.8924
3162,4.2832,0,0,-1.5708,0,28.9202,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12067e-55,28.9202
3164,4.29987,0,0,-1.5708,0,28.948,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.27036e-56,28.948
3166,4.28086,0,0,-1.5708,0,28.9757,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.1013200000000005e-56,28.9757
3168,4.30415,0,0,-1.5708,0,29.0035,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.49962e-56,29.0035
3170,4.28129,0,0,-1.5708,0,29.0313,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3172500000000003e-56,29.0313
3172,4.30163,0,0,-1.5708,0,29.0591,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.44475e-56,29.0591
3174,4.25722,0,0,-1.5708,0,29.0869,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8011100000000001e-56,29.0869
3176,4.29302,0,0,-1.5708,0,29.1146,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32648e-56,29.1146
3178,4.60828,0,0,-1.5708,0,29.1424,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.76586e-57,29.1424
3180,4.33053,0,0,-1.5708,0,29.1702,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.187419999999999e-57,29.1702
3182,4.61613,0,0,-1.5708,0,29.198,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.28795e-57,29.198
3184,4.32249,0,0,-1.5708,0,29.2258,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.8891399999999996e-57,29.2258
3186,4.25309,0,0,-1.5708,0,29.2535,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8593799999999997e-57,29.2535
3188,4.2697,0,0,-1.5708,0,29.2813,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1015599999999998e-57,29.2813
3190,4.28419,0,0,-1.5708,0,29.3091,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.54406e-57,29.3091
3192,4.2893,0,0,-1.5708,0,29.3369,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13406e-57,29.3369
3194,4.25305,0,0,-1.5708,0,29.3647,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.3265e-58,29.3647
3196,4.3437,0,0,-1.5708,0,29.3924,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.111379999999999e-58,29.3924
3198,4.28277,0,0,-1.5708,0,29.4202,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.48403e-58,29.4202
3200,4.27909,0,0,-1.5708,0,29.448,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28889e-58,29.448
3202,4.26443,0,0,-1.5708,0,29.4758,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4114699999999997e-58,29.4758
3204,4.31578,0,0,-1.5708,0,29.5036,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.76753e-58,29.5036
3206,4.27393,0,0,-1.5708,0,29.5313,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2950999999999999e-58,29.5313
3208,4.27829,0,0,-1.5708,0,29.5591,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.48618e-59,29.5591
3210,4.28437,0,0,-1.5708,0,29.5869,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.94595e-59,29.5869
3212,4.61472,0,0,-1.5708,0,29.6147,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.08421e-59,29.6147
3214,4.32174,0,0,-1.5708,0,29.6425,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7202e-59,29.6425
3216,4.30109,0,0,-1.5708,0,29.6702,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72121e-59,29.6702
3218,4.63558,0,0,-1.5708,0,29.698,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9897999999999999e-59,29.698
3220,4.25664,0,0,-1.5708,0,29.7258,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45448e-59,29.7258
3222,4.64644,0,0,-1.5708,0,29.7536,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06282e-59,29.7536
3224,4.35143,0,0,-1.5708,0,29.7814,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.76358e-60,29.7814
3226,4.4198,0,0,-1.5708,0,29.8091,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.66913e-60,29.8091
3228,4.4282,0,0,-1.5708,0,29.8369,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13831e-60,29.8369
3230,4.38019,0,0,-1.5708,0,29.8647,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.01982e-60,29.8647
3232,4.33777,0,0,-1.5708,0,29.8925,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.20288e-60,29.8925
3234,5.61573,0,0,-1.5708,0,29.9203,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.60639e-60,29.9203
3236,4.37484,0,0,-1.5708,0,29.948,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17102e-60,29.948
3238,4.31541,0,0,-1.5708,0,29.9758,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.53358e-61,29.9758
3240,4.44951,0,0,-1.5708,0,30.0036,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.21653e-61,30.0036
3242,4.8421,0,0,-1.5708,0,30.0314,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.52707e-61,30.0314
3244,4.99247,0,0,-1.5708,0,30.0592,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.29562e-61,30.0592
3246,4.51234,0,0,-1.5708,0,30.0869,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.39834e-61,30.0869
3248,4.53738,0,0,-1.5708,0,30.1147,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.74475e-61,30.1147
3250,4.43567,0,0,-1.5708,0,30.1425,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26885e-61,30.1425
3252,4.43087,0,0,-1.5708,0,30.1703,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.22439e-62,30.1703
3254,5.48644,0,0,-1.5708,0,30.1981,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.70374e-62,30.1981
3256,4.79014,0,0,-1.5708,0,30.2258,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.87022e-62,30.2258
3258,6.06544,0,0,-1.5708,0,30.2536,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.53697e-62,30.2536
3260,6.55163,0,0,-1.5708,0,30.2814,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.56783e-62,30.2814
3262,4.53326,0,0,-1.5708,0,30.3092,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8636000000000001e-62,30.3092
3264,4.27961,0,0,-1.5708,0,30.337,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3520500000000001e-62,30.337
3266,4.32668,0,0,-1.5708,0,30.3647,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.80577e-63,30.3647
3268,4.4403,0,0,-1.5708,0,30.3925,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.109250000000001e-63,30.3925
3270,5.65503,0,0,-1.5708,0,30.4203,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.15249e-63,30.4203
3272,5.24281,0,0,-1.5708,0,30.4481,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.73304e-63,30.4481
3274,4.34937,0,0,-1.5708,0,30.4759,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.70371e-63,30.4759
3276,4.54656,0,0,-1.5708,0,30.5036,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9575300000000002e-63,30.5036
3278,4.34544,0,0,-1.5708,0,30.5314,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4168e-63,30.5314
3280,4.29967,0,0,-1.5708,0,30.5592,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0250900000000001e-63,30.5592
3282,4.49436,0,0,-1.5708,0,30.587,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.41424e-64,30.587
3284,4.32212,0,0,-1.5708,0,30.6148,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.36071e-64,30.6148
3286,4.34155,0,0,-1.5708,0,30.6425,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.87463e-64,30.6425
3288,4.31057,0,0,-1.5708,0,30.6703,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7995599999999997e-64,30.6703
3290,4.56281,0,0,-1.5708,0,30.6981,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02209e-64,30.6981
3292,4.37349,0,0,-1.5708,0,30.7259,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46004e-64,30.7259
3294,4.80092,0,0,-1.5708,0,30.7537,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05385e-64,30.7537
3296,4.44482,0,0,-1.5708,0,30.7814,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.604059999999999e-65,30.7814
3298,4.34433,0,0,-1.5708,0,30.8092,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.484839999999999e-65,30.8092
3300,4.34849,0,0,-1.5708,0,30.837,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.95489e-65,30.837
3302,4.28807,0,0,-1.5708,0,30.8648,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85073e-65,30.8648
3304,4.43297,0,0,-1.5708,0,30.8926,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05414e-65,30.8926
3306,4.43518,0,0,-1.5708,0,30.9203,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47963e-65,30.9203
3308,4.38288,0,0,-1.5708,0,30.9481,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06545e-65,30.9481
3310,4.2874,0,0,-1.5708,0,30.9759,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.66938e-66,30.9759
3312,4.37482,0,0,-1.5708,0,31.0037,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.51875e-66,31.0037
3314,4.3613,0,0,-1.5708,0,31.0315,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.96984e-66,31.0315
3316,4.32,0,0,-1.5708,0,31.0592,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85468e-66,31.0592
3318,4.32864,0,0,-1.5708,0,31.087,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0520699999999998e-66,31.087
3320,4.46867,0,0,-1.5708,0,31.1148,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47462e-66,31.1148
3322,4.31231,0,0,-1.5708,0,31.1426,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0592999999999999e-66,31.1426
3324,4.32035,0,0,-1.5708,0,31.1704,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.60693e-67,31.1704
3326,4.31002,0,0,-1.5708,0,31.1981,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.4607500000000006e-67,31.1981
3328,4.34874,0,0,-1.5708,0,31.2259,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.91874e-67,31.2259
3330,4.30422,0,0,-1.5708,0,31.2537,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8112e-67,31.2537
3332,4.33723,0,0,-1.5708,0,31.2815,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0159999999999998e-67,31.2815
3334,4.39512,0,0,-1.5708,0,31.3093,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4452400000000001e-67,31.3093
3336,4.34749,0,0,-1.5708,0,31.337,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0357200000000001e-67,31.337
3338,4.3102,0,0,-1.5708,0,31.3648,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.41982e-68,31.3648
3340,4.34296,0,0,-1.5708,0,31.3926,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.31371e-68,31.3926
3342,4.47632,0,0,-1.5708,0,31.4204,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80412e-68,31.4204
3344,4.3661,0,0,-1.5708,0,31.4482,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72247e-68,31.4482
3346,4.29412,0,0,-1.5708,0,31.4759,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9477e-68,31.4759
3348,4.65721,0,0,-1.5708,0,31.5037,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.39294e-68,31.5037
3350,4.37726,0,0,-1.5708,0,31.5315,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.95856e-69,31.5315
3352,4.29744,0,0,-1.5708,0,31.5593,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.11724e-69,31.5593
3354,4.31778,0,0,-1.5708,0,31.5871,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.08485e-69,31.5871
3356,4.2705,0,0,-1.5708,0,31.6148,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6315800000000004e-69,31.6148
3358,4.70814,0,0,-1.5708,0,31.6426,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.59278e-69,31.6426
3360,4.38276,0,0,-1.5708,0,31.6704,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85049e-69,31.6704
3362,4.67685,0,0,-1.5708,0,31.6982,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32026e-69,31.6982
3364,4.548,0,0,-1.5708,0,31.726,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.41642e-70,31.726
3366,4.45647,0,0,-1.5708,0,31.7537,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.71371e-70,31.7537
3368,4.31776,0,0,-1.5708,0,31.7815,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.7851e-70,31.7815
3370,4.28679,0,0,-1.5708,0,31.8093,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.40935e-70,31.8093
3372,4.38417,0,0,-1.5708,0,31.8371,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4283e-70,31.8371
3374,4.34027,0,0,-1.5708,0,31.8649,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.72897e-70,31.8649
3376,4.33962,0,0,-1.5708,0,31.8926,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2306100000000001e-70,31.8926
3378,4.31201,0,0,-1.5708,0,31.9204,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.75605e-71,31.9204
3380,4.40057,0,0,-1.5708,0,31.9482,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.22797e-71,31.9482
3382,4.32495,0,0,-1.5708,0,31.976,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.4283000000000004e-71,31.976
3384,4.29143,0,0,-1.5708,0,32.0038,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1476000000000003e-71,32.0038
3386,4.28756,0,0,-1.5708,0,32.0315,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23652e-71,32.0315
3388,4.35,0,0,-1.5708,0,32.0593,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5886099999999999e-71,32.0593
3390,4.3382,0,0,-1.5708,0,32.0871,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12801e-71,32.0871
3392,4.28728,0,0,-1.5708,0,32.1149,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.00688e-72,32.1149
3394,4.29828,0,0,-1.5708,0,32.1427,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.68151e-72,32.1427
3396,4.37183,0,0,-1.5708,0,32.1704,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0300999999999997e-72,32.1704
3398,4.3399,0,0,-1.5708,0,32.1982,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85772e-72,32.1982
3400,4.27692,0,0,-1.5708,0,32.226,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0257e-72,32.226
3402,4.38119,0,0,-1.5708,0,32.2538,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43543e-72,32.2538
3404,5.06062,0,0,-1.5708,0,32.2816,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0168100000000001e-72,32.2816
3406,6.80846,0,0,-1.5708,0,32.3093,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.20029e-73,32.3093
3408,8.35723,0,0,-1.5708,0,32.3371,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.09697e-73,32.3371
3410,8.21483,0,0,-1.5708,0,32.3649,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.60683e-73,32.3649
3412,8.68437,0,0,-1.5708,0,32.3927,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.55147e-73,32.3927
3414,8.99605,0,0,-1.5708,0,32.4205,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8043000000000002e-73,32.4205
3416,8.74323,0,0,-1.5708,0,32.4482,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27549e-73,32.4482
3418,8.50657,0,0,-1.5708,0,32.476,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.01357e-74,32.476
3420,8.48096,0,0,-1.5708,0,32.5038,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.3675e-74,32.5038
3422,9.07327,0,0,-1.5708,0,32.5316,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.49668e-74,32.5316
3424,13.1501,0,0,-1.5708,0,32.5594,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.17444e-74,32.5594
3426,14.6897,0,0,-1.5708,0,32.5871,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2402400000000002e-74,32.5871
3428,14.101,0,0,-1.5708,0,32.6149,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5804200000000001e-74,32.6149
3430,13.3849,0,0,-1.5708,0,32.6427,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11456e-74,32.6427
3432,13.4131,0,0,-1.5708,0,32.6705,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.85751e-75,32.6705
3434,13.4298,0,0,-1.5708,0,32.6983,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.53756e-75,32.6983
3436,12.2692,0,0,-1.5708,0,32.726,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.90125e-75,32.726
3438,9.53351,0,0,-1.5708,0,32.7538,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.74752e-75,32.7538
3440,8.28504,0,0,-1.5708,0,32.7816,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.93432e-75,32.7816
3442,8.57074,0,0,-1.5708,0,32.8094,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.36135e-75,32.8094
3444,9.18619,0,0,-1.5708,0,32.8372,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.57769e-76,32.8372
3446,13.2762,0,0,-1.5708,0,32.8649,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.736030000000001e-76,32.8649
3448,13.0633,0,0,-1.5708,0,32.8927,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.7358600000000004e-76,32.8927
3450,11.1297,0,0,-1.5708,0,32.9205,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3284800000000005e-76,32.9205
3452,9.05042,0,0,-1.5708,0,32.9483,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.33854e-76,32.9483
3454,8.28349,0,0,-1.5708,0,32.9761,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64246e-76,32.9761
3456,8.29068,0,0,-1.5708,0,33.0038,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15318e-76,33.0038
3458,8.29369,0,0,-1.5708,0,33.0316,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.093730000000001e-77,33.0316
3460,8.24989,0,0,-1.5708,0,33.0594,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.67876e-77,33.0594
3462,8.40273,0,0,-1.5708,0,33.0872,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.98299e-77,33.0872
3464,8.87951,0,0,-1.5708,0,33.115,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7926600000000002e-77,33.115
3466,8.27115,0,0,-1.5708,0,33.1427,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9573900000000002e-77,33.1427
3468,8.33786,0,0,-1.5708,0,33.1705,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37148e-77,33.1705
3470,8.24008,0,0,-1.5708,0,33.1983,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.6062e-78,33.1983
3472,8.39243,0,0,-1.5708,0,33.2261,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.72614e-78,33.2261
3474,9.20864,0,0,-1.5708,0,33.2539,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.70796e-78,33.2539
3476,9.24249,0,0,-1.5708,0,33.2816,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2942e-78,33.2816
3478,8.29636,0,0,-1.5708,0,33.3094,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3042e-78,33.3094
3480,8.21386,0,0,-1.5708,0,33.3372,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61117e-78,33.3372
3482,8.26175,0,0,-1.5708,0,33.365,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12619e-78,33.365
3484,8.20368,0,0,-1.5708,0,33.3928,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.869329999999999e-79,33.3928
3486,8.1975,0,0,-1.5708,0,33.4205,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.49684e-79,33.4205
3488,8.1792,0,0,-1.5708,0,33.4483,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.83832e-79,33.4483
3490,8.20699,0,0,-1.5708,0,33.4761,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.67929e-79,33.4761
3492,8.29918,0,0,-1.5708,0,33.5039,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8696099999999997e-79,33.5039
3494,10.1976,0,0,-1.5708,0,33.5317,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3041699999999999e-79,33.5317
3496,8.08527,0,0,-1.5708,0,33.5594,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.09425e-80,33.5594
3498,8.03896,0,0,-1.5708,0,33.5872,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.33946e-80,33.5872
3500,8.28638,0,0,-1.5708,0,33.615,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.41763e-80,33.615
3502,8.41714,0,0,-1.5708,0,33.6428,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.07736e-80,33.6428
3504,9.16704,0,0,-1.5708,0,33.6706,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.14298e-80,33.6706
3506,7.24998,0,0,-1.5708,0,33.6983,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4918e-80,33.6983
3508,7.33585,0,0,-1.5708,0,33.7261,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03814e-80,33.7261
3510,7.29112,0,0,-1.5708,0,33.7539,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.22187e-81,33.7539
3512,7.38458,0,0,-1.5708,0,33.7817,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.02223e-81,33.7817
3514,7.56966,0,0,-1.5708,0,33.8095,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.49136e-81,33.8095
3516,7.76056,0,0,-1.5708,0,33.8372,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4263e-81,33.8372
3518,7.17007,0,0,-1.5708,0,33.865,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68557e-81,33.865
3520,7.20416,0,0,-1.5708,0,33.8928,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17057e-81,33.8928
3522,8.17202,0,0,-1.5708,0,33.9206,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.12651e-82,33.9206
3524,8.3717,0,0,-1.5708,0,33.9484,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.63976e-82,33.9484
3526,7.93926,0,0,-1.5708,0,33.9761,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.91262e-82,33.9761
3528,7.83334,0,0,-1.5708,0,34.0039,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.71349e-82,34.0039
3530,8.31531,0,0,-1.5708,0,34.0317,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88122e-82,34.0317
3532,8.43297,0,0,-1.5708,0,34.0595,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30377e-82,34.0595
3534,8.1603,0,0,-1.5708,0,34.0873,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.03266e-83,34.0873
3536,7.32995,0,0,-1.5708,0,34.115,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.25578e-83,34.115
3538,8.14571,0,0,-1.5708,0,34.1428,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.33111e-83,34.1428
3540,8.36191,0,0,-1.5708,0,34.1706,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.99756e-83,34.1706
3542,9.19239,0,0,-1.5708,0,34.1984,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0739e-83,34.1984
3544,8.43002,0,0,-1.5708,0,34.2262,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43437e-83,34.2262
3546,8.34806,0,0,-1.5708,0,34.2539,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.9171e-84,34.2539
3548,8.81852,0,0,-1.5708,0,34.2817,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.85425e-84,34.2817
3550,8.73955,0,0,-1.5708,0,34.3095,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.73573e-84,34.3095
3552,9.48368,0,0,-1.5708,0,34.3373,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.27089e-84,34.3373
3554,7.62664,0,0,-1.5708,0,34.3651,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25837e-84,34.3651
3556,5.62531,0,0,-1.5708,0,34.3928,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.55875e-84,34.3928
3558,7.37245,0,0,-1.5708,0,34.4206,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0755e-84,34.4206
3560,6.28422,0,0,-1.5708,0,34.4484,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.41814e-85,34.4484
3562,5.43746,0,0,-1.5708,0,34.4762,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1148300000000004e-85,34.4762
3564,5.33402,0,0,-1.5708,0,34.504,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.52549e-85,34.504
3566,5.60636,0,0,-1.5708,0,34.5317,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.42918e-85,34.5317
3568,5.37116,0,0,-1.5708,0,34.5595,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6732100000000002e-85,34.5595
3570,5.33569,0,0,-1.5708,0,34.5873,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15211e-85,34.5873
3572,5.4656,0,0,-1.5708,0,34.6151,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.930249999999999e-86,34.6151
3574,8.5412,0,0,-1.5708,0,34.6429,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.456729999999999e-86,34.6429
3576,5.56315,0,0,-1.5708,0,34.6706,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7534399999999994e-86,34.6706
3578,8.44263,0,0,-1.5708,0,34.6984,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5809499999999997e-86,34.6984
3580,5.82311,0,0,-1.5708,0,34.7262,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7741e-86,34.7262
3582,5.39457,0,0,-1.5708,0,34.754,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2190799999999998e-86,34.754
3584,5.48088,0,0,-1.5708,0,34.7818,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.37404e-87,34.7818
3586,5.2546,0,0,-1.5708,0,34.8095,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.75029e-87,34.8095
3588,5.39789,0,0,-1.5708,0,34.8373,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.94727e-87,34.8373
3590,6.86278,0,0,-1.5708,0,34.8651,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.70866e-87,34.8651
3592,5.31769,0,0,-1.5708,0,34.8929,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85808e-87,34.8929
3594,6.7291,0,0,-1.5708,0,34.9207,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2741699999999999e-87,34.9207
3596,5.73501,0,0,-1.5708,0,34.9484,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.734519999999999e-88,34.9484
3598,5.50016,0,0,-1.5708,0,34.9762,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.985539999999999e-88,34.9762
3600,5.95897,0,0,-1.5708,0,35.004,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1003299999999996e-88,35.004
3602,5.37139,0,0,-1.5708,0,35.0318,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.80793e-88,35.0318
3604,5.32723,0,0,-1.5708,0,35.0596,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92223e-88,35.0596
3606,5.41669,0,0,-1.5708,0,35.0873,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31546e-88,35.0873
3608,5.43214,0,0,-1.5708,0,35.1151,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.99909e-89,35.1151
3610,5.66374,0,0,-1.5708,0,35.1429,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.15421e-89,35.1429
3612,6.76374,0,0,-1.5708,0,35.1707,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.20724e-89,35.1707
3614,6.19869,0,0,-1.5708,0,35.1985,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8752399999999998e-89,35.1985
3616,6.35713,0,0,-1.5708,0,35.2262,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.96428e-89,35.2262
3618,5.70717,0,0,-1.5708,0,35.254,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34148e-89,35.254
3620,5.34426,0,0,-1.5708,0,35.2818,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.15828e-90,35.2818
3622,5.76514,0,0,-1.5708,0,35.3096,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.25024e-90,35.3096
3624,6.34265,0,0,-1.5708,0,35.3374,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.26414e-90,35.3374
3626,5.33379,0,0,-1.5708,0,35.3651,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.90815e-90,35.3651
3628,5.42577,0,0,-1.5708,0,35.3929,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.98269e-90,35.3929
3630,5.30765,0,0,-1.5708,0,35.4207,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.35128e-90,35.4207
3632,5.35192,0,0,-1.5708,0,35.4485,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.20629e-91,35.4485
3634,5.41379,0,0,-1.5708,0,35.4763,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.27014e-91,35.4763
3636,5.38472,0,0,-1.5708,0,35.504,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2689499999999997e-91,35.504
3638,5.33729,0,0,-1.5708,0,35.5318,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.90547e-91,35.5318
3640,5.29992,0,0,-1.5708,0,35.5596,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9768e-91,35.5596
3642,5.29201,0,0,-1.5708,0,35.5874,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3445e-91,35.5874
3644,5.31176,0,0,-1.5708,0,35.6152,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.14136e-92,35.6152
3646,5.2641,0,0,-1.5708,0,35.6429,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.21315e-92,35.6429
3648,6.5278,0,0,-1.5708,0,35.6707,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2214799999999994e-92,35.6707
3650,6.34436,0,0,-1.5708,0,35.6985,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8672699999999997e-92,35.6985
3652,6.60891,0,0,-1.5708,0,35.7263,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9468199999999998e-92,35.7263
3654,7.99186,0,0,-1.5708,0,35.7541,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3213899999999999e-92,35.7541
3656,6.4494,0,0,-1.5708,0,35.7818,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.96585e-93,35.7818
3658,7.79315,0,0,-1.5708,0,35.8096,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.08138e-93,35.8096
3660,6.36343,0,0,-1.5708,0,35.8374,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.12348e-93,35.8374
3662,8.79409,0,0,-1.5708,0,35.8652,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.79497e-93,35.8652
3664,8.6238,0,0,-1.5708,0,35.893,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.89384e-93,35.893
3666,10.0816,0,0,-1.5708,0,35.9207,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2827999999999999e-93,35.9207
3668,8.02504,0,0,-1.5708,0,35.9485,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.68614e-94,35.9485
3670,9.45081,0,0,-1.5708,0,35.9763,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.87958e-94,35.9763
3672,9.38559,0,0,-1.5708,0,36.0041,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.97848e-94,36.0041
3674,12.2605,0,0,-1.5708,0,36.0319,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.69116e-94,36.0319
3676,13.2743,0,0,-1.5708,0,36.0596,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81976e-94,36.0596
3678,13.1423,0,0,-1.5708,0,36.0874,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2301e-94,36.0874
3680,12.4427,0,0,-1.5708,0,36.1152,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.31222e-95,36.1152
3682,16.5678,0,0,-1.5708,0,36.143,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.6149399999999996e-95,36.143
3684,17.1913,0,0,-1.5708,0,36.1708,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7916299999999996e-95,36.1708
3686,18.4758,0,0,-1.5708,0,36.1985,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.55951e-95,36.1985
3688,17.186,0,0,-1.5708,0,36.2263,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.72719e-95,36.2263
3690,18.4298,0,0,-1.5708,0,36.2541,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16513e-95,36.2541
3692,15.508,0,0,-1.5708,0,36.2819,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.85708e-96,36.2819
3694,12.2469,0,0,-1.5708,0,36.3097,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.29662e-96,36.3097
3696,10.5669,0,0,-1.5708,0,36.3374,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.56934e-96,36.3374
3698,8.23384,0,0,-1.5708,0,36.3652,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.40452e-96,36.3652
3700,6.53605,0,0,-1.5708,0,36.393,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61927e-96,36.393
3702,7.08061,0,0,-1.5708,0,36.4208,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09009e-96,36.4208
3704,5.88232,0,0,-1.5708,0,36.4486,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.336e-97,36.4486
3706,5.51183,0,0,-1.5708,0,36.4763,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.93521e-97,36.4763
3708,5.81189,0,0,-1.5708,0,36.5041,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.31897e-97,36.5041
3710,5.61845,0,0,-1.5708,0,36.5319,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23128e-97,36.5319
3712,12.5504,0,0,-1.5708,0,36.5597,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.49953e-97,36.5597
3714,13.0938,0,0,-1.5708,0,36.5875,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0074100000000001e-97,36.5875
3716,12.5437,0,0,-1.5708,0,36.6152,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.76568e-98,36.6152
3718,12.6247,0,0,-1.5708,0,36.643,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.54221e-98,36.643
3720,9.88092,0,0,-1.5708,0,36.6708,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.04841e-98,36.6708
3722,6.88521,0,0,-1.5708,0,36.6986,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.04518e-98,36.6986
3724,6.69607,0,0,-1.5708,0,36.7264,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37165e-98,36.7264
3726,6.91517,0,0,-1.5708,0,36.7541,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.1961e-99,36.7541
3728,5.82773,0,0,-1.5708,0,36.7819,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.16335e-99,36.7819
3730,5.45404,0,0,-1.5708,0,36.8097,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.12935e-99,36.8097
3732,5.31801,0,0,-1.5708,0,36.8375,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.76565e-99,36.8375
3734,5.31753,0,0,-1.5708,0,36.8653,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85167e-99,36.8653
3736,5.36961,0,0,-1.5708,0,36.893,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23932e-99,36.893
3738,5.48131,0,0,-1.5708,0,36.9208,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.2919e-100,36.9208
3740,5.36902,0,0,-1.5708,0,36.9486,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.54595e-100,36.9486
3742,6.17727,0,0,-1.5708,0,36.9764,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.70808e-100,36.9764
3744,6.58652,0,0,-1.5708,0,37.0042,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4784200000000004e-100,37.0042
3746,6.23182,0,0,-1.5708,0,37.0319,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6559600000000002e-100,37.0319
3748,7.62425,0,0,-1.5708,0,37.0597,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10606e-100,37.0597
3750,8.06681,0,0,-1.5708,0,37.0875,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.385119999999999e-101,37.0875
3752,7.49341,0,0,-1.5708,0,37.1153,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.9293299999999994e-101,37.1153
3754,7.42568,0,0,-1.5708,0,37.1431,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28905e-101,37.1431
3756,8.35877,0,0,-1.5708,0,37.1708,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.19384e-101,37.1708
3758,7.02636,0,0,-1.5708,0,37.1986,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4628099999999998e-101,37.1986
3760,8.07118,0,0,-1.5708,0,37.2264,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.75048e-102,37.2264
3762,5.93578,0,0,-1.5708,0,37.2542,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.4970200000000004e-102,37.2542
3764,5.64377,0,0,-1.5708,0,37.282,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.32766e-102,37.282
3766,5.75915,0,0,-1.5708,0,37.3097,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.88167e-102,37.3097
3768,5.51847,0,0,-1.5708,0,37.3375,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.91817e-102,37.3375
3770,5.37491,0,0,-1.5708,0,37.3653,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27638e-102,37.3653
3772,5.48153,0,0,-1.5708,0,37.3931,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.49037e-103,37.3931
3774,5.36008,0,0,-1.5708,0,37.4209,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.64577e-103,37.4209
3776,5.43571,0,0,-1.5708,0,37.4486,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.75294e-103,37.4486
3778,5.95388,0,0,-1.5708,0,37.4764,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.49386e-103,37.4764
3780,5.42153,0,0,-1.5708,0,37.5042,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6566199999999998e-103,37.5042
3782,6.05362,0,0,-1.5708,0,37.532,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.10008e-103,37.532
3784,8.19522,0,0,-1.5708,0,37.5598,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.30264e-104,37.5598
3786,5.91402,0,0,-1.5708,0,37.5875,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8460200000000003e-104,37.5875
3788,6.38091,0,0,-1.5708,0,37.6153,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.21472e-104,37.6153
3790,10.2845,0,0,-1.5708,0,37.6431,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.13182e-104,37.6431
3792,12.2394,0,0,-1.5708,0,37.6709,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41322e-104,37.6709
3794,6.90959,0,0,-1.5708,0,37.6987,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.36532e-105,37.6987
3796,10.0865,0,0,-1.5708,0,37.7264,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.2042e-105,37.7264
3798,11.7499,0,0,-1.5708,0,37.7542,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.10866e-105,37.7542
3800,6.13465,0,0,-1.5708,0,37.782,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7199799999999998e-105,37.782
3802,6.29079,0,0,-1.5708,0,37.8098,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80004e-105,37.8098
3804,8.17384,0,0,-1.5708,0,37.8376,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.19084e-105,37.8376
3806,5.87601,0,0,-1.5708,0,37.8653,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.87539e-106,37.8653
3808,7.0885,0,0,-1.5708,0,37.8931,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.20647e-106,37.8931
3810,8.17191,0,0,-1.5708,0,37.9209,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4408600000000004e-106,37.9209
3812,9.95304,0,0,-1.5708,0,37.9487,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27322e-106,37.9487
3814,12.58,0,0,-1.5708,0,37.9765,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5013e-106,37.9765
3816,10.8612,0,0,-1.5708,0,38.0042,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.91162e-107,38.0042
3818,8.91882,0,0,-1.5708,0,38.032,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.54144e-107,38.032
3820,7.77587,0,0,-1.5708,0,38.0598,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.31573e-107,38.0598
3822,6.08322,0,0,-1.5708,0,38.0876,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.84633e-107,38.0876
3824,5.52524,0,0,-1.5708,0,38.1154,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8765900000000003e-107,38.1154
3826,5.45324,0,0,-1.5708,0,38.1431,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23681e-107,38.1431
3828,5.40238,0,0,-1.5708,0,38.1709,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.14873e-108,38.1709
3830,5.36398,0,0,-1.5708,0,38.1987,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.36695e-108,38.1987
3832,5.3831,0,0,-1.5708,0,38.2265,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.53359e-108,38.2265
3834,5.33925,0,0,-1.5708,0,38.2543,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.32572e-108,38.2543
3836,5.52428,0,0,-1.5708,0,38.282,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5302000000000001e-108,38.282
3838,5.37888,0,0,-1.5708,0,38.3098,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00645e-108,38.3098
3840,5.47943,0,0,-1.5708,0,38.3376,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.61739e-109,38.3376
3842,6.23215,0,0,-1.5708,0,38.3654,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3494299999999995e-109,38.3654
3844,5.44269,0,0,-1.5708,0,38.3932,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8577899999999997e-109,38.3932
3846,5.57118,0,0,-1.5708,0,38.4209,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.87706e-109,38.4209
3848,5.74481,0,0,-1.5708,0,38.4487,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23248e-109,38.4487
3850,6.02473,0,0,-1.5708,0,38.4765,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.08968e-110,38.4765
3852,6.32164,0,0,-1.5708,0,38.5043,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.30805e-110,38.5043
3854,8.10582,0,0,-1.5708,0,38.5321,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.48169e-110,38.5321
3856,5.90632,0,0,-1.5708,0,38.5598,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.28295e-110,38.5598
3858,6.67865,0,0,-1.5708,0,38.5876,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.49642e-110,38.5876
3860,5.72289,0,0,-1.5708,0,38.6154,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.80534e-111,38.6154
3862,5.39023,0,0,-1.5708,0,38.6432,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.42278e-111,38.6432
3864,5.41759,0,0,-1.5708,0,38.671,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.20567e-111,38.671
3866,5.36413,0,0,-1.5708,0,38.6987,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7529499999999998e-111,38.6987
3868,5.77578,0,0,-1.5708,0,38.7265,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80141e-111,38.7265
3870,5.55819,0,0,-1.5708,0,38.7543,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17836e-111,38.7543
3872,5.38544,0,0,-1.5708,0,38.7821,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.7054299999999995e-112,38.7821
3874,5.75976,0,0,-1.5708,0,38.8099,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.03693e-112,38.8099
3876,5.9014,0,0,-1.5708,0,38.8376,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.29144e-112,38.8376
3878,5.48341,0,0,-1.5708,0,38.8654,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1501e-112,38.8654
3880,6.15671,0,0,-1.5708,0,38.8932,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4040499999999998e-112,38.8932
3882,6.78428,0,0,-1.5708,0,38.921,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.16549e-113,38.921
3884,8.09688,0,0,-1.5708,0,38.9488,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.98111e-113,38.9488
3886,7.7495,0,0,-1.5708,0,38.9765,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.90175e-113,38.9765
3888,8.41276,0,0,-1.5708,0,39.0043,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.54442e-113,39.0043
3890,5.77092,0,0,-1.5708,0,39.0321,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6586999999999999e-113,39.0321
3892,5.44183,0,0,-1.5708,0,39.0599,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08094e-113,39.0599
3894,5.60573,0,0,-1.5708,0,39.0877,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.0418e-114,39.0877
3896,7.77109,0,0,-1.5708,0,39.1154,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.5858300000000006e-114,39.1154
3898,11.1128,0,0,-1.5708,0,39.1432,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.98541e-114,39.1432
3900,9.16014,0,0,-1.5708,0,39.171,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9428600000000002e-114,39.171
3902,7.36125,0,0,-1.5708,0,39.1988,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26395e-114,39.1988
3904,7.3406,0,0,-1.5708,0,39.2266,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.21998e-115,39.2266
3906,8.43879,0,0,-1.5708,0,39.2543,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3439500000000005e-115,39.2543
3908,8.25016,0,0,-1.5708,0,39.2821,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.47301e-115,39.2821
3910,10.5727,0,0,-1.5708,0,39.3099,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25632e-115,39.3099
3912,7.39141,0,0,-1.5708,0,39.3377,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46537e-115,39.3377
3914,7.37357,0,0,-1.5708,0,39.3655,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.51356e-116,39.3655
3916,7.41392,0,0,-1.5708,0,39.3932,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.17436e-116,39.3932
3918,7.33221,0,0,-1.5708,0,39.421,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.00582e-116,39.421
3920,7.34037,0,0,-1.5708,0,39.4488,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.59803e-116,39.4488
3922,7.2773,0,0,-1.5708,0,39.4766,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6844e-116,39.4766
3924,7.37043,0,0,-1.5708,0,39.5044,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09169e-116,39.5044
3926,7.39594,0,0,-1.5708,0,39.5321,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.07304e-117,39.5321
3928,7.42728,0,0,-1.5708,0,39.5599,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.5810299999999996e-117,39.5599
3930,9.28724,0,0,-1.5708,0,39.5877,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.966e-117,39.5877
3932,11.5415,0,0,-1.5708,0,39.6155,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.91969e-117,39.6155
3934,15.1862,0,0,-1.5708,0,39.6433,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.24206e-117,39.6433
3936,13.2368,0,0,-1.5708,0,39.671,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.03352e-118,39.671
3938,10.8507,0,0,-1.5708,0,39.6988,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.19421e-118,39.6988
3940,9.1692,0,0,-1.5708,0,39.7266,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.35726e-118,39.7266
3942,11.7528,0,0,-1.5708,0,39.7544,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1692100000000002e-118,39.7544
3944,13.6291,0,0,-1.5708,0,39.7822,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4010999999999999e-118,39.7822
3946,14.1384,0,0,-1.5708,0,39.8099,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.0467e-119,39.8099
3948,15.6247,0,0,-1.5708,0,39.8377,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.839310000000001e-119,39.8377
3950,15.7128,0,0,-1.5708,0,39.8655,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.76776e-119,39.8655
3952,12.4905,0,0,-1.5708,0,39.8933,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4302900000000002e-119,39.8933
3954,7.29994,0,0,-1.5708,0,39.9211,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.56705e-119,39.9211
3956,8.00937,0,0,-1.5708,0,39.9488,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01009e-119,39.9488
3958,7.27238,0,0,-1.5708,0,39.9766,0,0,13.89,1.5,1.5,1.5,1.5,10,15,6.5086e-120,39.9766
3960,8.52151,0,0,-1.5708,0,40.0044,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1924400000000005e-120,40.0044
3962,8.94946,0,0,-1.5708,0,40.0322,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.69959e-120,40.0322
3964,12.1371,0,0,-1.5708,0,40.06,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73772e-120,40.06
3966,14.7079,0,0,-1.5708,0,40.0877,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11818e-120,40.0877
3968,12.4517,0,0,-1.5708,0,40.1155,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.19281e-121,40.1155
3970,13.3051,0,0,-1.5708,0,40.1433,0,0,13.89,1.5,1.5,1.5,1.5,10,15,4.625250000000001e-121,40.1433
3972,11.065,0,0,-1.5708,0,40.1711,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9731900000000002e-121,40.1711
3974,9.12065,0,0,-1.5708,0,40.1989,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9105600000000002e-121,40.1989
3976,9.71903,0,0,-1.5708,0,40.2266,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2273000000000001e-121,40.2266
3978,10.2577,0,0,-1.5708,0,40.2544,0,0,13.89,1.5,1.5,1.5,1.5,10,15,7.881230000000001e-122,40.2544
3980,10.133,0,0,-1.5708,0,40.2822,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.05927e-122,40.2822
3982,8.7356,0,0,-1.5708,0,40.31,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2466300000000004e-122,40.31
3984,9.1973,0,0,-1.5708,0,40.3378,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.08271e-122,40.3378
3986,11.7385,0,0,-1.5708,0,40.3655,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3356000000000002e-122,40.3655
3988,13.7293,0,0,-1.5708,0,40.3933,0,0,13.89,1.5,1.5,1.5,1.5,10,15,8.56198e-123,40.3933
3990,12.4578,0,0,-1.5708,0,40.4211,0,0,13.89,1.5,1.5,1.5,1.5,10,15,5.48687e-123,40.4211
3992,13.6295,0,0,-1.5708,0,40.4489,0,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5150099999999995e-123,40.4489
3994,15.3964,0,0,-1.5708,0,40.4767,0,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25102e-123,40.4767
3996,15.8152,0,0,-1.5708,0,40.5044,0,0,13.89,1.5,1.5,1.5,1.5,10,15,1.44106e-123,40.5044
3998,16.6269,0,0,-1.5708,0,40.5322,0,0,13.89,1.5,1.5,1.5,1.5,10,15,9.222299999999999e-124,40.5322


==> NumericalCaseData/res_default_side_rear.json.csv <==
time_ms,calc_time_ms,y_e_c1,y_e_c2,y_e_theta,v_e,mu_o_c1,mu_o_c2,mu_o_theta,mu_v_o,sigma_conf_c1,sigma_conf_c2,sigma_conf_theta,sigma_v,v_lb,v_ub,ego_risk,distance
0,6.04051,0,0,-1.5708,0,-15.0,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.21701e-09,-15.0
2,6.8025,0,0,-1.5708,0,-14.9722,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.12677e-09,-14.9722
4,7.12645,0,0,-1.5708,0,-14.9444,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.16696e-09,-14.9444
6,7.18193,0,0,-1.5708,0,-14.9167,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.3559e-09,-14.9167
8,6.84866,0,0,-1.5708,0,-14.8889,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07144e-08,-14.8889
10,6.66685,0,0,-1.5708,0,-14.8611,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22661e-08,-14.8611
12,6.29717,0,0,-1.5708,0,-14.8333,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40379e-08,-14.8333
14,6.34387,0,0,-1.5708,0,-14.8055,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.60604e-08,-14.8055
16,6.62614,0,0,-1.5708,0,-14.7778,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83681e-08,-14.7778
18,6.08408,0,0,-1.5708,0,-14.75,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.10006e-08,-14.75
20,6.30567,0,0,-1.5708,0,-14.7222,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.40025e-08,-14.7222
22,6.30746,0,0,-1.5708,0,-14.6944,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.74244e-08,-14.6944
24,6.25692,0,0,-1.5708,0,-14.6666,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.13238e-08,-14.6666
26,6.25137,0,0,-1.5708,0,-14.6389,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5766e-08,-14.6389
28,6.04902,0,0,-1.5708,0,-14.6111,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.08247e-08,-14.6111
30,6.27026,0,0,-1.5708,0,-14.5833,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.65835e-08,-14.5833
32,5.90859,0,0,-1.5708,0,-14.5555,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.31372e-08,-14.5555
34,5.92219,0,0,-1.5708,0,-14.5277,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.0593e-08,-14.5277
36,5.91114,0,0,-1.5708,0,-14.5,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.90723e-08,-14.5
38,6.34039,0,0,-1.5708,0,-14.4722,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.87122e-08,-14.4722
40,6.41227,0,0,-1.5708,0,-14.4444,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.96681e-08,-14.4444
42,6.58398,0,0,-1.5708,0,-14.4166,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02115e-07,-14.4166
44,10.0244,0,0,-1.5708,0,-14.3888,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16252e-07,-14.3888
46,9.73393,0,0,-1.5708,0,-14.3611,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32303e-07,-14.3611
48,7.19595,0,0,-1.5708,0,-14.3333,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5052e-07,-14.3333
50,6.70358,0,0,-1.5708,0,-14.3055,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.71189e-07,-14.3055
52,6.53239,0,0,-1.5708,0,-14.2777,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94632e-07,-14.2777
54,7.88341,0,0,-1.5708,0,-14.2499,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.21214e-07,-14.2499
56,7.47427,0,0,-1.5708,0,-14.2222,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.51343e-07,-14.2222
58,7.19888,0,0,-1.5708,0,-14.1944,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85482e-07,-14.1944
60,6.63613,0,0,-1.5708,0,-14.1666,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.24152e-07,-14.1666
62,6.91295,0,0,-1.5708,0,-14.1388,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.67939e-07,-14.1388
64,5.2806,0,0,-1.5708,0,-14.111,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.17503e-07,-14.111
66,5.26493,0,0,-1.5708,0,-14.0833,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.73589e-07,-14.0833
68,5.23589,0,0,-1.5708,0,-14.0555,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.37034e-07,-14.0555
70,11.8285,0,0,-1.5708,0,-14.0277,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.08778e-07,-14.0277
72,12.0335,0,0,-1.5708,0,-13.9999,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.89881e-07,-13.9999
74,15.5002,0,0,-1.5708,0,-13.9721,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.81531e-07,-13.9721
76,10.2412,0,0,-1.5708,0,-13.9444,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.85068e-07,-13.9444
78,10.6955,0,0,-1.5708,0,-13.9166,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00199e-06,-13.9166
80,5.37093,0,0,-1.5708,0,-13.8888,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13399e-06,-13.8888
82,6.97634,0,0,-1.5708,0,-13.861,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.28296e-06,-13.861
84,5.98948,0,0,-1.5708,0,-13.8332,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45103e-06,-13.8332
86,5.58748,0,0,-1.5708,0,-13.8055,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64057e-06,-13.8055
88,11.084,0,0,-1.5708,0,-13.7777,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85426e-06,-13.7777
90,6.4465,0,0,-1.5708,0,-13.7499,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0951e-06,-13.7499
92,7.04764,0,0,-1.5708,0,-13.7221,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.36645e-06,-13.7221
94,5.31146,0,0,-1.5708,0,-13.6943,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.67207e-06,-13.6943
96,5.32722,0,0,-1.5708,0,-13.6666,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.01618e-06,-13.6666
98,5.27358,0,0,-1.5708,0,-13.6388,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.40348e-06,-13.6388
100,5.22878,0,0,-1.5708,0,-13.611,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.83926e-06,-13.611
102,5.20528,0,0,-1.5708,0,-13.5832,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.32942e-06,-13.5832
104,5.20038,0,0,-1.5708,0,-13.5554,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.88056e-06,-13.5554
106,5.17603,0,0,-1.5708,0,-13.5277,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.50007e-06,-13.5277
108,5.21281,0,0,-1.5708,0,-13.4999,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.19619e-06,-13.4999
110,5.90971,0,0,-1.5708,0,-13.4721,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.97813e-06,-13.4721
112,6.18969,0,0,-1.5708,0,-13.4443,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.85619e-06,-13.4443
114,6.19685,0,0,-1.5708,0,-13.4165,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.84184e-06,-13.4165
116,8.80724,0,0,-1.5708,0,-13.3888,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.94791e-06,-13.3888
118,10.0845,0,0,-1.5708,0,-13.361,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11887e-05,-13.361
120,9.95058,0,0,-1.5708,0,-13.3332,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.25801e-05,-13.3332
122,9.56716,0,0,-1.5708,0,-13.3054,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.414e-05,-13.3054
124,7.88274,0,0,-1.5708,0,-13.2776,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5888e-05,-13.2776
126,6.51624,0,0,-1.5708,0,-13.2499,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.78464e-05,-13.2499
128,5.89493,0,0,-1.5708,0,-13.2221,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.00396e-05,-13.2221
130,5.87753,0,0,-1.5708,0,-13.1943,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2495e-05,-13.1943
132,5.79261,0,0,-1.5708,0,-13.1665,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5243e-05,-13.1665
134,5.50796,0,0,-1.5708,0,-13.1387,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.83176e-05,-13.1387
136,7.81847,0,0,-1.5708,0,-13.111,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.17562e-05,-13.111
138,8.42975,0,0,-1.5708,0,-13.0832,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.56007e-05,-13.0832
140,7.98802,0,0,-1.5708,0,-13.0554,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.98977e-05,-13.0554
142,6.79172,0,0,-1.5708,0,-13.0276,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.46988e-05,-13.0276
144,5.44089,0,0,-1.5708,0,-12.9998,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.00614e-05,-12.9998
146,5.31658,0,0,-1.5708,0,-12.9721,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.6049e-05,-12.9721
148,5.21119,0,0,-1.5708,0,-12.9443,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.27323e-05,-12.9443
150,5.41003,0,0,-1.5708,0,-12.9165,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.01898e-05,-12.9165
152,6.14438,0,0,-1.5708,0,-12.8887,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.85082e-05,-12.8887
154,6.62874,0,0,-1.5708,0,-12.8609,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.77839e-05,-12.8609
156,9.06676,0,0,-1.5708,0,-12.8332,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.81236e-05,-12.8332
158,8.71357,0,0,-1.5708,0,-12.8054,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000109645,-12.8054
160,6.98236,0,0,-1.5708,0,-12.7776,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000122481,-12.7776
162,5.95334,0,0,-1.5708,0,-12.7498,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000136774,-12.7498
164,5.82252,0,0,-1.5708,0,-12.722,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000152685,-12.722
166,5.82699,0,0,-1.5708,0,-12.6943,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000170392,-12.6943
168,5.74665,0,0,-1.5708,0,-12.6665,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00019009,-12.6665
170,5.26276,0,0,-1.5708,0,-12.6387,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000211998,-12.6387
172,5.25163,0,0,-1.5708,0,-12.6109,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000236353,-12.6109
174,5.19755,0,0,-1.5708,0,-12.5831,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00026342,-12.5831
176,5.31246,0,0,-1.5708,0,-12.5554,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000293493,-12.5554
178,5.22674,0,0,-1.5708,0,-12.5276,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000326892,-12.5276
180,5.24592,0,0,-1.5708,0,-12.4998,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000363974,-12.4998
182,5.28111,0,0,-1.5708,0,-12.472,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000405131,-12.472
184,5.29158,0,0,-1.5708,0,-12.4442,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000450796,-12.4442
186,5.23698,0,0,-1.5708,0,-12.4165,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000501445,-12.4165
188,5.2325,0,0,-1.5708,0,-12.3887,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000557604,-12.3887
190,5.21976,0,0,-1.5708,0,-12.3609,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000619852,-12.3609
192,5.27639,0,0,-1.5708,0,-12.3331,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000688826,-12.3331
194,5.25009,0,0,-1.5708,0,-12.3053,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000765227,-12.3053
196,5.20908,0,0,-1.5708,0,-12.2776,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000849827,-12.2776
198,5.26736,0,0,-1.5708,0,-12.2498,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000943474,-12.2498
200,5.66975,0,0,-1.5708,0,-12.222,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0010471,-12.222
202,6.13124,0,0,-1.5708,0,-12.1942,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00116174,-12.1942
204,5.26646,0,0,-1.5708,0,-12.1664,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0012885,-12.1664
206,6.42374,0,0,-1.5708,0,-12.1387,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00142864,-12.1387
208,6.29802,0,0,-1.5708,0,-12.1109,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00158351,-12.1109
210,6.54003,0,0,-1.5708,0,-12.0831,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0017546,-12.0831
212,6.05963,0,0,-1.5708,0,-12.0553,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00194354,-12.0553
214,6.21794,0,0,-1.5708,0,-12.0275,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00215214,-12.0275
216,5.77846,0,0,-1.5708,0,-11.9998,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00238235,-11.9998
218,5.26016,0,0,-1.5708,0,-11.972,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00263634,-11.972
220,5.28533,0,0,-1.5708,0,-11.9442,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00291647,-11.9442
222,5.6441,0,0,-1.5708,0,-11.9164,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00322532,-11.9164
224,5.58112,0,0,-1.5708,0,-11.8886,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00356572,-11.8886
226,6.03379,0,0,-1.5708,0,-11.8609,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00394079,-11.8609
228,6.36482,0,0,-1.5708,0,-11.8331,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0043539,-11.8331
230,5.31487,0,0,-1.5708,0,-11.8053,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00480876,-11.8053
232,5.28953,0,0,-1.5708,0,-11.7775,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00530943,-11.7775
234,5.21585,0,0,-1.5708,0,-11.7497,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00586035,-11.7497
236,5.23846,0,0,-1.5708,0,-11.722,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00646634,-11.722
238,5.34213,0,0,-1.5708,0,-11.6942,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0071327,-11.6942
240,6.08733,0,0,-1.5708,0,-11.6664,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0078652,-11.6664
242,6.31191,0,0,-1.5708,0,-11.6386,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00867013,-11.6386
244,6.63408,0,0,-1.5708,0,-11.6108,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00955436,-11.6108
246,6.55118,0,0,-1.5708,0,-11.5831,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0105254,-11.5831
248,6.62716,0,0,-1.5708,0,-11.5553,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0115914,-11.5553
250,10.2973,0,0,-1.5708,0,-11.5275,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0127612,-11.5275
252,15.4053,0,0,-1.5708,0,-11.4997,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0140446,-11.4997
254,9.85701,0,0,-1.5708,0,-11.4719,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0154521,-11.4719
256,6.48559,0,0,-1.5708,0,-11.4442,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0169952,-11.4442
258,6.48053,0,0,-1.5708,0,-11.4164,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0186863,-11.4164
260,7.53703,0,0,-1.5708,0,-11.3886,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0205392,-11.3886
262,6.52486,0,0,-1.5708,0,-11.3608,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0225685,-11.3608
264,7.13055,0,0,-1.5708,0,-11.333,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0247904,-11.333
266,6.58571,0,0,-1.5708,0,-11.3053,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0272223,-11.3053
268,6.18653,0,0,-1.5708,0,-11.2775,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0298832,-11.2775
270,5.33055,0,0,-1.5708,0,-11.2497,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0327937,-11.2497
272,5.24018,0,0,-1.5708,0,-11.2219,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0359761,-11.2219
274,5.72911,0,0,-1.5708,0,-11.1941,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0394547,-11.1941
276,5.69644,0,0,-1.5708,0,-11.1664,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0432558,-11.1664
278,5.48796,0,0,-1.5708,0,-11.1386,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0474079,-11.1386
280,6.14871,0,0,-1.5708,0,-11.1108,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0519419,-11.1108
282,6.06315,0,0,-1.5708,0,-11.083,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0568913,-11.083
284,6.78465,0,0,-1.5708,0,-11.0552,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0622925,-11.0552
286,6.77851,0,0,-1.5708,0,-11.0275,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0681846,-11.0275
288,5.54761,0,0,-1.5708,0,-10.9997,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0746102,-10.9997
290,5.54084,0,0,-1.5708,0,-10.9719,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0816152,-10.9719
292,5.49593,0,0,-1.5708,0,-10.9441,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0892493,-10.9441
294,5.35441,0,0,-1.5708,0,-10.9163,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0975664,-10.9163
296,5.53557,0,0,-1.5708,0,-10.8886,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.106625,-10.8886
298,5.29662,0,0,-1.5708,0,-10.8608,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.116486,-10.8608
300,8.77055,0,0,-1.5708,0,-10.833,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.12722,-10.833
302,7.0866,0,0,-1.5708,0,-10.8052,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.138898,-10.8052
304,6.52186,0,0,-1.5708,0,-10.7774,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.1516,-10.7774
306,6.77624,0,0,-1.5708,0,-10.7497,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.16541,-10.7497
308,6.45175,0,0,-1.5708,0,-10.7219,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.180421,-10.7219
310,6.51542,0,0,-1.5708,0,-10.6941,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.196732,-10.6941
312,6.41125,0,0,-1.5708,0,-10.6663,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.214449,-10.6663
314,6.7551,0,0,-1.5708,0,-10.6385,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.233687,-10.6385
316,6.49052,0,0,-1.5708,0,-10.6108,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.25457,-10.6108
318,6.60647,0,0,-1.5708,0,-10.583,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.277231,-10.583
320,6.58399,0,0,-1.5708,0,-10.5552,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.301814,-10.5552
322,6.41757,0,0,-1.5708,0,-10.5274,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.328471,-10.5274
324,6.4455,0,0,-1.5708,0,-10.4996,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.357369,-10.4996
326,6.2129,0,0,-1.5708,0,-10.4719,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.388686,-10.4719
328,6.00711,0,0,-1.5708,0,-10.4441,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.422614,-10.4441
330,5.98969,0,0,-1.5708,0,-10.4163,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.459357,-10.4163
332,5.96221,0,0,-1.5708,0,-10.3885,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.499136,-10.3885
334,6.33771,0,0,-1.5708,0,-10.3607,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.542188,-10.3607
336,6.42405,0,0,-1.5708,0,-10.333,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.588766,-10.333
338,6.70949,0,0,-1.5708,0,-10.3052,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.639144,-10.3052
340,6.45553,0,0,-1.5708,0,-10.2774,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.693612,-10.2774
342,8.53727,0,0,-1.5708,0,-10.2496,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.752483,-10.2496
344,8.29304,0,0,-1.5708,0,-10.2218,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.816093,-10.2218
346,6.82951,0,0,-1.5708,0,-10.1941,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.884799,-10.1941
348,6.63943,0,0,-1.5708,0,-10.1663,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.958987,-10.1663
350,7.16993,0,0,-1.5708,0,-10.1385,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03907,-10.1385
352,15.8511,0,0,-1.5708,0,-10.1107,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12548,-10.1107
354,14.7334,0,0,-1.5708,0,-10.0829,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21869,-10.0829
356,9.21643,0,0,-1.5708,0,-10.0552,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3192,-10.0552
358,15.3415,0,0,-1.5708,0,-10.0274,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42756,-10.0274
360,10.644,0,0,-1.5708,0,-9.9996,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.54432,-9.9996
362,6.14208,0,0,-1.5708,0,-9.97182,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.67011,-9.97182
364,6.62776,0,0,-1.5708,0,-9.94404,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80558,-9.94404
366,6.05056,0,0,-1.5708,0,-9.91626,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.95142,-9.91626
368,6.29172,0,0,-1.5708,0,-9.88848,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.10837,-9.88848
370,5.44245,0,0,-1.5708,0,-9.8607,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27723,-9.8607
372,5.37474,0,0,-1.5708,0,-9.83292,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.45884,-9.83292
374,5.3124,0,0,-1.5708,0,-9.80514,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.65409,-9.80514
376,5.29016,0,0,-1.5708,0,-9.77736,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.86396,-9.77736
378,5.36573,0,0,-1.5708,0,-9.74958,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.08944,-9.74958
380,5.3343,0,0,-1.5708,0,-9.7218,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.33163,-9.7218
382,5.30739,0,0,-1.5708,0,-9.69402,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.59167,-9.69402
384,5.44144,0,0,-1.5708,0,-9.66624,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.8708,-9.66624
386,5.33113,0,0,-1.5708,0,-9.63846,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.17031,-9.63846
388,5.30269,0,0,-1.5708,0,-9.61068,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.49158,-9.61068
390,5.38369,0,0,-1.5708,0,-9.5829,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.83609,-9.5829
392,5.31455,0,0,-1.5708,0,-9.55512,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.20539,-9.55512
394,5.46028,0,0,-1.5708,0,-9.52734,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.60114,-9.52734
396,5.27355,0,0,-1.5708,0,-9.49956,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.02508,-9.49956
398,5.32817,0,0,-1.5708,0,-9.47178,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.47909,-9.47178
400,5.44467,0,0,-1.5708,0,-9.444,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.96512,-9.444
402,5.2896,0,0,-1.5708,0,-9.41622,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.48528,-9.41622
404,5.3579,0,0,-1.5708,0,-9.38844,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.04176,-9.38844
406,5.34115,0,0,-1.5708,0,-9.36066,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.63691,-9.36066
408,5.19698,0,0,-1.5708,0,-9.33288,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.27321,-9.33288
410,5.23218,0,0,-1.5708,0,-9.3051,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.95329,-9.3051
412,5.30891,0,0,-1.5708,0,-9.27732,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.6799,-9.27732
414,5.23154,0,0,-1.5708,0,-9.24954,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11.456,-9.24954
416,5.22422,0,0,-1.5708,0,-9.22176,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12.2846,-9.22176
418,5.30713,0,0,-1.5708,0,-9.19398,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13.1691,-9.19398
420,5.20194,0,0,-1.5708,0,-9.1662,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14.1129,-9.1662
422,5.22792,0,0,-1.5708,0,-9.13842,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15.1196,-9.13842
424,5.25864,0,0,-1.5708,0,-9.11064,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16.1931,-9.11064
426,5.3717,0,0,-1.5708,0,-9.08286,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17.3373,-9.08286
428,5.2697,0,0,-1.5708,0,-9.05508,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18.5567,-9.05508
430,5.32932,0,0,-1.5708,0,-9.0273,3,0,13.89,1.5,1.5,1.5,1.5,10,15,19.8557,-9.0273
432,5.28876,0,0,-1.5708,0,-8.99952,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21.239,-8.99952
434,5.26016,0,0,-1.5708,0,-8.97174,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22.7116,-8.97174
436,5.40098,0,0,-1.5708,0,-8.94396,3,0,13.89,1.5,1.5,1.5,1.5,10,15,24.2788,-8.94396
438,6.23406,0,0,-1.5708,0,-8.91618,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25.9461,-8.91618
440,6.13278,0,0,-1.5708,0,-8.8884,3,0,13.89,1.5,1.5,1.5,1.5,10,15,27.7193,-8.8884
442,6.61579,0,0,-1.5708,0,-8.86062,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29.6046,-8.86062
444,6.15559,0,0,-1.5708,0,-8.83284,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31.6082,-8.83284
446,6.97602,0,0,-1.5708,0,-8.80506,3,0,13.89,1.5,1.5,1.5,1.5,10,15,33.737,-8.80506
448,7.94892,0,0,-1.5708,0,-8.77728,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35.9981,-8.77728
450,6.7258,0,0,-1.5708,0,-8.7495,3,0,13.89,1.5,1.5,1.5,1.5,10,15,38.3988,-8.7495
452,5.78899,0,0,-1.5708,0,-8.72172,3,0,13.89,1.5,1.5,1.5,1.5,10,15,40.947,-8.72172
454,6.73815,0,0,-1.5708,0,-8.69394,3,0,13.89,1.5,1.5,1.5,1.5,10,15,43.6508,-8.69394
456,5.53532,0,0,-1.5708,0,-8.66616,3,0,13.89,1.5,1.5,1.5,1.5,10,15,46.5188,-8.66616
458,5.20891,0,0,-1.5708,0,-8.63838,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49.56,-8.63838
460,5.21677,0,0,-1.5708,0,-8.6106,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52.7837,-8.6106
462,5.49819,0,0,-1.5708,0,-8.58282,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56.1998,-8.58282
464,5.35035,0,0,-1.5708,0,-8.55504,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59.8185,-8.55504
466,5.21839,0,0,-1.5708,0,-8.52726,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63.6507,-8.52726
468,6.95016,0,0,-1.5708,0,-8.49948,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67.7076,-8.49948
470,6.95982,0,0,-1.5708,0,-8.4717,3,0,13.89,1.5,1.5,1.5,1.5,10,15,72.0009,-8.4717
472,5.34572,0,0,-1.5708,0,-8.44392,3,0,13.89,1.5,1.5,1.5,1.5,10,15,76.543,-8.44392
474,5.31789,0,0,-1.5708,0,-8.41614,3,0,13.89,1.5,1.5,1.5,1.5,10,15,81.3466,-8.41614
476,6.31064,0,0,-1.5708,0,-8.38836,3,0,13.89,1.5,1.5,1.5,1.5,10,15,86.4252,-8.38836
478,6.03494,0,0,-1.5708,0,-8.36058,3,0,13.89,1.5,1.5,1.5,1.5,10,15,91.7927,-8.36058
480,5.76303,0,0,-1.5708,0,-8.3328,3,0,13.89,1.5,1.5,1.5,1.5,10,15,97.4637,-8.3328
482,6.21697,0,0,-1.5708,0,-8.30502,3,0,13.89,1.5,1.5,1.5,1.5,10,15,103.453,-8.30502
484,5.38363,0,0,-1.5708,0,-8.27724,3,0,13.89,1.5,1.5,1.5,1.5,10,15,109.778,-8.27724
486,6.02372,0,0,-1.5708,0,-8.24946,3,0,13.89,1.5,1.5,1.5,1.5,10,15,116.453,-8.24946
488,6.56185,0,0,-1.5708,0,-8.22168,3,0,13.89,1.5,1.5,1.5,1.5,10,15,123.496,-8.22168
490,6.49484,0,0,-1.5708,0,-8.1939,3,0,13.89,1.5,1.5,1.5,1.5,10,15,130.925,-8.1939
492,7.33207,0,0,-1.5708,0,-8.16612,3,0,13.89,1.5,1.5,1.5,1.5,10,15,138.759,-8.16612
494,5.98568,0,0,-1.5708,0,-8.13834,3,0,13.89,1.5,1.5,1.5,1.5,10,15,147.017,-8.13834
496,6.32218,0,0,-1.5708,0,-8.11056,3,0,13.89,1.5,1.5,1.5,1.5,10,15,155.719,-8.11056
498,6.62887,0,0,-1.5708,0,-8.08278,3,0,13.89,1.5,1.5,1.5,1.5,10,15,164.886,-8.08278
500,6.30838,0,0,-1.5708,0,-8.055,3,0,13.89,1.5,1.5,1.5,1.5,10,15,174.539,-8.055
502,6.37336,0,0,-1.5708,0,-8.02722,3,0,13.89,1.5,1.5,1.5,1.5,10,15,184.702,-8.02722
504,6.03088,0,0,-1.5708,0,-7.99944,3,0,13.89,1.5,1.5,1.5,1.5,10,15,195.396,-7.99944
506,5.88576,0,0,-1.5708,0,-7.97166,3,0,13.89,1.5,1.5,1.5,1.5,10,15,206.647,-7.97166
508,5.94069,0,0,-1.5708,0,-7.94388,3,0,13.89,1.5,1.5,1.5,1.5,10,15,218.48,-7.94388
510,6.26394,0,0,-1.5708,0,-7.9161,3,0,13.89,1.5,1.5,1.5,1.5,10,15,230.92,-7.9161
512,6.07477,0,0,-1.5708,0,-7.88832,3,0,13.89,1.5,1.5,1.5,1.5,10,15,243.995,-7.88832
514,6.45613,0,0,-1.5708,0,-7.86054,3,0,13.89,1.5,1.5,1.5,1.5,10,15,257.732,-7.86054
516,6.05626,0,0,-1.5708,0,-7.83276,3,0,13.89,1.5,1.5,1.5,1.5,10,15,272.16,-7.83276
518,6.34328,0,0,-1.5708,0,-7.80498,3,0,13.89,1.5,1.5,1.5,1.5,10,15,287.309,-7.80498
520,6.3805,0,0,-1.5708,0,-7.7772,3,0,13.89,1.5,1.5,1.5,1.5,10,15,303.209,-7.7772
522,6.54717,0,0,-1.5708,0,-7.74942,3,0,13.89,1.5,1.5,1.5,1.5,10,15,319.893,-7.74942
524,6.77321,0,0,-1.5708,0,-7.72164,3,0,13.89,1.5,1.5,1.5,1.5,10,15,337.393,-7.72164
526,6.24902,0,0,-1.5708,0,-7.69386,3,0,13.89,1.5,1.5,1.5,1.5,10,15,355.743,-7.69386
528,6.42966,0,0,-1.5708,0,-7.66608,3,0,13.89,1.5,1.5,1.5,1.5,10,15,374.978,-7.66608
530,5.99986,0,0,-1.5708,0,-7.6383,3,0,13.89,1.5,1.5,1.5,1.5,10,15,395.135,-7.6383
532,6.18986,0,0,-1.5708,0,-7.61052,3,0,13.89,1.5,1.5,1.5,1.5,10,15,416.25,-7.61052
534,7.07524,0,0,-1.5708,0,-7.58274,3,0,13.89,1.5,1.5,1.5,1.5,10,15,438.362,-7.58274
536,5.98494,0,0,-1.5708,0,-7.55496,3,0,13.89,1.5,1.5,1.5,1.5,10,15,461.509,-7.55496
538,5.4743,0,0,-1.5708,0,-7.52718,3,0,13.89,1.5,1.5,1.5,1.5,10,15,485.734,-7.52718
540,5.4739,0,0,-1.5708,0,-7.4994,3,0,13.89,1.5,1.5,1.5,1.5,10,15,511.077,-7.4994
542,5.2639,0,0,-1.5708,0,-7.47162,3,0,13.89,1.5,1.5,1.5,1.5,10,15,537.581,-7.47162
544,5.29631,0,0,-1.5708,0,-7.44384,3,0,13.89,1.5,1.5,1.5,1.5,10,15,565.29,-7.44384
546,5.26622,0,0,-1.5708,0,-7.41606,3,0,13.89,1.5,1.5,1.5,1.5,10,15,594.251,-7.41606
548,5.18263,0,0,-1.5708,0,-7.38828,3,0,13.89,1.5,1.5,1.5,1.5,10,15,624.508,-7.38828
550,5.27828,0,0,-1.5708,0,-7.3605,3,0,13.89,1.5,1.5,1.5,1.5,10,15,656.111,-7.3605
552,5.62214,0,0,-1.5708,0,-7.33272,3,0,13.89,1.5,1.5,1.5,1.5,10,15,689.107,-7.33272
554,6.33135,0,0,-1.5708,0,-7.30494,3,0,13.89,1.5,1.5,1.5,1.5,10,15,723.547,-7.30494
556,6.30471,0,0,-1.5708,0,-7.27716,3,0,13.89,1.5,1.5,1.5,1.5,10,15,759.483,-7.27716
558,6.82467,0,0,-1.5708,0,-7.24938,3,0,13.89,1.5,1.5,1.5,1.5,10,15,796.967,-7.24938
560,6.68238,0,0,-1.5708,0,-7.2216,3,0,13.89,1.5,1.5,1.5,1.5,10,15,836.052,-7.2216
562,6.19022,0,0,-1.5708,0,-7.19382,3,0,13.89,1.5,1.5,1.5,1.5,10,15,876.794,-7.19382
564,7.29236,0,0,-1.5708,0,-7.16604,3,0,13.89,1.5,1.5,1.5,1.5,10,15,919.25,-7.16604
566,7.32421,0,0,-1.5708,0,-7.13826,3,0,13.89,1.5,1.5,1.5,1.5,10,15,963.476,-7.13826
568,6.07883,0,0,-1.5708,0,-7.11048,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1009.53,-7.11048
570,6.04688,0,0,-1.5708,0,-7.0827,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1057.47,-7.0827
572,6.38859,0,0,-1.5708,0,-7.05492,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1107.37,-7.05492
574,6.08038,0,0,-1.5708,0,-7.02714,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1159.28,-7.02714
576,6.08657,0,0,-1.5708,0,-6.99936,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1213.26,-6.99936
578,6.09881,0,0,-1.5708,0,-6.97158,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1269.38,-6.97158
580,6.01952,0,0,-1.5708,0,-6.9438,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1327.71,-6.9438
582,5.96173,0,0,-1.5708,0,-6.91602,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1388.31,-6.91602
584,5.98375,0,0,-1.5708,0,-6.88824,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1451.25,-6.88824
586,5.91177,0,0,-1.5708,0,-6.86046,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1516.61,-6.86046
588,6.21951,0,0,-1.5708,0,-6.83268,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1584.44,-6.83268
590,6.10205,0,0,-1.5708,0,-6.8049,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1654.82,-6.8049
592,5.31173,0,0,-1.5708,0,-6.77712,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1727.82,-6.77712
594,5.29387,0,0,-1.5708,0,-6.74934,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1803.52,-6.74934
596,5.20873,0,0,-1.5708,0,-6.72156,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1881.98,-6.72156
598,5.25799,0,0,-1.5708,0,-6.69378,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1963.29,-6.69378
600,5.18612,0,0,-1.5708,0,-6.666,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2047.52,-6.666
602,5.21229,0,0,-1.5708,0,-6.63822,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2134.74,-6.63822
604,5.22814,0,0,-1.5708,0,-6.61044,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2225.03,-6.61044
606,5.19234,0,0,-1.5708,0,-6.58266,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2318.47,-6.58266
608,5.20193,0,0,-1.5708,0,-6.55488,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2415.14,-6.55488
610,5.35971,0,0,-1.5708,0,-6.5271,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2515.11,-6.5271
612,5.19614,0,0,-1.5708,0,-6.49932,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2618.46,-6.49932
614,5.20614,0,0,-1.5708,0,-6.47154,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2725.28,-6.47154
616,5.29809,0,0,-1.5708,0,-6.44376,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2835.64,-6.44376
618,5.20823,0,0,-1.5708,0,-6.41598,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2949.62,-6.41598
620,5.18849,0,0,-1.5708,0,-6.3882,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3067.3,-6.3882
622,5.34824,0,0,-1.5708,0,-6.36042,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3188.76,-6.36042
624,5.26041,0,0,-1.5708,0,-6.33264,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3314.09,-6.33264
626,5.17344,0,0,-1.5708,0,-6.30486,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3443.36,-6.30486
628,5.2829,0,0,-1.5708,0,-6.27708,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3576.65,-6.27708
630,5.22308,0,0,-1.5708,0,-6.2493,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3714.05,-6.2493
632,5.21349,0,0,-1.5708,0,-6.22152,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3855.63,-6.22152
634,5.23809,0,0,-1.5708,0,-6.19374,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4001.46,-6.19374
636,5.2121,0,0,-1.5708,0,-6.16596,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4151.64,-6.16596
638,5.25894,0,0,-1.5708,0,-6.13818,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4306.24,-6.13818
640,5.29008,0,0,-1.5708,0,-6.1104,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4465.33,-6.1104
642,5.27901,0,0,-1.5708,0,-6.08262,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4628.99,-6.08262
644,5.28282,0,0,-1.5708,0,-6.05484,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4797.3,-6.05484
646,5.22654,0,0,-1.5708,0,-6.02706,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4970.34,-6.02706
648,5.26171,0,0,-1.5708,0,-5.99928,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5148.17,-5.99928
650,5.30072,0,0,-1.5708,0,-5.9715,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5330.87,-5.9715
652,5.20434,0,0,-1.5708,0,-5.94372,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5518.51,-5.94372
654,5.24607,0,0,-1.5708,0,-5.91594,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5711.16,-5.91594
656,5.14247,0,0,-1.5708,0,-5.88816,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5908.89,-5.88816
658,5.17406,0,0,-1.5708,0,-5.86038,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6111.77,-5.86038
660,5.16725,0,0,-1.5708,0,-5.8326,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6319.85,-5.8326
662,5.19715,0,0,-1.5708,0,-5.80482,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6533.21,-5.80482
664,5.22013,0,0,-1.5708,0,-5.77704,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6751.91,-5.77704
666,5.15298,0,0,-1.5708,0,-5.74926,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6976.0,-5.74926
668,5.17469,0,0,-1.5708,0,-5.72148,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7205.54,-5.72148
670,5.22864,0,0,-1.5708,0,-5.6937,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7440.59,-5.6937
672,5.16368,0,0,-1.5708,0,-5.66592,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7681.2,-5.66592
674,5.17128,0,0,-1.5708,0,-5.63814,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7927.41,-5.63814
676,5.90592,0,0,-1.5708,0,-5.61036,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8179.29,-5.61036
678,5.77306,0,0,-1.5708,0,-5.58258,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8436.86,-5.58258
680,5.8242,0,0,-1.5708,0,-5.5548,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8700.18,-5.5548
682,5.73456,0,0,-1.5708,0,-5.52702,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8969.28,-5.52702
684,5.84467,0,0,-1.5708,0,-5.49924,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9244.2,-5.49924
686,5.7994,0,0,-1.5708,0,-5.47146,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9524.96,-5.47146
688,5.82572,0,0,-1.5708,0,-5.44368,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9811.61,-5.44368
690,5.79717,0,0,-1.5708,0,-5.4159,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10104.2,-5.4159
692,5.94846,0,0,-1.5708,0,-5.38812,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10402.6,-5.38812
694,6.03242,0,0,-1.5708,0,-5.36034,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10707.1,-5.36034
696,6.12089,0,0,-1.5708,0,-5.33256,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11017.5,-5.33256
698,6.11736,0,0,-1.5708,0,-5.30478,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11333.8,-5.30478
700,6.04612,0,0,-1.5708,0,-5.277,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11656.2,-5.277
702,6.02733,0,0,-1.5708,0,-5.24922,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11984.5,-5.24922
704,6.04687,0,0,-1.5708,0,-5.22144,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12318.9,-5.22144
706,5.92155,0,0,-1.5708,0,-5.19366,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12659.2,-5.19366
708,5.85784,0,0,-1.5708,0,-5.16588,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13005.5,-5.16588
710,5.27848,0,0,-1.5708,0,-5.1381,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13357.7,-5.1381
712,5.19121,0,0,-1.5708,0,-5.11032,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13715.9,-5.11032
714,5.32047,0,0,-1.5708,0,-5.08254,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14080.1,-5.08254
716,5.19935,0,0,-1.5708,0,-5.05476,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14450.1,-5.05476
718,5.21036,0,0,-1.5708,0,-5.02698,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14826.0,-5.02698
720,5.21573,0,0,-1.5708,0,-4.9992,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15207.7,-4.9992
722,5.22251,0,0,-1.5708,0,-4.97142,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15595.3,-4.97142
724,5.18294,0,0,-1.5708,0,-4.94364,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15988.6,-4.94364
726,5.26436,0,0,-1.5708,0,-4.91586,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16387.6,-4.91586
728,5.16705,0,0,-1.5708,0,-4.88808,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16792.3,-4.88808
730,5.2173,0,0,-1.5708,0,-4.8603,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17202.6,-4.8603
732,5.25019,0,0,-1.5708,0,-4.83252,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17618.4,-4.83252
734,5.20226,0,0,-1.5708,0,-4.80474,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18039.7,-4.80474
736,5.38364,0,0,-1.5708,0,-4.77696,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18466.4,-4.77696
738,6.24275,0,0,-1.5708,0,-4.74918,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18898.4,-4.74918
740,5.43816,0,0,-1.5708,0,-4.7214,3,0,13.89,1.5,1.5,1.5,1.5,10,15,19335.7,-4.7214
742,5.33049,0,0,-1.5708,0,-4.69362,3,0,13.89,1.5,1.5,1.5,1.5,10,15,19778.2,-4.69362
744,7.70267,0,0,-1.5708,0,-4.66584,3,0,13.89,1.5,1.5,1.5,1.5,10,15,20225.7,-4.66584
746,8.4942,0,0,-1.5708,0,-4.63806,3,0,13.89,1.5,1.5,1.5,1.5,10,15,20678.2,-4.63806
748,6.76416,0,0,-1.5708,0,-4.61028,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21135.6,-4.61028
750,5.41391,0,0,-1.5708,0,-4.5825,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21597.8,-4.5825
752,5.26043,0,0,-1.5708,0,-4.55472,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22064.7,-4.55472
754,5.16257,0,0,-1.5708,0,-4.52694,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22536.2,-4.52694
756,5.31083,0,0,-1.5708,0,-4.49916,3,0,13.89,1.5,1.5,1.5,1.5,10,15,23012.1,-4.49916
758,5.19926,0,0,-1.5708,0,-4.47138,3,0,13.89,1.5,1.5,1.5,1.5,10,15,23492.3,-4.47138
760,5.19959,0,0,-1.5708,0,-4.4436,3,0,13.89,1.5,1.5,1.5,1.5,10,15,23976.8,-4.4436
762,5.23484,0,0,-1.5708,0,-4.41582,3,0,13.89,1.5,1.5,1.5,1.5,10,15,24465.4,-4.41582
764,5.19722,0,0,-1.5708,0,-4.38804,3,0,13.89,1.5,1.5,1.5,1.5,10,15,24957.9,-4.38804
766,5.17711,0,0,-1.5708,0,-4.36026,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25454.2,-4.36026
768,5.9013,0,0,-1.5708,0,-4.33248,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25954.2,-4.33248
770,5.85417,0,0,-1.5708,0,-4.3047,3,0,13.89,1.5,1.5,1.5,1.5,10,15,26457.8,-4.3047
772,5.86086,0,0,-1.5708,0,-4.27692,3,0,13.89,1.5,1.5,1.5,1.5,10,15,26964.8,-4.27692
774,5.66634,0,0,-1.5708,0,-4.24914,3,0,13.89,1.5,1.5,1.5,1.5,10,15,27475.0,-4.24914
776,5.19862,0,0,-1.5708,0,-4.22136,3,0,13.89,1.5,1.5,1.5,1.5,10,15,27988.3,-4.22136
778,5.28505,0,0,-1.5708,0,-4.19358,3,0,13.89,1.5,1.5,1.5,1.5,10,15,28504.6,-4.19358
780,5.19683,0,0,-1.5708,0,-4.1658,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29023.6,-4.1658
782,5.69328,0,0,-1.5708,0,-4.13802,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29545.3,-4.13802
784,6.40507,0,0,-1.5708,0,-4.11024,3,0,13.89,1.5,1.5,1.5,1.5,10,15,30069.4,-4.11024
786,6.23088,0,0,-1.5708,0,-4.08246,3,0,13.89,1.5,1.5,1.5,1.5,10,15,30595.8,-4.08246
788,6.13415,0,0,-1.5708,0,-4.05468,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31124.4,-4.05468
790,6.01998,0,0,-1.5708,0,-4.0269,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31654.9,-4.0269
792,5.93955,0,0,-1.5708,0,-3.99912,3,0,13.89,1.5,1.5,1.5,1.5,10,15,32187.2,-3.99912
794,5.94289,0,0,-1.5708,0,-3.97134,3,0,13.89,1.5,1.5,1.5,1.5,10,15,32721.1,-3.97134
796,6.15979,0,0,-1.5708,0,-3.94356,3,0,13.89,1.5,1.5,1.5,1.5,10,15,33256.4,-3.94356
798,6.08669,0,0,-1.5708,0,-3.91578,3,0,13.89,1.5,1.5,1.5,1.5,10,15,33793.0,-3.91578
800,5.99905,0,0,-1.5708,0,-3.888,3,0,13.89,1.5,1.5,1.5,1.5,10,15,34330.6,-3.888
802,6.81055,0,0,-1.5708,0,-3.86022,3,0,13.89,1.5,1.5,1.5,1.5,10,15,34869.1,-3.86022
804,6.06556,0,0,-1.5708,0,-3.83244,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35408.3,-3.83244
806,5.23127,0,0,-1.5708,0,-3.80466,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35948.1,-3.80466
808,5.29365,0,0,-1.5708,0,-3.77688,3,0,13.89,1.5,1.5,1.5,1.5,10,15,36488.2,-3.77688
810,5.81023,0,0,-1.5708,0,-3.7491,3,0,13.89,1.5,1.5,1.5,1.5,10,15,37028.4,-3.7491
812,5.93329,0,0,-1.5708,0,-3.72132,3,0,13.89,1.5,1.5,1.5,1.5,10,15,37568.7,-3.72132
814,6.07565,0,0,-1.5708,0,-3.69354,3,0,13.89,1.5,1.5,1.5,1.5,10,15,38108.7,-3.69354
816,6.34189,0,0,-1.5708,0,-3.66576,3,0,13.89,1.5,1.5,1.5,1.5,10,15,38648.2,-3.66576
818,6.53586,0,0,-1.5708,0,-3.63798,3,0,13.89,1.5,1.5,1.5,1.5,10,15,39187.3,-3.63798
820,7.19238,0,0,-1.5708,0,-3.6102,3,0,13.89,1.5,1.5,1.5,1.5,10,15,39725.5,-3.6102
822,6.55607,0,0,-1.5708,0,-3.58242,3,0,13.89,1.5,1.5,1.5,1.5,10,15,40262.8,-3.58242
824,6.91895,0,0,-1.5708,0,-3.55464,3,0,13.89,1.5,1.5,1.5,1.5,10,15,40798.9,-3.55464
826,7.46647,0,0,-1.5708,0,-3.52686,3,0,13.89,1.5,1.5,1.5,1.5,10,15,41333.7,-3.52686
828,5.82244,0,0,-1.5708,0,-3.49908,3,0,13.89,1.5,1.5,1.5,1.5,10,15,41867.0,-3.49908
830,5.33605,0,0,-1.5708,0,-3.4713,3,0,13.89,1.5,1.5,1.5,1.5,10,15,42398.6,-3.4713
832,5.35657,0,0,-1.5708,0,-3.44352,3,0,13.89,1.5,1.5,1.5,1.5,10,15,42928.3,-3.44352
834,5.62648,0,0,-1.5708,0,-3.41574,3,0,13.89,1.5,1.5,1.5,1.5,10,15,43455.9,-3.41574
836,5.3365,0,0,-1.5708,0,-3.38796,3,0,13.89,1.5,1.5,1.5,1.5,10,15,43981.4,-3.38796
838,5.29947,0,0,-1.5708,0,-3.36018,3,0,13.89,1.5,1.5,1.5,1.5,10,15,44504.4,-3.36018
840,5.2975,0,0,-1.5708,0,-3.3324,3,0,13.89,1.5,1.5,1.5,1.5,10,15,45024.9,-3.3324
842,5.88675,0,0,-1.5708,0,-3.30462,3,0,13.89,1.5,1.5,1.5,1.5,10,15,45542.6,-3.30462
844,6.23416,0,0,-1.5708,0,-3.27684,3,0,13.89,1.5,1.5,1.5,1.5,10,15,46057.3,-3.27684
846,5.43739,0,0,-1.5708,0,-3.24906,3,0,13.89,1.5,1.5,1.5,1.5,10,15,46569.0,-3.24906
848,5.84578,0,0,-1.5708,0,-3.22128,3,0,13.89,1.5,1.5,1.5,1.5,10,15,47077.5,-3.22128
850,5.25332,0,0,-1.5708,0,-3.1935,3,0,13.89,1.5,1.5,1.5,1.5,10,15,47582.5,-3.1935
852,5.29813,0,0,-1.5708,0,-3.16572,3,0,13.89,1.5,1.5,1.5,1.5,10,15,48084.0,-3.16572
854,5.28961,0,0,-1.5708,0,-3.13794,3,0,13.89,1.5,1.5,1.5,1.5,10,15,48581.7,-3.13794
856,5.3928,0,0,-1.5708,0,-3.11016,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49075.5,-3.11016
858,5.27493,0,0,-1.5708,0,-3.08238,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49565.3,-3.08238
860,5.77637,0,0,-1.5708,0,-3.0546,3,0,13.89,1.5,1.5,1.5,1.5,10,15,50050.9,-3.0546
862,6.35111,0,0,-1.5708,0,-3.02682,3,0,13.89,1.5,1.5,1.5,1.5,10,15,50532.2,-3.02682
864,7.1596,0,0,-1.5708,0,-2.99904,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51009.0,-2.99904
866,9.38278,0,0,-1.5708,0,-2.97126,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51481.3,-2.97126
868,12.1529,0,0,-1.5708,0,-2.94348,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51948.7,-2.94348
870,10.6799,0,0,-1.5708,0,-2.9157,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52411.3,-2.9157
872,10.1691,0,0,-1.5708,0,-2.88792,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52868.9,-2.88792
874,6.7514,0,0,-1.5708,0,-2.86014,3,0,13.89,1.5,1.5,1.5,1.5,10,15,53321.4,-2.86014
876,6.22882,0,0,-1.5708,0,-2.83236,3,0,13.89,1.5,1.5,1.5,1.5,10,15,53768.7,-2.83236
878,5.33034,0,0,-1.5708,0,-2.80458,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54210.6,-2.80458
880,5.35425,0,0,-1.5708,0,-2.7768,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54647.0,-2.7768
882,6.30313,0,0,-1.5708,0,-2.74902,3,0,13.89,1.5,1.5,1.5,1.5,10,15,55077.9,-2.74902
884,6.02375,0,0,-1.5708,0,-2.72124,3,0,13.89,1.5,1.5,1.5,1.5,10,15,55503.1,-2.72124
886,9.87328,0,0,-1.5708,0,-2.69346,3,0,13.89,1.5,1.5,1.5,1.5,10,15,55922.5,-2.69346
888,8.98889,0,0,-1.5708,0,-2.66568,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56336.0,-2.66568
890,6.39755,0,0,-1.5708,0,-2.6379,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56743.6,-2.6379
892,5.30429,0,0,-1.5708,0,-2.61012,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57145.2,-2.61012
894,5.24295,0,0,-1.5708,0,-2.58234,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57540.6,-2.58234
896,5.30643,0,0,-1.5708,0,-2.55456,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57929.8,-2.55456
898,5.2651,0,0,-1.5708,0,-2.52678,3,0,13.89,1.5,1.5,1.5,1.5,10,15,58312.7,-2.52678
900,5.31696,0,0,-1.5708,0,-2.499,3,0,13.89,1.5,1.5,1.5,1.5,10,15,58689.3,-2.499
902,5.35474,0,0,-1.5708,0,-2.47122,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59059.4,-2.47122
904,5.32605,0,0,-1.5708,0,-2.44344,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59423.1,-2.44344
906,5.27975,0,0,-1.5708,0,-2.41566,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59780.2,-2.41566
908,5.52463,0,0,-1.5708,0,-2.38788,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60130.7,-2.38788
910,5.36622,0,0,-1.5708,0,-2.3601,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60474.6,-2.3601
912,6.00238,0,0,-1.5708,0,-2.33232,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60811.8,-2.33232
914,5.59954,0,0,-1.5708,0,-2.30454,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61142.2,-2.30454
916,5.33636,0,0,-1.5708,0,-2.27676,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61465.9,-2.27676
918,5.33469,0,0,-1.5708,0,-2.24898,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61782.7,-2.24898
920,5.56383,0,0,-1.5708,0,-2.2212,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62092.8,-2.2212
922,5.39837,0,0,-1.5708,0,-2.19342,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62395.9,-2.19342
924,6.64727,0,0,-1.5708,0,-2.16564,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62692.2,-2.16564
926,6.8335,0,0,-1.5708,0,-2.13786,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62981.5,-2.13786
928,5.67042,0,0,-1.5708,0,-2.11008,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63263.9,-2.11008
930,5.43253,0,0,-1.5708,0,-2.0823,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63539.4,-2.0823
932,5.50382,0,0,-1.5708,0,-2.05452,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63807.9,-2.05452
934,5.24205,0,0,-1.5708,0,-2.02674,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64069.4,-2.02674
936,5.29821,0,0,-1.5708,0,-1.99896,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64324.0,-1.99896
938,5.29174,0,0,-1.5708,0,-1.97118,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64571.6,-1.97118
940,5.23044,0,0,-1.5708,0,-1.9434,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64812.2,-1.9434
942,5.30479,0,0,-1.5708,0,-1.91562,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65045.8,-1.91562
944,5.36072,0,0,-1.5708,0,-1.88784,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65272.5,-1.88784
946,5.25863,0,0,-1.5708,0,-1.86006,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65492.3,-1.86006
948,5.26476,0,0,-1.5708,0,-1.83228,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65705.1,-1.83228
950,5.26387,0,0,-1.5708,0,-1.8045,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65911.0,-1.8045
952,5.3494,0,0,-1.5708,0,-1.77672,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66110.0,-1.77672
954,6.21917,0,0,-1.5708,0,-1.74894,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66302.1,-1.74894
956,5.7994,0,0,-1.5708,0,-1.72116,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66487.3,-1.72116
958,7.06557,0,0,-1.5708,0,-1.69338,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66665.7,-1.69338
960,7.50414,0,0,-1.5708,0,-1.6656,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66837.3,-1.6656
962,8.06862,0,0,-1.5708,0,-1.63782,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67002.1,-1.63782
964,8.30041,0,0,-1.5708,0,-1.61004,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67160.2,-1.61004
966,7.68539,0,0,-1.5708,0,-1.58226,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67311.5,-1.58226
968,7.14975,0,0,-1.5708,0,-1.55448,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67456.1,-1.55448
970,7.16372,0,0,-1.5708,0,-1.5267,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67594.1,-1.5267
972,7.20993,0,0,-1.5708,0,-1.49892,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67725.5,-1.49892
974,7.09918,0,0,-1.5708,0,-1.47114,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67850.3,-1.47114
976,7.08152,0,0,-1.5708,0,-1.44336,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67968.5,-1.44336
978,7.15454,0,0,-1.5708,0,-1.41558,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68080.3,-1.41558
980,7.28988,0,0,-1.5708,0,-1.3878,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68185.6,-1.3878
982,7.50503,0,0,-1.5708,0,-1.36002,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68284.5,-1.36002
984,7.1677,0,0,-1.5708,0,-1.33224,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68377.0,-1.33224
986,7.27162,0,0,-1.5708,0,-1.30446,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68463.1,-1.30446
988,7.46813,0,0,-1.5708,0,-1.27668,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68543.1,-1.27668
990,7.20709,0,0,-1.5708,0,-1.2489,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68616.7,-1.2489
992,8.07946,0,0,-1.5708,0,-1.22112,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68684.2,-1.22112
994,7.2527,0,0,-1.5708,0,-1.19334,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68745.6,-1.19334
996,7.83841,0,0,-1.5708,0,-1.16556,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68800.9,-1.16556
998,7.10816,0,0,-1.5708,0,-1.13778,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68850.1,-1.13778
1000,7.98374,0,0,-1.5708,0,-1.11,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68893.4,-1.11
1002,10.0775,0,0,-1.5708,0,-1.08222,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68930.7,-1.08222
1004,7.40913,0,0,-1.5708,0,-1.05444,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68962.1,-1.05444
1006,7.16073,0,0,-1.5708,0,-1.02666,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68987.7,-1.02666
1008,7.23426,0,0,-1.5708,0,-0.998879,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69007.6,-0.998879
1010,7.20042,0,0,-1.5708,0,-0.971099,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69021.7,-0.971099
1012,7.23418,0,0,-1.5708,0,-0.943319,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69030.1,-0.943319
1014,7.74807,0,0,-1.5708,0,-0.915539,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69033.0,-0.915539
1016,7.54775,0,0,-1.5708,0,-0.887759,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69030.2,-0.887759
1018,7.42879,0,0,-1.5708,0,-0.859979,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69022.0,-0.859979
1020,9.30188,0,0,-1.5708,0,-0.832199,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69008.3,-0.832199
1022,7.57053,0,0,-1.5708,0,-0.804419,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68989.2,-0.804419
1024,7.60986,0,0,-1.5708,0,-0.776639,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68964.8,-0.776639
1026,7.52025,0,0,-1.5708,0,-0.748859,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68935.0,-0.748859
1028,7.52388,0,0,-1.5708,0,-0.721079,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68900.1,-0.721079
1030,7.39755,0,0,-1.5708,0,-0.693299,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68859.9,-0.693299
1032,7.20814,0,0,-1.5708,0,-0.665519,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68814.6,-0.665519
1034,7.5079,0,0,-1.5708,0,-0.637739,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68764.3,-0.637739
1036,8.33843,0,0,-1.5708,0,-0.609959,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68708.9,-0.609959
1038,7.44976,0,0,-1.5708,0,-0.582179,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68648.6,-0.582179
1040,7.61791,0,0,-1.5708,0,-0.554399,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68583.3,-0.554399
1042,7.31122,0,0,-1.5708,0,-0.526619,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68513.3,-0.526619
1044,8.33649,0,0,-1.5708,0,-0.498839,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68438.4,-0.498839
1046,7.67211,0,0,-1.5708,0,-0.471059,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68358.8,-0.471059
1048,7.26921,0,0,-1.5708,0,-0.443279,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68274.4,-0.443279
1050,7.25567,0,0,-1.5708,0,-0.415499,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68185.5,-0.415499
1052,7.43098,0,0,-1.5708,0,-0.387719,3,0,13.89,1.5,1.5,1.5,1.5,10,15,68092.0,-0.387719
1054,7.49501,0,0,-1.5708,0,-0.359939,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67993.9,-0.359939
1056,7.50214,0,0,-1.5708,0,-0.332159,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67891.4,-0.332159
1058,8.37711,0,0,-1.5708,0,-0.304379,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67784.5,-0.304379
1060,7.24192,0,0,-1.5708,0,-0.276599,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67673.2,-0.276599
1062,7.62416,0,0,-1.5708,0,-0.248819,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67557.7,-0.248819
1064,8.57202,0,0,-1.5708,0,-0.221039,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67437.8,-0.221039
1066,10.2719,0,0,-1.5708,0,-0.193259,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67313.8,-0.193259
1068,11.6641,0,0,-1.5708,0,-0.165479,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67185.7,-0.165479
1070,11.4378,0,0,-1.5708,0,-0.137699,3,0,13.89,1.5,1.5,1.5,1.5,10,15,67053.4,-0.137699
1072,11.9177,0,0,-1.5708,0,-0.109919,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66917.1,-0.109919
1074,11.5228,0,0,-1.5708,0,-0.0821393,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66776.9,-0.0821393
1076,11.3098,0,0,-1.5708,0,-0.0543593,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66632.7,-0.0543593
1078,11.3395,0,0,-1.5708,0,-0.0265793,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66484.7,-0.0265793
1080,7.69013,0,0,-1.5708,0,0.00120071,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66332.8,0.00120071
1082,7.20528,0,0,-1.5708,0,0.0289807,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66177.2,0.0289807
1084,7.22596,0,0,-1.5708,0,0.0567607,3,0,13.89,1.5,1.5,1.5,1.5,10,15,66017.9,0.0567607
1086,7.19109,0,0,-1.5708,0,0.0845407,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65854.9,0.0845407
1088,7.14508,0,0,-1.5708,0,0.112321,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65688.3,0.112321
1090,7.89482,0,0,-1.5708,0,0.140101,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65518.2,0.140101
1092,8.28542,0,0,-1.5708,0,0.167881,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65344.6,0.167881
1094,8.35854,0,0,-1.5708,0,0.195661,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65167.5,0.195661
1096,9.95739,0,0,-1.5708,0,0.223441,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64987.1,0.223441
1098,9.83891,0,0,-1.5708,0,0.251221,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64803.3,0.251221
1100,9.45781,0,0,-1.5708,0,0.279001,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64616.3,0.279001
1102,8.96565,0,0,-1.5708,0,0.306781,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64426.0,0.306781
1104,7.99385,0,0,-1.5708,0,0.334561,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64232.5,0.334561
1106,8.14221,0,0,-1.5708,0,0.362341,3,0,13.89,1.5,1.5,1.5,1.5,10,15,64035.9,0.362341
1108,10.3894,0,0,-1.5708,0,0.390121,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63836.2,0.390121
1110,10.9569,0,0,-1.5708,0,0.417901,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63633.6,0.417901
1112,10.7631,0,0,-1.5708,0,0.445681,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63427.9,0.445681
1114,11.4507,0,0,-1.5708,0,0.473461,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63219.3,0.473461
1116,8.04201,0,0,-1.5708,0,0.501241,3,0,13.89,1.5,1.5,1.5,1.5,10,15,63007.8,0.501241
1118,7.21208,0,0,-1.5708,0,0.529021,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62793.5,0.529021
1120,7.12637,0,0,-1.5708,0,0.556801,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62576.4,0.556801
1122,7.30008,0,0,-1.5708,0,0.584581,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62356.6,0.584581
1124,7.15088,0,0,-1.5708,0,0.612361,3,0,13.89,1.5,1.5,1.5,1.5,10,15,62134.2,0.612361
1126,8.24043,0,0,-1.5708,0,0.640141,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61909.1,0.640141
1128,8.23106,0,0,-1.5708,0,0.667921,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61681.4,0.667921
1130,8.29303,0,0,-1.5708,0,0.695701,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61451.1,0.695701
1132,8.36119,0,0,-1.5708,0,0.723481,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61218.4,0.723481
1134,8.26038,0,0,-1.5708,0,0.751261,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60983.2,0.751261
1136,8.18742,0,0,-1.5708,0,0.779041,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60745.6,0.779041
1138,8.16977,0,0,-1.5708,0,0.806821,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60505.6,0.806821
1140,8.4197,0,0,-1.5708,0,0.834601,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60263.4,0.834601
1142,10.393,0,0,-1.5708,0,0.862381,3,0,13.89,1.5,1.5,1.5,1.5,10,15,60018.8,0.862381
1144,8.7105,0,0,-1.5708,0,0.890161,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59772.0,0.890161
1146,8.24232,0,0,-1.5708,0,0.917941,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59523.0,0.917941
1148,8.97964,0,0,-1.5708,0,0.945721,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59271.9,0.945721
1150,7.63336,0,0,-1.5708,0,0.973501,3,0,13.89,1.5,1.5,1.5,1.5,10,15,59018.6,0.973501
1152,7.21323,0,0,-1.5708,0,1.00128,3,0,13.89,1.5,1.5,1.5,1.5,10,15,58763.3,1.00128
1154,7.2706,0,0,-1.5708,0,1.02906,3,0,13.89,1.5,1.5,1.5,1.5,10,15,58505.9,1.02906
1156,7.67305,0,0,-1.5708,0,1.05684,3,0,13.89,1.5,1.5,1.5,1.5,10,15,58246.5,1.05684
1158,7.21473,0,0,-1.5708,0,1.08462,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57985.1,1.08462
1160,7.60843,0,0,-1.5708,0,1.1124,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57721.8,1.1124
1162,7.44517,0,0,-1.5708,0,1.14018,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57456.6,1.14018
1164,7.41482,0,0,-1.5708,0,1.16796,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57189.5,1.16796
1166,7.33505,0,0,-1.5708,0,1.19574,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56920.6,1.19574
1168,7.66322,0,0,-1.5708,0,1.22352,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56649.8,1.22352
1170,9.66033,0,0,-1.5708,0,1.2513,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56377.3,1.2513
1172,10.1388,0,0,-1.5708,0,1.27908,3,0,13.89,1.5,1.5,1.5,1.5,10,15,56103.0,1.27908
1174,11.6949,0,0,-1.5708,0,1.30686,3,0,13.89,1.5,1.5,1.5,1.5,10,15,55827.0,1.30686
1176,14.365,0,0,-1.5708,0,1.33464,3,0,13.89,1.5,1.5,1.5,1.5,10,15,55549.2,1.33464
1178,15.0555,0,0,-1.5708,0,1.36242,3,0,13.89,1.5,1.5,1.5,1.5,10,15,55269.8,1.36242
1180,13.6199,0,0,-1.5708,0,1.3902,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54988.7,1.3902
1182,12.0258,0,0,-1.5708,0,1.41798,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54706.0,1.41798
1184,8.06946,0,0,-1.5708,0,1.44576,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54421.6,1.44576
1186,10.5198,0,0,-1.5708,0,1.47354,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54135.6,1.47354
1188,8.64106,0,0,-1.5708,0,1.50132,3,0,13.89,1.5,1.5,1.5,1.5,10,15,53848.1,1.50132
1190,8.5613,0,0,-1.5708,0,1.5291,3,0,13.89,1.5,1.5,1.5,1.5,10,15,53559.0,1.5291
1192,7.8364,0,0,-1.5708,0,1.55688,3,0,13.89,1.5,1.5,1.5,1.5,10,15,53268.4,1.55688
1194,7.17806,0,0,-1.5708,0,1.58466,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52976.2,1.58466
1196,7.21112,0,0,-1.5708,0,1.61244,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52682.5,1.61244
1198,7.13772,0,0,-1.5708,0,1.64022,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52387.3,1.64022
1200,7.35139,0,0,-1.5708,0,1.668,3,0,13.89,1.5,1.5,1.5,1.5,10,15,52090.6,1.668
1202,7.20989,0,0,-1.5708,0,1.69578,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51792.4,1.69578
1204,7.42277,0,0,-1.5708,0,1.72356,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51492.7,1.72356
1206,8.32888,0,0,-1.5708,0,1.75134,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51191.6,1.75134
1208,7.35872,0,0,-1.5708,0,1.77912,3,0,13.89,1.5,1.5,1.5,1.5,10,15,50889.0,1.77912
1210,7.34537,0,0,-1.5708,0,1.8069,3,0,13.89,1.5,1.5,1.5,1.5,10,15,50585.0,1.8069
1212,10.9034,0,0,-1.5708,0,1.83468,3,0,13.89,1.5,1.5,1.5,1.5,10,15,50279.5,1.83468
1214,11.4113,0,0,-1.5708,0,1.86246,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49972.6,1.86246
1216,8.68328,0,0,-1.5708,0,1.89024,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49664.3,1.89024
1218,7.27405,0,0,-1.5708,0,1.91802,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49354.5,1.91802
1220,8.18043,0,0,-1.5708,0,1.9458,3,0,13.89,1.5,1.5,1.5,1.5,10,15,49043.3,1.9458
1222,12.4635,0,0,-1.5708,0,1.97358,3,0,13.89,1.5,1.5,1.5,1.5,10,15,48730.7,1.97358
1224,12.8993,0,0,-1.5708,0,2.00136,3,0,13.89,1.5,1.5,1.5,1.5,10,15,48416.7,2.00136
1226,12.7189,0,0,-1.5708,0,2.02914,3,0,13.89,1.5,1.5,1.5,1.5,10,15,48101.3,2.02914
1228,11.8871,0,0,-1.5708,0,2.05692,3,0,13.89,1.5,1.5,1.5,1.5,10,15,47784.4,2.05692
1230,9.82628,0,0,-1.5708,0,2.0847,3,0,13.89,1.5,1.5,1.5,1.5,10,15,47466.1,2.0847
1232,7.59356,0,0,-1.5708,0,2.11248,3,0,13.89,1.5,1.5,1.5,1.5,10,15,47146.5,2.11248
1234,7.24733,0,0,-1.5708,0,2.14026,3,0,13.89,1.5,1.5,1.5,1.5,10,15,46825.4,2.14026
1236,7.24818,0,0,-1.5708,0,2.16804,3,0,13.89,1.5,1.5,1.5,1.5,10,15,46502.9,2.16804
1238,7.32248,0,0,-1.5708,0,2.19582,3,0,13.89,1.5,1.5,1.5,1.5,10,15,46179.0,2.19582
1240,7.16733,0,0,-1.5708,0,2.2236,3,0,13.89,1.5,1.5,1.5,1.5,10,15,45853.8,2.2236
1242,7.48888,0,0,-1.5708,0,2.25138,3,0,13.89,1.5,1.5,1.5,1.5,10,15,45527.1,2.25138
1244,8.42501,0,0,-1.5708,0,2.27916,3,0,13.89,1.5,1.5,1.5,1.5,10,15,45199.0,2.27916
1246,10.7203,0,0,-1.5708,0,2.30694,3,0,13.89,1.5,1.5,1.5,1.5,10,15,44869.5,2.30694
1248,14.3842,0,0,-1.5708,0,2.33472,3,0,13.89,1.5,1.5,1.5,1.5,10,15,44538.6,2.33472
1250,14.9352,0,0,-1.5708,0,2.3625,3,0,13.89,1.5,1.5,1.5,1.5,10,15,44206.3,2.3625
1252,15.6358,0,0,-1.5708,0,2.39028,3,0,13.89,1.5,1.5,1.5,1.5,10,15,43872.7,2.39028
1254,15.8345,0,0,-1.5708,0,2.41806,3,0,13.89,1.5,1.5,1.5,1.5,10,15,43537.6,2.41806
1256,14.9995,0,0,-1.5708,0,2.44584,3,0,13.89,1.5,1.5,1.5,1.5,10,15,43201.2,2.44584
1258,13.9517,0,0,-1.5708,0,2.47362,3,0,13.89,1.5,1.5,1.5,1.5,10,15,42863.3,2.47362
1260,13.9382,0,0,-1.5708,0,2.5014,3,0,13.89,1.5,1.5,1.5,1.5,10,15,42524.2,2.5014
1262,14.5634,0,0,-1.5708,0,2.52918,3,0,13.89,1.5,1.5,1.5,1.5,10,15,42183.6,2.52918
1264,14.0343,0,0,-1.5708,0,2.55696,3,0,13.89,1.5,1.5,1.5,1.5,10,15,41841.7,2.55696
1266,13.9631,0,0,-1.5708,0,2.58474,3,0,13.89,1.5,1.5,1.5,1.5,10,15,41498.4,2.58474
1268,9.81214,0,0,-1.5708,0,2.61252,3,0,13.89,1.5,1.5,1.5,1.5,10,15,41153.8,2.61252
1270,7.27162,0,0,-1.5708,0,2.6403,3,0,13.89,1.5,1.5,1.5,1.5,10,15,40807.9,2.6403
1272,7.3323,0,0,-1.5708,0,2.66808,3,0,13.89,1.5,1.5,1.5,1.5,10,15,40460.6,2.66808
1274,7.24718,0,0,-1.5708,0,2.69586,3,0,13.89,1.5,1.5,1.5,1.5,10,15,40112.1,2.69586
1276,7.32111,0,0,-1.5708,0,2.72364,3,0,13.89,1.5,1.5,1.5,1.5,10,15,39762.2,2.72364
1278,7.19294,0,0,-1.5708,0,2.75142,3,0,13.89,1.5,1.5,1.5,1.5,10,15,39411.1,2.75142
1280,7.23708,0,0,-1.5708,0,2.7792,3,0,13.89,1.5,1.5,1.5,1.5,10,15,39058.8,2.7792
1282,7.17535,0,0,-1.5708,0,2.80698,3,0,13.89,1.5,1.5,1.5,1.5,10,15,38705.1,2.80698
1284,7.15221,0,0,-1.5708,0,2.83476,3,0,13.89,1.5,1.5,1.5,1.5,10,15,38350.3,2.83476
1286,7.21451,0,0,-1.5708,0,2.86254,3,0,13.89,1.5,1.5,1.5,1.5,10,15,37994.3,2.86254
1288,7.21155,0,0,-1.5708,0,2.89032,3,0,13.89,1.5,1.5,1.5,1.5,10,15,37637.1,2.89032
1290,7.35376,0,0,-1.5708,0,2.9181,3,0,13.89,1.5,1.5,1.5,1.5,10,15,37278.7,2.9181
1292,7.13196,0,0,-1.5708,0,2.94588,3,0,13.89,1.5,1.5,1.5,1.5,10,15,36919.3,2.94588
1294,7.77595,0,0,-1.5708,0,2.97366,3,0,13.89,1.5,1.5,1.5,1.5,10,15,36558.7,2.97366
1296,8.24153,0,0,-1.5708,0,3.00144,3,0,13.89,1.5,1.5,1.5,1.5,10,15,36197.1,3.00144
1298,10.1477,0,0,-1.5708,0,3.02922,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35834.5,3.02922
1300,7.60162,0,0,-1.5708,0,3.057,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35470.8,3.057
1302,7.51193,0,0,-1.5708,0,3.08478,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35106.2,3.08478
1304,7.63603,0,0,-1.5708,0,3.11256,3,0,13.89,1.5,1.5,1.5,1.5,10,15,34740.7,3.11256
1306,7.30461,0,0,-1.5708,0,3.14034,3,0,13.89,1.5,1.5,1.5,1.5,10,15,34374.3,3.14034
1308,7.17303,0,0,-1.5708,0,3.16812,3,0,13.89,1.5,1.5,1.5,1.5,10,15,34007.1,3.16812
1310,7.79014,0,0,-1.5708,0,3.1959,3,0,13.89,1.5,1.5,1.5,1.5,10,15,33639.1,3.1959
1312,8.21851,0,0,-1.5708,0,3.22368,3,0,13.89,1.5,1.5,1.5,1.5,10,15,33270.3,3.22368
1314,9.92095,0,0,-1.5708,0,3.25146,3,0,13.89,1.5,1.5,1.5,1.5,10,15,32900.8,3.25146
1316,8.95684,0,0,-1.5708,0,3.27924,3,0,13.89,1.5,1.5,1.5,1.5,10,15,32530.7,3.27924
1318,10.7369,0,0,-1.5708,0,3.30702,3,0,13.89,1.5,1.5,1.5,1.5,10,15,32160.0,3.30702
1320,10.6542,0,0,-1.5708,0,3.3348,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31788.7,3.3348
1322,12.2334,0,0,-1.5708,0,3.36258,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31417.0,3.36258
1324,12.895,0,0,-1.5708,0,3.39036,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31044.8,3.39036
1326,12.6265,0,0,-1.5708,0,3.41814,3,0,13.89,1.5,1.5,1.5,1.5,10,15,30672.2,3.41814
1328,12.1374,0,0,-1.5708,0,3.44592,3,0,13.89,1.5,1.5,1.5,1.5,10,15,30299.4,3.44592
1330,11.0633,0,0,-1.5708,0,3.4737,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29926.2,3.4737
1332,11.8859,0,0,-1.5708,0,3.50148,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29552.9,3.50148
1334,12.8524,0,0,-1.5708,0,3.52926,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29179.5,3.52926
1336,14.9428,0,0,-1.5708,0,3.55704,3,0,13.89,1.5,1.5,1.5,1.5,10,15,28806.0,3.55704
1338,12.9412,0,0,-1.5708,0,3.58482,3,0,13.89,1.5,1.5,1.5,1.5,10,15,28432.6,3.58482
1340,7.19839,0,0,-1.5708,0,3.6126,3,0,13.89,1.5,1.5,1.5,1.5,10,15,28059.2,3.6126
1342,7.29602,0,0,-1.5708,0,3.64038,3,0,13.89,1.5,1.5,1.5,1.5,10,15,27686.0,3.64038
1344,7.21595,0,0,-1.5708,0,3.66816,3,0,13.89,1.5,1.5,1.5,1.5,10,15,27313.0,3.66816
1346,11.1786,0,0,-1.5708,0,3.69594,3,0,13.89,1.5,1.5,1.5,1.5,10,15,26940.3,3.69594
1348,13.7424,0,0,-1.5708,0,3.72372,3,0,13.89,1.5,1.5,1.5,1.5,10,15,26568.0,3.72372
1350,16.0497,0,0,-1.5708,0,3.7515,3,0,13.89,1.5,1.5,1.5,1.5,10,15,26196.2,3.7515
1352,17.8058,0,0,-1.5708,0,3.77928,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25824.9,3.77928
1354,18.2474,0,0,-1.5708,0,3.80706,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25454.2,3.80706
1356,17.6706,0,0,-1.5708,0,3.83484,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25084.2,3.83484
1358,16.8009,0,0,-1.5708,0,3.86262,3,0,13.89,1.5,1.5,1.5,1.5,10,15,24715.0,3.86262
1360,18.065,0,0,-1.5708,0,3.8904,3,0,13.89,1.5,1.5,1.5,1.5,10,15,24346.6,3.8904
1362,18.3639,0,0,-1.5708,0,3.91818,3,0,13.89,1.5,1.5,1.5,1.5,10,15,23979.2,3.91818
1364,19.5784,0,0,-1.5708,0,3.94596,3,0,13.89,1.5,1.5,1.5,1.5,10,15,23612.8,3.94596
1366,13.4018,0,0,-1.5708,0,3.97374,3,0,13.89,1.5,1.5,1.5,1.5,10,15,23247.5,3.97374
1368,9.25736,0,0,-1.5708,0,4.00152,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22883.4,4.00152
1370,7.88662,0,0,-1.5708,0,4.0293,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22520.5,4.0293
1372,7.99334,0,0,-1.5708,0,4.05708,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22159.1,4.05708
1374,8.47959,0,0,-1.5708,0,4.08486,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21799.0,4.08486
1376,8.57587,0,0,-1.5708,0,4.11264,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21440.5,4.11264
1378,7.62968,0,0,-1.5708,0,4.14042,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21083.6,4.14042
1380,7.5545,0,0,-1.5708,0,4.1682,3,0,13.89,1.5,1.5,1.5,1.5,10,15,20728.4,4.1682
1382,7.94103,0,0,-1.5708,0,4.19598,3,0,13.89,1.5,1.5,1.5,1.5,10,15,20374.9,4.19598
1384,8.76186,0,0,-1.5708,0,4.22376,3,0,13.89,1.5,1.5,1.5,1.5,10,15,20023.3,4.22376
1386,7.79522,0,0,-1.5708,0,4.25154,3,0,13.89,1.5,1.5,1.5,1.5,10,15,19673.6,4.25154
1388,7.31775,0,0,-1.5708,0,4.27932,3,0,13.89,1.5,1.5,1.5,1.5,10,15,19326.0,4.27932
1390,7.77596,0,0,-1.5708,0,4.3071,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18980.5,4.3071
1392,7.83655,0,0,-1.5708,0,4.33488,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18637.1,4.33488
1394,8.43352,0,0,-1.5708,0,4.36266,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18296.0,4.36266
1396,10.0131,0,0,-1.5708,0,4.39044,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17957.2,4.39044
1398,13.9563,0,0,-1.5708,0,4.41822,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17620.8,4.41822
1400,10.6239,0,0,-1.5708,0,4.446,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17287.0,4.446
1402,9.50181,0,0,-1.5708,0,4.47378,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16955.7,4.47378
1404,8.58391,0,0,-1.5708,0,4.50156,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16627.0,4.50156
1406,14.6902,0,0,-1.5708,0,4.52934,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16301.0,4.52934
1408,15.3232,0,0,-1.5708,0,4.55712,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15977.8,4.55712
1410,15.9907,0,0,-1.5708,0,4.5849,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15657.5,4.5849
1412,15.1148,0,0,-1.5708,0,4.61268,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15340.0,4.61268
1414,17.0096,0,0,-1.5708,0,4.64046,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15025.5,4.64046
1416,18.0094,0,0,-1.5708,0,4.66824,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14714.1,4.66824
1418,14.7554,0,0,-1.5708,0,4.69602,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14405.8,4.69602
1420,11.1326,0,0,-1.5708,0,4.7238,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14100.6,4.7238
1422,8.454,0,0,-1.5708,0,4.75158,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13798.7,4.75158
1424,6.83065,0,0,-1.5708,0,4.77936,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13500.0,4.77936
1426,7.58448,0,0,-1.5708,0,4.80714,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13204.6,4.80714
1428,13.791,0,0,-1.5708,0,4.83492,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12912.6,4.83492
1430,13.9244,0,0,-1.5708,0,4.8627,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12624.1,4.8627
1432,12.5795,0,0,-1.5708,0,4.89048,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12339.0,4.89048
1434,10.2792,0,0,-1.5708,0,4.91826,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12057.4,4.91826
1436,8.13171,0,0,-1.5708,0,4.94604,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11779.4,4.94604
1438,6.63837,0,0,-1.5708,0,4.97382,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11504.9,4.97382
1440,5.5236,0,0,-1.5708,0,5.0016,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11234.1,5.0016
1442,5.55596,0,0,-1.5708,0,5.02938,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10967.0,5.02938
1444,5.5229,0,0,-1.5708,0,5.05716,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10703.5,5.05716
1446,5.54201,0,0,-1.5708,0,5.08494,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10443.8,5.08494
1448,5.6781,0,0,-1.5708,0,5.11272,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10187.8,5.11272
1450,5.67876,0,0,-1.5708,0,5.1405,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9935.65,5.1405
1452,5.35516,0,0,-1.5708,0,5.16828,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9687.26,5.16828
1454,5.42735,0,0,-1.5708,0,5.19606,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9442.68,5.19606
1456,5.99226,0,0,-1.5708,0,5.22384,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9201.94,5.22384
1458,6.45698,0,0,-1.5708,0,5.25162,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8965.04,5.25162
1460,6.21775,0,0,-1.5708,0,5.2794,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8732.01,5.2794
1462,6.64459,0,0,-1.5708,0,5.30718,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8502.85,5.30718
1464,8.40161,0,0,-1.5708,0,5.33496,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8277.57,5.33496
1466,9.94845,0,0,-1.5708,0,5.36274,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8056.17,5.36274
1468,13.7731,0,0,-1.5708,0,5.39052,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7838.65,5.39052
1470,13.9832,0,0,-1.5708,0,5.4183,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7625.02,5.4183
1472,13.2898,0,0,-1.5708,0,5.44608,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7415.27,5.44608
1474,12.9547,0,0,-1.5708,0,5.47386,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7209.4,5.47386
1476,12.4716,0,0,-1.5708,0,5.50164,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7007.4,5.50164
1478,9.86876,0,0,-1.5708,0,5.52942,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6809.26,5.52942
1480,5.77199,0,0,-1.5708,0,5.5572,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6614.98,5.5572
1482,6.2592,0,0,-1.5708,0,5.58498,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6424.52,5.58498
1484,3.73128,0,0,-1.5708,0,5.61276,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6237.89,5.61276
1486,4.26583,0,0,-1.5708,0,5.64054,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6055.06,5.64054
1488,3.76078,0,0,-1.5708,0,5.66832,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5876.02,5.66832
1490,3.68582,0,0,-1.5708,0,5.6961,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5700.74,5.6961
1492,3.67729,0,0,-1.5708,0,5.72388,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5529.2,5.72388
1494,3.6316,0,0,-1.5708,0,5.75166,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5361.37,5.75166
1496,3.66546,0,0,-1.5708,0,5.77944,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5197.22,5.77944
1498,3.63537,0,0,-1.5708,0,5.80722,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5036.74,5.80722
1500,3.63761,0,0,-1.5708,0,5.835,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4879.88,5.835
1502,3.65068,0,0,-1.5708,0,5.86278,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4726.61,5.86278
1504,3.66689,0,0,-1.5708,0,5.89056,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4576.91,5.89056
1506,3.65107,0,0,-1.5708,0,5.91834,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4430.73,5.91834
1508,3.62232,0,0,-1.5708,0,5.94612,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4288.05,5.94612
1510,3.63069,0,0,-1.5708,0,5.9739,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4148.81,5.9739
1512,3.61916,0,0,-1.5708,0,6.00168,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4012.99,6.00168
1514,3.65234,0,0,-1.5708,0,6.02946,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3880.54,6.02946
1516,3.59047,0,0,-1.5708,0,6.05724,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3751.42,6.05724
1518,3.66276,0,0,-1.5708,0,6.08502,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3625.59,6.08502
1520,3.61478,0,0,-1.5708,0,6.1128,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3503.01,6.1128
1522,3.77764,0,0,-1.5708,0,6.14058,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3383.62,6.14058
1524,3.71755,0,0,-1.5708,0,6.16836,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3267.39,6.16836
1526,3.69441,0,0,-1.5708,0,6.19614,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3154.27,6.19614
1528,3.64195,0,0,-1.5708,0,6.22392,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3044.21,6.22392
1530,3.66344,0,0,-1.5708,0,6.2517,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2937.16,6.2517
1532,3.68203,0,0,-1.5708,0,6.27948,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2833.08,6.27948
1534,3.63887,0,0,-1.5708,0,6.30726,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2731.92,6.30726
1536,3.59506,0,0,-1.5708,0,6.33504,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2633.62,6.33504
1538,3.66045,0,0,-1.5708,0,6.36282,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2538.15,6.36282
1540,3.67643,0,0,-1.5708,0,6.3906,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2445.44,6.3906
1542,3.62592,0,0,-1.5708,0,6.41838,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2355.44,6.41838
1544,3.65691,0,0,-1.5708,0,6.44616,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2268.11,6.44616
1546,3.71955,0,0,-1.5708,0,6.47394,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2183.4,6.47394
1548,3.79965,0,0,-1.5708,0,6.50172,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2101.25,6.50172
1550,3.7081,0,0,-1.5708,0,6.5295,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2021.61,6.5295
1552,3.66488,0,0,-1.5708,0,6.55728,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1944.43,6.55728
1554,3.62665,0,0,-1.5708,0,6.58506,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1869.67,6.58506
1556,3.70476,0,0,-1.5708,0,6.61284,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1797.26,6.61284
1558,3.70255,0,0,-1.5708,0,6.64062,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1727.16,6.64062
1560,3.68029,0,0,-1.5708,0,6.6684,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1659.31,6.6684
1562,3.65523,0,0,-1.5708,0,6.69618,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1593.67,6.69618
1564,3.63412,0,0,-1.5708,0,6.72396,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1530.18,6.72396
1566,3.65625,0,0,-1.5708,0,6.75174,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1468.8,6.75174
1568,3.59216,0,0,-1.5708,0,6.77952,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1409.47,6.77952
1570,3.6093,0,0,-1.5708,0,6.8073,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1352.14,6.8073
1572,3.62942,0,0,-1.5708,0,6.83508,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1296.77,6.83508
1574,3.6405,0,0,-1.5708,0,6.86286,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1243.31,6.86286
1576,3.65957,0,0,-1.5708,0,6.89064,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1191.7,6.89064
1578,3.61826,0,0,-1.5708,0,6.91842,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1141.9,6.91842
1580,3.6411,0,0,-1.5708,0,6.9462,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1093.86,6.9462
1582,3.7142,0,0,-1.5708,0,6.97398,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1047.53,6.97398
1584,3.67133,0,0,-1.5708,0,7.00176,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1002.88,7.00176
1586,3.68714,0,0,-1.5708,0,7.02954,3,0,13.89,1.5,1.5,1.5,1.5,10,15,959.845,7.02954
1588,3.64866,0,0,-1.5708,0,7.05732,3,0,13.89,1.5,1.5,1.5,1.5,10,15,918.388,7.05732
1590,3.63654,0,0,-1.5708,0,7.0851,3,0,13.89,1.5,1.5,1.5,1.5,10,15,878.463,7.0851
1592,3.7469,0,0,-1.5708,0,7.11288,3,0,13.89,1.5,1.5,1.5,1.5,10,15,840.027,7.11288
1594,3.66848,0,0,-1.5708,0,7.14066,3,0,13.89,1.5,1.5,1.5,1.5,10,15,803.036,7.14066
1596,3.72389,0,0,-1.5708,0,7.16844,3,0,13.89,1.5,1.5,1.5,1.5,10,15,767.447,7.16844
1598,3.70081,0,0,-1.5708,0,7.19622,3,0,13.89,1.5,1.5,1.5,1.5,10,15,733.219,7.19622
1600,3.67998,0,0,-1.5708,0,7.224,3,0,13.89,1.5,1.5,1.5,1.5,10,15,700.311,7.224
1602,3.66922,0,0,-1.5708,0,7.25178,3,0,13.89,1.5,1.5,1.5,1.5,10,15,668.682,7.25178
1604,3.67377,0,0,-1.5708,0,7.27956,3,0,13.89,1.5,1.5,1.5,1.5,10,15,638.292,7.27956
1606,3.6695,0,0,-1.5708,0,7.30734,3,0,13.89,1.5,1.5,1.5,1.5,10,15,609.103,7.30734
1608,3.63286,0,0,-1.5708,0,7.33512,3,0,13.89,1.5,1.5,1.5,1.5,10,15,581.076,7.33512
1610,3.62711,0,0,-1.5708,0,7.3629,3,0,13.89,1.5,1.5,1.5,1.5,10,15,554.174,7.3629
1612,3.66008,0,0,-1.5708,0,7.39068,3,0,13.89,1.5,1.5,1.5,1.5,10,15,528.361,7.39068
1614,3.64354,0,0,-1.5708,0,7.41846,3,0,13.89,1.5,1.5,1.5,1.5,10,15,503.599,7.41846
1616,3.64693,0,0,-1.5708,0,7.44624,3,0,13.89,1.5,1.5,1.5,1.5,10,15,479.856,7.44624
1618,3.67955,0,0,-1.5708,0,7.47402,3,0,13.89,1.5,1.5,1.5,1.5,10,15,457.095,7.47402
1620,3.64673,0,0,-1.5708,0,7.5018,3,0,13.89,1.5,1.5,1.5,1.5,10,15,435.285,7.5018
1622,3.71899,0,0,-1.5708,0,7.52958,3,0,13.89,1.5,1.5,1.5,1.5,10,15,414.391,7.52958
1624,3.65754,0,0,-1.5708,0,7.55736,3,0,13.89,1.5,1.5,1.5,1.5,10,15,394.382,7.55736
1626,3.66098,0,0,-1.5708,0,7.58514,3,0,13.89,1.5,1.5,1.5,1.5,10,15,375.227,7.58514
1628,3.64048,0,0,-1.5708,0,7.61292,3,0,13.89,1.5,1.5,1.5,1.5,10,15,356.895,7.61292
1630,3.69029,0,0,-1.5708,0,7.6407,3,0,13.89,1.5,1.5,1.5,1.5,10,15,339.357,7.6407
1632,3.63796,0,0,-1.5708,0,7.66848,3,0,13.89,1.5,1.5,1.5,1.5,10,15,322.584,7.66848
1634,3.70048,0,0,-1.5708,0,7.69626,3,0,13.89,1.5,1.5,1.5,1.5,10,15,306.549,7.69626
1636,3.62755,0,0,-1.5708,0,7.72404,3,0,13.89,1.5,1.5,1.5,1.5,10,15,291.222,7.72404
1638,3.64356,0,0,-1.5708,0,7.75182,3,0,13.89,1.5,1.5,1.5,1.5,10,15,276.579,7.75182
1640,3.61767,0,0,-1.5708,0,7.7796,3,0,13.89,1.5,1.5,1.5,1.5,10,15,262.593,7.7796
1642,3.61448,0,0,-1.5708,0,7.80738,3,0,13.89,1.5,1.5,1.5,1.5,10,15,249.239,7.80738
1644,3.6675,0,0,-1.5708,0,7.83516,3,0,13.89,1.5,1.5,1.5,1.5,10,15,236.493,7.83516
1646,3.64131,0,0,-1.5708,0,7.86294,3,0,13.89,1.5,1.5,1.5,1.5,10,15,224.331,7.86294
1648,3.66487,0,0,-1.5708,0,7.89072,3,0,13.89,1.5,1.5,1.5,1.5,10,15,212.731,7.89072
1650,3.66591,0,0,-1.5708,0,7.9185,3,0,13.89,1.5,1.5,1.5,1.5,10,15,201.669,7.9185
1652,3.72214,0,0,-1.5708,0,7.94628,3,0,13.89,1.5,1.5,1.5,1.5,10,15,191.125,7.94628
1654,3.6846,0,0,-1.5708,0,7.97406,3,0,13.89,1.5,1.5,1.5,1.5,10,15,181.077,7.97406
1656,3.65274,0,0,-1.5708,0,8.00184,3,0,13.89,1.5,1.5,1.5,1.5,10,15,171.505,8.00184
1658,3.65077,0,0,-1.5708,0,8.02962,3,0,13.89,1.5,1.5,1.5,1.5,10,15,162.39,8.02962
1660,3.70362,0,0,-1.5708,0,8.0574,3,0,13.89,1.5,1.5,1.5,1.5,10,15,153.713,8.0574
1662,3.6054,0,0,-1.5708,0,8.08518,3,0,13.89,1.5,1.5,1.5,1.5,10,15,145.456,8.08518
1664,3.62264,0,0,-1.5708,0,8.11296,3,0,13.89,1.5,1.5,1.5,1.5,10,15,137.6,8.11296
1666,3.59755,0,0,-1.5708,0,8.14074,3,0,13.89,1.5,1.5,1.5,1.5,10,15,130.129,8.14074
1668,3.67815,0,0,-1.5708,0,8.16852,3,0,13.89,1.5,1.5,1.5,1.5,10,15,123.026,8.16852
1670,3.61892,0,0,-1.5708,0,8.1963,3,0,13.89,1.5,1.5,1.5,1.5,10,15,116.276,8.1963
1672,3.66873,0,0,-1.5708,0,8.22408,3,0,13.89,1.5,1.5,1.5,1.5,10,15,109.862,8.22408
1674,3.64681,0,0,-1.5708,0,8.25186,3,0,13.89,1.5,1.5,1.5,1.5,10,15,103.771,8.25186
1676,3.66021,0,0,-1.5708,0,8.27964,3,0,13.89,1.5,1.5,1.5,1.5,10,15,97.987,8.27964
1678,3.68575,0,0,-1.5708,0,8.30742,3,0,13.89,1.5,1.5,1.5,1.5,10,15,92.4976,8.30742
1680,3.64493,0,0,-1.5708,0,8.3352,3,0,13.89,1.5,1.5,1.5,1.5,10,15,87.289,8.3352
1682,3.67277,0,0,-1.5708,0,8.36298,3,0,13.89,1.5,1.5,1.5,1.5,10,15,82.3485,8.36298
1684,3.73789,0,0,-1.5708,0,8.39076,3,0,13.89,1.5,1.5,1.5,1.5,10,15,77.664,8.39076
1686,3.79138,0,0,-1.5708,0,8.41854,3,0,13.89,1.5,1.5,1.5,1.5,10,15,73.2235,8.41854
1688,3.71718,0,0,-1.5708,0,8.44632,3,0,13.89,1.5,1.5,1.5,1.5,10,15,69.0158,8.44632
1690,3.73854,0,0,-1.5708,0,8.4741,3,0,13.89,1.5,1.5,1.5,1.5,10,15,65.0299,8.4741
1692,3.6661,0,0,-1.5708,0,8.50188,3,0,13.89,1.5,1.5,1.5,1.5,10,15,61.2555,8.50188
1694,3.68305,0,0,-1.5708,0,8.52966,3,0,13.89,1.5,1.5,1.5,1.5,10,15,57.6824,8.52966
1696,3.63769,0,0,-1.5708,0,8.55744,3,0,13.89,1.5,1.5,1.5,1.5,10,15,54.3011,8.55744
1698,3.61744,0,0,-1.5708,0,8.58522,3,0,13.89,1.5,1.5,1.5,1.5,10,15,51.1024,8.58522
1700,3.65865,0,0,-1.5708,0,8.613,3,0,13.89,1.5,1.5,1.5,1.5,10,15,48.0772,8.613
1702,3.65196,0,0,-1.5708,0,8.64078,3,0,13.89,1.5,1.5,1.5,1.5,10,15,45.2173,8.64078
1704,3.74764,0,0,-1.5708,0,8.66856,3,0,13.89,1.5,1.5,1.5,1.5,10,15,42.5144,8.66856
1706,3.66658,0,0,-1.5708,0,8.69634,3,0,13.89,1.5,1.5,1.5,1.5,10,15,39.9608,8.69634
1708,3.68241,0,0,-1.5708,0,8.72412,3,0,13.89,1.5,1.5,1.5,1.5,10,15,37.549,8.72412
1710,3.63509,0,0,-1.5708,0,8.7519,3,0,13.89,1.5,1.5,1.5,1.5,10,15,35.2719,8.7519
1712,3.65424,0,0,-1.5708,0,8.77968,3,0,13.89,1.5,1.5,1.5,1.5,10,15,33.1227,8.77968
1714,3.65208,0,0,-1.5708,0,8.80746,3,0,13.89,1.5,1.5,1.5,1.5,10,15,31.0948,8.80746
1716,3.60647,0,0,-1.5708,0,8.83524,3,0,13.89,1.5,1.5,1.5,1.5,10,15,29.1821,8.83524
1718,3.61612,0,0,-1.5708,0,8.86302,3,0,13.89,1.5,1.5,1.5,1.5,10,15,27.3786,8.86302
1720,3.67505,0,0,-1.5708,0,8.8908,3,0,13.89,1.5,1.5,1.5,1.5,10,15,25.6786,8.8908
1722,3.64471,0,0,-1.5708,0,8.91858,3,0,13.89,1.5,1.5,1.5,1.5,10,15,24.0768,8.91858
1724,3.63986,0,0,-1.5708,0,8.94636,3,0,13.89,1.5,1.5,1.5,1.5,10,15,22.5679,8.94636
1726,3.63314,0,0,-1.5708,0,8.97414,3,0,13.89,1.5,1.5,1.5,1.5,10,15,21.147,8.97414
1728,3.77447,0,0,-1.5708,0,9.00192,3,0,13.89,1.5,1.5,1.5,1.5,10,15,19.8094,9.00192
1730,3.74509,0,0,-1.5708,0,9.0297,3,0,13.89,1.5,1.5,1.5,1.5,10,15,18.5507,9.0297
1732,3.63213,0,0,-1.5708,0,9.05748,3,0,13.89,1.5,1.5,1.5,1.5,10,15,17.3666,9.05748
1734,3.68601,0,0,-1.5708,0,9.08526,3,0,13.89,1.5,1.5,1.5,1.5,10,15,16.253,9.08526
1736,3.64519,0,0,-1.5708,0,9.11304,3,0,13.89,1.5,1.5,1.5,1.5,10,15,15.2061,9.11304
1738,3.65902,0,0,-1.5708,0,9.14082,3,0,13.89,1.5,1.5,1.5,1.5,10,15,14.2223,9.14082
1740,3.61883,0,0,-1.5708,0,9.1686,3,0,13.89,1.5,1.5,1.5,1.5,10,15,13.2979,9.1686
1742,3.61967,0,0,-1.5708,0,9.19638,3,0,13.89,1.5,1.5,1.5,1.5,10,15,12.4298,9.19638
1744,3.60111,0,0,-1.5708,0,9.22416,3,0,13.89,1.5,1.5,1.5,1.5,10,15,11.6147,9.22416
1746,3.66629,0,0,-1.5708,0,9.25194,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.8497,9.25194
1748,3.65635,0,0,-1.5708,0,9.27972,3,0,13.89,1.5,1.5,1.5,1.5,10,15,10.132,9.27972
1750,3.61852,0,0,-1.5708,0,9.3075,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.45878,9.3075
1752,3.68735,0,0,-1.5708,0,9.33528,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.82755,9.33528
1754,3.65756,0,0,-1.5708,0,9.36306,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.23588,9.36306
1756,3.62189,0,0,-1.5708,0,9.39084,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.68147,9.39084
1758,3.63348,0,0,-1.5708,0,9.41862,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.16214,9.41862
1760,3.63479,0,0,-1.5708,0,9.4464,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.67585,9.4464
1762,3.59119,0,0,-1.5708,0,9.47418,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.22063,9.47418
1764,3.62799,0,0,-1.5708,0,9.50196,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.79464,9.50196
1766,3.66169,0,0,-1.5708,0,9.52974,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.39614,9.52974
1768,3.62616,0,0,-1.5708,0,9.55752,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.02348,9.55752
1770,3.59841,0,0,-1.5708,0,9.5853,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.67509,9.5853
1772,3.59277,0,0,-1.5708,0,9.61308,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3495,9.61308
1774,3.6297,0,0,-1.5708,0,9.64086,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.04532,9.64086
1776,3.60065,0,0,-1.5708,0,9.66864,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.76123,9.66864
1778,3.61533,0,0,-1.5708,0,9.69642,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.496,9.69642
1780,3.65342,0,0,-1.5708,0,9.7242,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.24846,9.7242
1782,3.75028,0,0,-1.5708,0,9.75198,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0175,9.75198
1784,3.67879,0,0,-1.5708,0,9.77976,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.80208,9.77976
1786,5.12772,0,0,-1.5708,0,9.80754,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60122,9.80754
1788,5.31317,0,0,-1.5708,0,9.83532,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.414,9.83532
1790,5.31826,0,0,-1.5708,0,9.8631,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23956,9.8631
1792,5.26627,0,0,-1.5708,0,9.89088,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.07707,9.89088
1794,5.3521,0,0,-1.5708,0,9.91866,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92576,9.91866
1796,5.25373,0,0,-1.5708,0,9.94644,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.78491,9.94644
1798,5.26076,0,0,-1.5708,0,9.97422,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.65385,9.97422
1800,5.35276,0,0,-1.5708,0,10.002,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53192,10.002
1802,5.27445,0,0,-1.5708,0,10.0298,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41854,10.0298
1804,5.28986,0,0,-1.5708,0,10.0576,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31314,10.0576
1806,5.34725,0,0,-1.5708,0,10.0853,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21519,10.0853
1808,5.27012,0,0,-1.5708,0,10.1131,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12418,10.1131
1810,5.25948,0,0,-1.5708,0,10.1409,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03967,10.1409
1812,5.3202,0,0,-1.5708,0,10.1687,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.961206,10.1687
1814,5.26329,0,0,-1.5708,0,10.1965,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.888384,10.1965
1816,5.24314,0,0,-1.5708,0,10.2242,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.820819,10.2242
1818,5.34298,0,0,-1.5708,0,10.252,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.758154,10.252
1820,5.26052,0,0,-1.5708,0,10.2798,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.700052,10.2798
1822,5.32753,0,0,-1.5708,0,10.3076,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.646198,10.3076
1824,5.27851,0,0,-1.5708,0,10.3354,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.596299,10.3354
1826,5.2382,0,0,-1.5708,0,10.3631,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.550079,10.3631
1828,5.29434,0,0,-1.5708,0,10.3909,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.507281,10.3909
1830,6.35113,0,0,-1.5708,0,10.4187,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.467665,10.4187
1832,6.30626,0,0,-1.5708,0,10.4465,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.431006,10.4465
1834,6.57396,0,0,-1.5708,0,10.4743,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.397095,10.4743
1836,9.49918,0,0,-1.5708,0,10.502,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.365737,10.502
1838,13.6338,0,0,-1.5708,0,10.5298,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.336748,10.5298
1840,12.6335,0,0,-1.5708,0,10.5576,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.309958,10.5576
1842,11.3188,0,0,-1.5708,0,10.5854,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.285209,10.5854
1844,7.81198,0,0,-1.5708,0,10.6132,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.262353,10.6132
1846,5.55579,0,0,-1.5708,0,10.6409,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.241252,10.6409
1848,5.35043,0,0,-1.5708,0,10.6687,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.221778,10.6687
1850,5.32672,0,0,-1.5708,0,10.6965,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.203811,10.6965
1852,5.27151,0,0,-1.5708,0,10.7243,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.18724,10.7243
1854,5.29643,0,0,-1.5708,0,10.7521,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.171962,10.7521
1856,5.25459,0,0,-1.5708,0,10.7798,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.15788,10.7798
1858,5.22666,0,0,-1.5708,0,10.8076,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.144906,10.8076
1860,5.32961,0,0,-1.5708,0,10.8354,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.132955,10.8354
1862,5.24009,0,0,-1.5708,0,10.8632,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.121951,10.8632
1864,5.29031,0,0,-1.5708,0,10.891,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.111822,10.891
1866,5.31044,0,0,-1.5708,0,10.9187,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.102502,10.9187
1868,5.23462,0,0,-1.5708,0,10.9465,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0939289,10.9465
1870,5.22726,0,0,-1.5708,0,10.9743,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0860452,10.9743
1872,5.2745,0,0,-1.5708,0,11.0021,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0787982,11.0021
1874,5.27862,0,0,-1.5708,0,11.0299,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0721385,11.0299
1876,5.26657,0,0,-1.5708,0,11.0576,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0660206,11.0576
1878,5.2962,0,0,-1.5708,0,11.0854,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0604023,11.0854
1880,5.273,0,0,-1.5708,0,11.1132,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0552444,11.1132
1882,5.26927,0,0,-1.5708,0,11.141,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0505109,11.141
1884,5.33344,0,0,-1.5708,0,11.1688,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0461682,11.1688
1886,5.26047,0,0,-1.5708,0,11.1965,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0421854,11.1965
1888,5.27992,0,0,-1.5708,0,11.2243,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0385338,11.2243
1890,5.22086,0,0,-1.5708,0,11.2521,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0351871,11.2521
1892,5.25836,0,0,-1.5708,0,11.2799,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0321208,11.2799
1894,5.24557,0,0,-1.5708,0,11.3077,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0293123,11.3077
1896,5.25315,0,0,-1.5708,0,11.3354,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0267408,11.3354
1898,5.2449,0,0,-1.5708,0,11.3632,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0243871,11.3632
1900,5.22502,0,0,-1.5708,0,11.391,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0222335,11.391
1902,5.22032,0,0,-1.5708,0,11.4188,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0202635,11.4188
1904,5.29857,0,0,-1.5708,0,11.4466,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0184622,11.4466
1906,5.23883,0,0,-1.5708,0,11.4743,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0168156,11.4743
1908,5.26429,0,0,-1.5708,0,11.5021,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.015311,11.5021
1910,5.26728,0,0,-1.5708,0,11.5299,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0139365,11.5299
1912,5.19699,0,0,-1.5708,0,11.5577,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0126814,11.5577
1914,5.24702,0,0,-1.5708,0,11.5855,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0115355,11.5855
1916,5.25488,0,0,-1.5708,0,11.6132,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0104899,11.6132
1918,5.23864,0,0,-1.5708,0,11.641,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00953595,11.641
1920,5.26211,0,0,-1.5708,0,11.6688,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00866599,11.6688
1922,5.25699,0,0,-1.5708,0,11.6966,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00787286,11.6966
1924,5.1983,0,0,-1.5708,0,11.7244,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00715002,11.7244
1926,5.22401,0,0,-1.5708,0,11.7521,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00649147,11.7521
1928,5.19837,0,0,-1.5708,0,11.7799,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00589167,11.7799
1930,5.2063,0,0,-1.5708,0,11.8077,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00534558,11.8077
1932,6.05595,0,0,-1.5708,0,11.8355,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00484854,11.8355
1934,6.2885,0,0,-1.5708,0,11.8633,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0043963,11.8633
1936,6.23539,0,0,-1.5708,0,11.891,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00398497,11.891
1938,5.51127,0,0,-1.5708,0,11.9188,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00361095,11.9188
1940,7.52436,0,0,-1.5708,0,11.9466,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00327099,11.9466
1942,7.08117,0,0,-1.5708,0,11.9744,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00296207,11.9744
1944,5.49838,0,0,-1.5708,0,12.0022,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00268147,12.0022
1946,5.28441,0,0,-1.5708,0,12.0299,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00242667,12.0299
1948,5.21783,0,0,-1.5708,0,12.0577,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00219537,12.0577
1950,5.18508,0,0,-1.5708,0,12.0855,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00198548,12.0855
1952,5.28536,0,0,-1.5708,0,12.1133,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00179507,12.1133
1954,5.19007,0,0,-1.5708,0,12.1411,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00162241,12.1411
1956,5.21182,0,0,-1.5708,0,12.1688,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00146587,12.1688
1958,5.25344,0,0,-1.5708,0,12.1966,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00132402,12.1966
1960,5.21159,0,0,-1.5708,0,12.2244,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.0011955,12.2244
1962,5.22053,0,0,-1.5708,0,12.2522,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00107911,12.2522
1964,5.2339,0,0,-1.5708,0,12.28,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000973736,12.28
1966,5.1679,0,0,-1.5708,0,12.3077,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000878368,12.3077
1968,5.19654,0,0,-1.5708,0,12.3355,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000792085,12.3355
1970,5.25278,0,0,-1.5708,0,12.3633,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000714046,12.3633
1972,5.22092,0,0,-1.5708,0,12.3911,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000643488,12.3911
1974,5.29935,0,0,-1.5708,0,12.4189,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000579714,12.4189
1976,5.29423,0,0,-1.5708,0,12.4466,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000522092,12.4466
1978,5.21289,0,0,-1.5708,0,12.4744,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000470045,12.4744
1980,5.27867,0,0,-1.5708,0,12.5022,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00042305,12.5022
1982,5.69979,0,0,-1.5708,0,12.53,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00038063,12.53
1984,5.56923,0,0,-1.5708,0,12.5578,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000342352,12.5578
1986,6.03747,0,0,-1.5708,0,12.5855,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000307824,12.5855
1988,6.33183,0,0,-1.5708,0,12.6133,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000276689,12.6133
1990,6.03327,0,0,-1.5708,0,12.6411,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000248623,12.6411
1992,6.15259,0,0,-1.5708,0,12.6689,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.00022333,12.6689
1994,5.56581,0,0,-1.5708,0,12.6967,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000200546,12.6967
1996,5.9518,0,0,-1.5708,0,12.7244,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000180028,12.7244
1998,7.42218,0,0,-1.5708,0,12.7522,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000161557,12.7522
2000,7.56179,0,0,-1.5708,0,12.78,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000144933,12.78
2002,8.368,0,0,-1.5708,0,12.8078,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000129979,12.8078
2004,7.90874,0,0,-1.5708,0,12.8356,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000116529,12.8356
2006,7.33616,0,0,-1.5708,0,12.8633,3,0,13.89,1.5,1.5,1.5,1.5,10,15,0.000104437,12.8633
2008,9.07706,0,0,-1.5708,0,12.8911,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.35693e-05,12.8911
2010,9.50087,0,0,-1.5708,0,12.9189,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.38054e-05,12.9189
2012,10.6059,0,0,-1.5708,0,12.9467,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.50359e-05,12.9467
2014,10.8578,0,0,-1.5708,0,12.9745,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.71623e-05,12.9745
2016,8.62801,0,0,-1.5708,0,13.0022,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.00953e-05,13.0022
2018,6.5678,0,0,-1.5708,0,13.03,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.37544e-05,13.03
2020,6.70592,0,0,-1.5708,0,13.0578,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.80669e-05,13.0578
2022,5.70261,0,0,-1.5708,0,13.0856,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.29672e-05,13.0856
2024,5.94233,0,0,-1.5708,0,13.1134,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.83961e-05,13.1134
2026,8.02996,0,0,-1.5708,0,13.1411,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.43001e-05,13.1411
2028,7.01975,0,0,-1.5708,0,13.1689,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0631e-05,13.1689
2030,5.59305,0,0,-1.5708,0,13.1967,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.73456e-05,13.1967
2032,5.20414,0,0,-1.5708,0,13.2245,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.44046e-05,13.2245
2034,5.24823,0,0,-1.5708,0,13.2523,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17727e-05,13.2523
2036,5.45701,0,0,-1.5708,0,13.28,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94184e-05,13.28
2038,6.25543,0,0,-1.5708,0,13.3078,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7313e-05,13.3078
2040,6.13708,0,0,-1.5708,0,13.3356,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.54309e-05,13.3356
2042,6.07458,0,0,-1.5708,0,13.3634,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37488e-05,13.3634
2044,6.11535,0,0,-1.5708,0,13.3912,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22462e-05,13.3912
2046,7.04583,0,0,-1.5708,0,13.4189,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09042e-05,13.4189
2048,6.46718,0,0,-1.5708,0,13.4467,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.70608e-06,13.4467
2050,5.95201,0,0,-1.5708,0,13.4745,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.6368e-06,13.4745
2052,5.9167,0,0,-1.5708,0,13.5023,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.68281e-06,13.5023
2054,5.9108,0,0,-1.5708,0,13.5301,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.83196e-06,13.5301
2056,5.71169,0,0,-1.5708,0,13.5578,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.07335e-06,13.5578
2058,5.22637,0,0,-1.5708,0,13.5856,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.39722e-06,13.5856
2060,5.59872,0,0,-1.5708,0,13.6134,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.79479e-06,13.6134
2062,6.02798,0,0,-1.5708,0,13.6412,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.25821e-06,13.6412
2064,5.25358,0,0,-1.5708,0,13.669,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.78045e-06,13.669
2066,5.19793,0,0,-1.5708,0,13.6967,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.35519e-06,13.6967
2068,5.28031,0,0,-1.5708,0,13.7245,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.97679e-06,13.7245
2070,5.19806,0,0,-1.5708,0,13.7523,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.64021e-06,13.7523
2072,5.27163,0,0,-1.5708,0,13.7801,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34091e-06,13.7801
2074,5.361,0,0,-1.5708,0,13.8079,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.07487e-06,13.8079
2076,5.28688,0,0,-1.5708,0,13.8356,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83846e-06,13.8356
2078,5.29671,0,0,-1.5708,0,13.8634,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.62845e-06,13.8634
2080,5.28007,0,0,-1.5708,0,13.8912,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.44196e-06,13.8912
2082,5.22974,0,0,-1.5708,0,13.919,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27641e-06,13.919
2084,5.25231,0,0,-1.5708,0,13.9468,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1295e-06,13.9468
2086,5.35512,0,0,-1.5708,0,13.9745,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.99164e-07,13.9745
2088,5.21736,0,0,-1.5708,0,14.0023,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.83581e-07,14.0023
2090,5.22478,0,0,-1.5708,0,14.0301,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.81112e-07,14.0301
2092,5.25975,0,0,-1.5708,0,14.0579,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.90301e-07,14.0579
2094,5.19042,0,0,-1.5708,0,14.0857,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.09847e-07,14.0857
2096,5.19092,0,0,-1.5708,0,14.1134,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.38593e-07,14.1134
2098,5.90144,0,0,-1.5708,0,14.1412,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.75509e-07,14.1412
2100,6.20594,0,0,-1.5708,0,14.169,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.19675e-07,14.169
2102,6.05155,0,0,-1.5708,0,14.1968,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.70276e-07,14.1968
2104,5.89423,0,0,-1.5708,0,14.2246,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.26585e-07,14.2246
2106,5.47094,0,0,-1.5708,0,14.2523,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.87954e-07,14.2523
2108,5.35905,0,0,-1.5708,0,14.2801,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5381e-07,14.2801
2110,5.28159,0,0,-1.5708,0,14.3079,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23641e-07,14.3079
2112,5.23436,0,0,-1.5708,0,14.3357,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.96993e-07,14.3357
2114,5.35671,0,0,-1.5708,0,14.3635,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73463e-07,14.3635
2116,5.21669,0,0,-1.5708,0,14.3912,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52694e-07,14.3912
2118,5.19804,0,0,-1.5708,0,14.419,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34367e-07,14.419
2120,5.32197,0,0,-1.5708,0,14.4468,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18201e-07,14.4468
2122,5.18551,0,0,-1.5708,0,14.4746,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03946e-07,14.4746
2124,5.25308,0,0,-1.5708,0,14.5024,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.13798e-08,14.5024
2126,5.30326,0,0,-1.5708,0,14.5301,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.03065e-08,14.5301
2128,5.20199,0,0,-1.5708,0,14.5579,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.05518e-08,14.5579
2130,5.26395,0,0,-1.5708,0,14.5857,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.19616e-08,14.5857
2132,5.31171,0,0,-1.5708,0,14.6135,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.43994e-08,14.6135
2134,5.19756,0,0,-1.5708,0,14.6413,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.77445e-08,14.6413
2136,5.2569,0,0,-1.5708,0,14.669,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.18898e-08,14.669
2138,5.55443,0,0,-1.5708,0,14.6968,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6741e-08,14.6968
2140,6.20515,0,0,-1.5708,0,14.7246,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.22145e-08,14.7246
2142,6.09051,0,0,-1.5708,0,14.7524,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.82363e-08,14.7524
2144,5.72213,0,0,-1.5708,0,14.7802,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47412e-08,14.7802
2146,5.4425,0,0,-1.5708,0,14.8079,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.16716e-08,14.8079
2148,5.28385,0,0,-1.5708,0,14.8357,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.89766e-08,14.8357
2150,5.26462,0,0,-1.5708,0,14.8635,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66113e-08,14.8635
2152,5.20682,0,0,-1.5708,0,14.8913,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4536e-08,14.8913
2154,5.30129,0,0,-1.5708,0,14.9191,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27158e-08,14.9191
2156,5.25445,0,0,-1.5708,0,14.9468,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11198e-08,14.9468
2158,5.22306,0,0,-1.5708,0,14.9746,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.72096e-09,14.9746
2160,5.22289,0,0,-1.5708,0,15.0024,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.49528e-09,15.0024
2162,5.2908,0,0,-1.5708,0,15.0302,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.42169e-09,15.0302
2164,5.19642,0,0,-1.5708,0,15.058,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.48163e-09,15.058
2166,5.23675,0,0,-1.5708,0,15.0857,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.65878e-09,15.0857
2168,5.26549,0,0,-1.5708,0,15.1135,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.93876e-09,15.1135
2170,5.26489,0,0,-1.5708,0,15.1413,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.30893e-09,15.1413
2172,5.22746,0,0,-1.5708,0,15.1691,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.75818e-09,15.1691
2174,5.28403,0,0,-1.5708,0,15.1969,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.27675e-09,15.1969
2176,5.28237,0,0,-1.5708,0,15.2246,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85604e-09,15.2246
2178,5.24561,0,0,-1.5708,0,15.2524,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.48853e-09,15.2524
2180,5.244,0,0,-1.5708,0,15.2802,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.16759e-09,15.2802
2182,5.22285,0,0,-1.5708,0,15.308,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88742e-09,15.308
2184,5.23587,0,0,-1.5708,0,15.3358,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64292e-09,15.3358
2186,5.30298,0,0,-1.5708,0,15.3635,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42962e-09,15.3635
2188,5.21953,0,0,-1.5708,0,15.3913,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2436e-09,15.3913
2190,5.21335,0,0,-1.5708,0,15.4191,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08143e-09,15.4191
2192,5.26845,0,0,-1.5708,0,15.4469,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.40091e-10,15.4469
2194,5.20289,0,0,-1.5708,0,15.4747,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.16957e-10,15.4747
2196,5.20427,0,0,-1.5708,0,15.5024,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.09717e-10,15.5024
2198,5.3418,0,0,-1.5708,0,15.5302,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.1635e-10,15.5302
2200,5.25475,0,0,-1.5708,0,15.558,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.35089e-10,15.558
2202,5.29171,0,0,-1.5708,0,15.5858,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.64388e-10,15.5858
2204,5.33575,0,0,-1.5708,0,15.6136,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.02895e-10,15.6136
2206,5.24094,0,0,-1.5708,0,15.6413,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.49429e-10,15.6413
2208,5.22204,0,0,-1.5708,0,15.6691,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.02958e-10,15.6691
2210,5.35281,0,0,-1.5708,0,15.6969,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.62581e-10,15.6969
2212,5.32836,0,0,-1.5708,0,15.7247,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27509e-10,15.7247
2214,5.32622,0,0,-1.5708,0,15.7525,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.97057e-10,15.7525
2216,5.29911,0,0,-1.5708,0,15.7802,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.70624e-10,15.7802
2218,5.25961,0,0,-1.5708,0,15.808,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47687e-10,15.808
2220,5.29927,0,0,-1.5708,0,15.8358,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27792e-10,15.8358
2222,5.436,0,0,-1.5708,0,15.8636,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1054e-10,15.8636
2224,5.26914,0,0,-1.5708,0,15.8914,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.55858e-11,15.8914
2226,5.35695,0,0,-1.5708,0,15.9191,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.2627e-11,15.9191
2228,6.54791,0,0,-1.5708,0,15.9469,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.14014e-11,15.9469
2230,6.35375,0,0,-1.5708,0,15.9747,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.16804e-11,15.9747
2232,5.98734,0,0,-1.5708,0,16.0025,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.32652e-11,16.0025
2234,5.55529,0,0,-1.5708,0,16.0303,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.59829e-11,16.0303
2236,5.15924,0,0,-1.5708,0,16.058,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9683e-11,16.058
2238,5.23179,0,0,-1.5708,0,16.0858,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.42349e-11,16.0858
2240,5.20963,0,0,-1.5708,0,16.1136,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9525e-11,16.1136
2242,5.15282,0,0,-1.5708,0,16.1414,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.54546e-11,16.1414
2244,5.3793,0,0,-1.5708,0,16.1692,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1938e-11,16.1692
2246,5.22506,0,0,-1.5708,0,16.1969,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8901e-11,16.1969
2248,5.21738,0,0,-1.5708,0,16.2247,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.62791e-11,16.2247
2250,5.83888,0,0,-1.5708,0,16.2525,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.40162e-11,16.2525
2252,5.36341,0,0,-1.5708,0,16.2803,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.20638e-11,16.2803
2254,5.15708,0,0,-1.5708,0,16.3081,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.038e-11,16.3081
2256,5.24495,0,0,-1.5708,0,16.3358,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.92817e-12,16.3358
2258,6.13372,0,0,-1.5708,0,16.3636,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.67688e-12,16.3636
2260,5.30197,0,0,-1.5708,0,16.3914,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.59877e-12,16.3914
2262,5.22738,0,0,-1.5708,0,16.4192,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.67018e-12,16.4192
2264,5.20189,0,0,-1.5708,0,16.447,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.87065e-12,16.447
2266,5.18207,0,0,-1.5708,0,16.4747,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.18246e-12,16.4747
2268,5.17165,0,0,-1.5708,0,16.5025,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.59032e-12,16.5025
2270,5.35732,0,0,-1.5708,0,16.5303,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.08098e-12,16.5303
2272,5.22227,0,0,-1.5708,0,16.5581,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.64303e-12,16.5581
2274,5.52387,0,0,-1.5708,0,16.5859,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.26657e-12,16.5859
2276,5.37777,0,0,-1.5708,0,16.6136,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94309e-12,16.6136
2278,6.79036,0,0,-1.5708,0,16.6414,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66522e-12,16.6414
2280,8.07917,0,0,-1.5708,0,16.6692,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42661e-12,16.6692
2282,6.58713,0,0,-1.5708,0,16.697,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22179e-12,16.697
2284,5.31993,0,0,-1.5708,0,16.7248,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04602e-12,16.7248
2286,5.64248,0,0,-1.5708,0,16.7525,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.95245e-13,16.7525
2288,6.91016,0,0,-1.5708,0,16.7803,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.65946e-13,16.7803
2290,8.70924,0,0,-1.5708,0,16.8081,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.55104e-13,16.8081
2292,10.2163,0,0,-1.5708,0,16.8359,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.60115e-13,16.8359
2294,9.52976,0,0,-1.5708,0,16.8637,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.7874e-13,16.8637
2296,8.45095,0,0,-1.5708,0,16.8914,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.09051e-13,16.8914
2298,7.59812,0,0,-1.5708,0,16.9192,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.49391e-13,16.9192
2300,7.05134,0,0,-1.5708,0,16.947,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.98332e-13,16.947
2302,5.46473,0,0,-1.5708,0,16.9748,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5465e-13,16.9748
2304,5.27516,0,0,-1.5708,0,17.0026,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17292e-13,17.0026
2306,6.4885,0,0,-1.5708,0,17.0303,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.85352e-13,17.0303
2308,7.47001,0,0,-1.5708,0,17.0581,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.58055e-13,17.0581
2310,10.9972,0,0,-1.5708,0,17.0859,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34733e-13,17.0859
2312,11.0388,0,0,-1.5708,0,17.1137,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.14814e-13,17.1137
2314,10.0572,0,0,-1.5708,0,17.1415,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.7807e-14,17.1415
2316,10.219,0,0,-1.5708,0,17.1692,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.32915e-14,17.1692
2318,11.6557,0,0,-1.5708,0,17.197,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.09066e-14,17.197
2320,12.7509,0,0,-1.5708,0,17.2248,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.03432e-14,17.2248
2322,9.17703,0,0,-1.5708,0,17.2526,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.13363e-14,17.2526
2324,6.42218,0,0,-1.5708,0,17.2804,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.36593e-14,17.2804
2326,6.1204,0,0,-1.5708,0,17.3081,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.71179e-14,17.3081
2328,6.12799,0,0,-1.5708,0,17.3359,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.15461e-14,17.3359
2330,6.02126,0,0,-1.5708,0,17.3637,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68017e-14,17.3637
2332,6.10314,0,0,-1.5708,0,17.3915,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.27633e-14,17.3915
2334,5.97181,0,0,-1.5708,0,17.4193,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.93269e-14,17.4193
2336,5.96055,0,0,-1.5708,0,17.447,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64038e-14,17.447
2338,6.01168,0,0,-1.5708,0,17.4748,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.39182e-14,17.4748
2340,5.94917,0,0,-1.5708,0,17.5026,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18052e-14,17.5026
2342,5.48051,0,0,-1.5708,0,17.5304,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00097e-14,17.5304
2344,5.94101,0,0,-1.5708,0,17.5582,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.48447e-15,17.5582
2346,9.09588,0,0,-1.5708,0,17.5859,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.18922e-15,17.5859
2348,8.91361,0,0,-1.5708,0,17.6137,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.08968e-15,17.6137
2350,6.63957,0,0,-1.5708,0,17.6415,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.15658e-15,17.6415
2352,5.35543,0,0,-1.5708,0,17.6693,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.365e-15,17.6693
2354,5.30953,0,0,-1.5708,0,17.6971,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6937e-15,17.6971
2356,5.31185,0,0,-1.5708,0,17.7248,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1246e-15,17.7248
2358,5.34709,0,0,-1.5708,0,17.7526,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.64229e-15,17.7526
2360,5.2378,0,0,-1.5708,0,17.7804,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23369e-15,17.7804
2362,5.25933,0,0,-1.5708,0,17.8082,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88764e-15,17.8082
2364,5.25516,0,0,-1.5708,0,17.836,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.59467e-15,17.836
2366,5.27604,0,0,-1.5708,0,17.8637,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34672e-15,17.8637
2368,5.19788,0,0,-1.5708,0,17.8915,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.13695e-15,17.8915
2370,5.38931,0,0,-1.5708,0,17.9193,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.59524e-16,17.9193
2372,6.21697,0,0,-1.5708,0,17.9471,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.09519e-16,17.9471
2374,6.07377,0,0,-1.5708,0,17.9749,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.82736e-16,17.9749
2376,6.07449,0,0,-1.5708,0,18.0026,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.75617e-16,18.0026
2378,6.56546,0,0,-1.5708,0,18.0304,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.85142e-16,18.0304
2380,6.93908,0,0,-1.5708,0,18.0582,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.08751e-16,18.0582
2382,6.88214,0,0,-1.5708,0,18.086,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.44273e-16,18.086
2384,6.00376,0,0,-1.5708,0,18.1138,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8987e-16,18.1138
2386,5.92006,0,0,-1.5708,0,18.1415,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.43982e-16,18.1415
2388,5.89602,0,0,-1.5708,0,18.1693,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05289e-16,18.1693
2390,5.79301,0,0,-1.5708,0,18.1971,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.72675e-16,18.1971
2392,6.21643,0,0,-1.5708,0,18.2249,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45194e-16,18.2249
2394,6.26501,0,0,-1.5708,0,18.2527,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22045e-16,18.2527
2396,8.58874,0,0,-1.5708,0,18.2804,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02553e-16,18.2804
2398,8.96366,0,0,-1.5708,0,18.3082,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.61452e-17,18.3082
2400,9.35847,0,0,-1.5708,0,18.336,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.23382e-17,18.336
2402,9.01568,0,0,-1.5708,0,18.3638,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.07238e-17,18.3638
2404,9.95528,0,0,-1.5708,0,18.3916,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.09571e-17,18.3916
2406,9.80656,0,0,-1.5708,0,18.4193,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2747e-17,18.4193
2408,11.2381,0,0,-1.5708,0,18.4471,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.58476e-17,18.4471
2410,11.4167,0,0,-1.5708,0,18.4749,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.00518e-17,18.4749
2412,11.786,0,0,-1.5708,0,18.5027,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.51846e-17,18.5027
2414,11.1931,0,0,-1.5708,0,18.5305,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.10986e-17,18.5305
2416,8.93796,0,0,-1.5708,0,18.5582,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.76696e-17,18.5582
2418,6.52133,0,0,-1.5708,0,18.586,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47929e-17,18.586
2420,5.91113,0,0,-1.5708,0,18.6138,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23804e-17,18.6138
2422,5.9139,0,0,-1.5708,0,18.6416,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03579e-17,18.6416
2424,6.02488,0,0,-1.5708,0,18.6694,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.66291e-18,18.6694
2426,6.00179,0,0,-1.5708,0,18.6971,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.24285e-18,18.6971
2428,6.06438,0,0,-1.5708,0,18.7249,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.053540000000001e-18,18.7249
2430,6.34093,0,0,-1.5708,0,18.7527,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0578200000000004e-18,18.7527
2432,6.23231,0,0,-1.5708,0,18.7805,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.22447e-18,18.7805
2434,6.00931,0,0,-1.5708,0,18.8083,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5272400000000005e-18,18.8083
2436,6.06545,0,0,-1.5708,0,18.836,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9441e-18,18.836
2438,5.99164,0,0,-1.5708,0,18.8638,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4565500000000002e-18,18.8638
2440,6.25833,0,0,-1.5708,0,18.8916,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.04904e-18,18.8916
2442,5.89527,0,0,-1.5708,0,18.9194,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7085700000000001e-18,18.9194
2444,6.52089,0,0,-1.5708,0,18.9472,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4241900000000002e-18,18.9472
2446,5.88421,0,0,-1.5708,0,18.9749,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1867400000000001e-18,18.9749
2448,5.87465,0,0,-1.5708,0,19.0027,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.88551e-19,19.0027
2450,5.9466,0,0,-1.5708,0,19.0305,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.23184e-19,19.0305
2452,5.81884,0,0,-1.5708,0,19.0583,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.852500000000001e-19,19.0583
2454,5.77248,0,0,-1.5708,0,19.0861,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.70237e-19,19.0861
2456,5.83888,0,0,-1.5708,0,19.1138,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.74369e-19,19.1138
2458,5.81845,0,0,-1.5708,0,19.1416,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.94485e-19,19.1416
2460,5.80607,0,0,-1.5708,0,19.1694,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.27944e-19,19.1694
2462,5.76671,0,0,-1.5708,0,19.1972,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72536e-19,19.1972
2464,5.78038,0,0,-1.5708,0,19.225,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.26413e-19,19.225
2466,5.8642,0,0,-1.5708,0,19.2527,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.88032e-19,19.2527
2468,5.05088,0,0,-1.5708,0,19.2805,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5610600000000001e-19,19.2805
2470,3.61179,0,0,-1.5708,0,19.3083,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29556e-19,19.3083
2472,3.52748,0,0,-1.5708,0,19.3361,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07486e-19,19.3361
2474,3.58788,0,0,-1.5708,0,19.3639,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.914579999999999e-20,19.3639
2476,3.47553,0,0,-1.5708,0,19.3916,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.39101e-20,19.3916
2478,3.47675,0,0,-1.5708,0,19.4194,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.125759999999999e-20,19.4194
2480,3.44629,0,0,-1.5708,0,19.4472,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0754099999999995e-20,19.4472
2482,3.54446,0,0,-1.5708,0,19.475,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2037399999999995e-20,19.475
2484,3.47314,0,0,-1.5708,0,19.5028,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.48061e-20,19.5028
2486,3.48793,0,0,-1.5708,0,19.5305,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8809e-20,19.5305
2488,3.5106,0,0,-1.5708,0,19.5583,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3837199999999997e-20,19.5583
2490,3.45648,0,0,-1.5708,0,19.5861,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.97168e-20,19.5861
2492,3.52614,0,0,-1.5708,0,19.6139,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.63031e-20,19.6139
2494,3.49532,0,0,-1.5708,0,19.6417,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3476e-20,19.6417
2496,3.48399,0,0,-1.5708,0,19.6694,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1135399999999998e-20,19.6694
2498,3.44494,0,0,-1.5708,0,19.6972,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.19817e-21,19.6972
2500,3.51041,0,0,-1.5708,0,19.725,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.59543e-21,19.725
2502,3.5182,0,0,-1.5708,0,19.7528,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.2698599999999995e-21,19.7528
2504,3.52289,0,0,-1.5708,0,19.7806,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.17389e-21,19.7806
2506,3.48416,0,0,-1.5708,0,19.8083,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.26806e-21,19.8083
2508,3.48018,0,0,-1.5708,0,19.8361,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.51964e-21,19.8361
2510,3.49911,0,0,-1.5708,0,19.8639,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.90148e-21,19.8639
2512,3.4696,0,0,-1.5708,0,19.8917,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.39108e-21,19.8917
2514,3.45313,0,0,-1.5708,0,19.9195,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9697999999999998e-21,19.9195
2516,3.44019,0,0,-1.5708,0,19.9472,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6222099999999999e-21,19.9472
2518,3.53916,0,0,-1.5708,0,19.975,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3354999999999999e-21,19.975
2520,3.46202,0,0,-1.5708,0,20.0028,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0990899999999999e-21,20.0028
2522,3.51495,0,0,-1.5708,0,20.0306,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.04229e-22,20.0306
2524,3.45842,0,0,-1.5708,0,20.0584,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.43665e-22,20.0584
2526,3.43409,0,0,-1.5708,0,20.0861,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.11406e-22,20.0861
2528,3.64696,0,0,-1.5708,0,20.1139,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.024999999999999e-22,20.1139
2530,3.45527,0,0,-1.5708,0,20.1417,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1285399999999998e-22,20.1417
2532,3.42727,0,0,-1.5708,0,20.1695,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.39086e-22,20.1695
2534,3.47755,0,0,-1.5708,0,20.1973,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.78406e-22,20.1973
2536,3.52654,0,0,-1.5708,0,20.225,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.28507e-22,20.225
2538,3.5378,0,0,-1.5708,0,20.2528,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.87489e-22,20.2528
2540,3.52984,0,0,-1.5708,0,20.2806,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53782e-22,20.2806
2542,3.49289,0,0,-1.5708,0,20.3084,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26092e-22,20.3084
2544,3.54887,0,0,-1.5708,0,20.3362,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03353e-22,20.3362
2546,3.53966,0,0,-1.5708,0,20.3639,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.46866e-23,20.3639
2548,3.48801,0,0,-1.5708,0,20.3917,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.9368e-23,20.3917
2550,3.45499,0,0,-1.5708,0,20.4195,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.680120000000001e-23,20.4195
2552,3.48736,0,0,-1.5708,0,20.4473,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.64953e-23,20.4473
2554,3.53895,0,0,-1.5708,0,20.4751,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80465e-23,20.4751
2556,3.61259,0,0,-1.5708,0,20.5028,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11225e-23,20.5028
2558,3.50257,0,0,-1.5708,0,20.5306,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5449999999999997e-23,20.5306
2560,3.56119,0,0,-1.5708,0,20.5584,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.08043e-23,20.5584
2562,3.50313,0,0,-1.5708,0,20.5862,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7001e-23,20.5862
2564,3.71026,0,0,-1.5708,0,20.614,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38883e-23,20.614
2566,3.60439,0,0,-1.5708,0,20.6417,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1341600000000001e-23,20.6417
2568,3.63934,0,0,-1.5708,0,20.6695,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.25886e-24,20.6695
2570,3.57118,0,0,-1.5708,0,20.6973,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.556010000000001e-24,20.6973
2572,3.6818,0,0,-1.5708,0,20.7251,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.16426e-24,20.7251
2574,3.70281,0,0,-1.5708,0,20.7529,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.02717e-24,20.7529
2576,3.54458,0,0,-1.5708,0,20.7806,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.09845e-24,20.7806
2578,3.58581,0,0,-1.5708,0,20.8084,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.34018e-24,20.8084
2580,3.5702,0,0,-1.5708,0,20.8362,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7212800000000002e-24,20.8362
2582,3.55512,0,0,-1.5708,0,20.864,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2163000000000002e-24,20.864
2584,3.48915,0,0,-1.5708,0,20.8918,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80443e-24,20.8918
2586,3.52816,0,0,-1.5708,0,20.9195,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4686e-24,20.9195
2588,3.49401,0,0,-1.5708,0,20.9473,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.19487e-24,20.9473
2590,3.67359,0,0,-1.5708,0,20.9751,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.71835e-25,20.9751
2592,3.5058,0,0,-1.5708,0,21.0029,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.90164e-25,21.0029
2594,3.51176,0,0,-1.5708,0,21.0307,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.42237e-25,21.0307
2596,3.56636,0,0,-1.5708,0,21.0584,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.21828e-25,21.0584
2598,3.52242,0,0,-1.5708,0,21.0862,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2385e-25,21.0862
2600,3.47809,0,0,-1.5708,0,21.114,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.44153e-25,21.114
2602,3.44858,0,0,-1.5708,0,21.1418,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.79347e-25,21.1418
2604,3.52289,0,0,-1.5708,0,21.1696,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.26668e-25,21.1696
2606,3.51276,0,0,-1.5708,0,21.1973,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83861e-25,21.1973
2608,3.51386,0,0,-1.5708,0,21.2251,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.49088e-25,21.2251
2610,3.57173,0,0,-1.5708,0,21.2529,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2085e-25,21.2529
2612,3.48563,0,0,-1.5708,0,21.2807,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.79282e-26,21.2807
2614,3.45588,0,0,-1.5708,0,21.3085,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.9327e-26,21.3085
2616,3.55626,0,0,-1.5708,0,21.3362,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.42374e-26,21.3362
2618,3.57365,0,0,-1.5708,0,21.364,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.20005e-26,21.364
2620,3.48511,0,0,-1.5708,0,21.3918,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2080600000000003e-26,21.3918
2622,3.59235,0,0,-1.5708,0,21.4196,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.40415e-26,21.4196
2624,3.47067,0,0,-1.5708,0,21.4474,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.75289e-26,21.4474
2626,3.56239,0,0,-1.5708,0,21.4751,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.22547e-26,21.4751
2628,3.57224,0,0,-1.5708,0,21.5029,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7985e-26,21.5029
2630,3.52724,0,0,-1.5708,0,21.5307,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45295e-26,21.5307
2632,3.50267,0,0,-1.5708,0,21.5585,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1734e-26,21.5585
2634,3.65691,0,0,-1.5708,0,21.5863,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.47309e-27,21.5863
2636,3.57503,0,0,-1.5708,0,21.614,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.645259999999999e-27,21.614
2638,3.51397,0,0,-1.5708,0,21.6418,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.16803e-27,21.6418
2640,3.60016,0,0,-1.5708,0,21.6696,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.97455e-27,21.6696
2642,3.45375,0,0,-1.5708,0,21.6974,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0106499999999995e-27,21.6974
2644,3.54773,0,0,-1.5708,0,21.7252,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.23243e-27,21.7252
2646,3.5344,0,0,-1.5708,0,21.7529,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.60433e-27,21.7529
2648,3.51984,0,0,-1.5708,0,21.7807,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09757e-27,21.7807
2650,3.55645,0,0,-1.5708,0,21.8085,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68885e-27,21.8085
2652,3.5786,0,0,-1.5708,0,21.8363,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.35931e-27,21.8363
2654,3.5383,0,0,-1.5708,0,21.8641,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0937e-27,21.8641
2656,3.56084,0,0,-1.5708,0,21.8918,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.796970000000001e-28,21.8918
2658,3.5821,0,0,-1.5708,0,21.9196,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.07327e-28,21.9196
2660,3.58237,0,0,-1.5708,0,21.9474,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.6854e-28,21.9474
2662,3.57318,0,0,-1.5708,0,21.9752,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.5683e-28,21.9752
2664,3.5702,0,0,-1.5708,0,22.003,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.66946e-28,22.003
2666,3.51343,0,0,-1.5708,0,22.0307,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.94647e-28,22.0307
2668,3.51898,0,0,-1.5708,0,22.0585,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3651300000000003e-28,22.0585
2670,3.55233,0,0,-1.5708,0,22.0863,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.89785e-28,22.0863
2672,3.48154,0,0,-1.5708,0,22.1141,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52238e-28,22.1141
2674,3.52591,0,0,-1.5708,0,22.1419,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22077e-28,22.1419
2676,3.44597,0,0,-1.5708,0,22.1696,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.78592e-29,22.1696
2678,3.49077,0,0,-1.5708,0,22.1974,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.8419e-29,22.1974
2680,3.46018,0,0,-1.5708,0,22.2252,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.28195e-29,22.2252
2682,3.50621,0,0,-1.5708,0,22.253,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0306100000000005e-29,22.253
2684,3.52825,0,0,-1.5708,0,22.2808,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.02717e-29,22.2808
2686,3.56284,0,0,-1.5708,0,22.3085,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.22279e-29,22.3085
2688,3.47452,0,0,-1.5708,0,22.3363,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5782e-29,22.3363
2690,3.57757,0,0,-1.5708,0,22.3641,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.06184e-29,22.3641
2692,3.49847,0,0,-1.5708,0,22.3919,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64834e-29,22.3919
2694,3.46266,0,0,-1.5708,0,22.4197,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31732e-29,22.4197
2696,3.53191,0,0,-1.5708,0,22.4474,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0524200000000001e-29,22.4474
2698,3.49354,0,0,-1.5708,0,22.4752,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.40508e-30,22.4752
2700,3.48636,0,0,-1.5708,0,22.503,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.71037e-30,22.503
2702,3.46723,0,0,-1.5708,0,22.5308,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3555500000000004e-30,22.5308
2704,3.51539,0,0,-1.5708,0,22.5586,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2728200000000004e-30,22.5586
2706,3.47064,0,0,-1.5708,0,22.5863,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.40783e-30,22.5863
2708,3.50133,0,0,-1.5708,0,22.6141,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7170300000000002e-30,22.6141
2710,3.48891,0,0,-1.5708,0,22.6419,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.16553e-30,22.6419
2712,3.46767,0,0,-1.5708,0,22.6697,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.72539e-30,22.6697
2714,3.53779,0,0,-1.5708,0,22.6975,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37424e-30,22.6975
2716,3.47422,0,0,-1.5708,0,22.7252,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09419e-30,22.7252
2718,3.43493,0,0,-1.5708,0,22.753,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.709129999999999e-31,22.753
2720,3.48566,0,0,-1.5708,0,22.7808,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.9296299999999995e-31,22.7808
2722,3.52626,0,0,-1.5708,0,22.8086,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.5118599999999995e-31,22.8086
2724,3.4961,0,0,-1.5708,0,22.8364,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.38268e-31,22.8364
2726,3.45152,0,0,-1.5708,0,22.8641,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.48364e-31,22.8641
2728,3.43891,0,0,-1.5708,0,22.8919,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7681e-31,22.8919
2730,3.48035,0,0,-1.5708,0,22.9197,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.19878e-31,22.9197
2732,3.53767,0,0,-1.5708,0,22.9475,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7459599999999999e-31,22.9475
2734,3.49227,0,0,-1.5708,0,22.9753,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38593e-31,22.9753
2736,3.44074,0,0,-1.5708,0,23.003,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09977e-31,23.003
2738,3.53393,0,0,-1.5708,0,23.0308,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.723940000000001e-32,23.0308
2740,3.62822,0,0,-1.5708,0,23.0586,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.917960000000001e-32,23.0586
2742,3.54373,0,0,-1.5708,0,23.0864,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.483990000000001e-32,23.0864
2744,3.54855,0,0,-1.5708,0,23.1142,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.34578e-32,23.1142
2746,3.51147,0,0,-1.5708,0,23.1419,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.44264e-32,23.1419
2748,3.50757,0,0,-1.5708,0,23.1697,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.72627e-32,23.1697
2750,3.6036,0,0,-1.5708,0,23.1975,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.15824e-32,23.1975
2752,3.48944,0,0,-1.5708,0,23.2253,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.70798e-32,23.2253
2754,3.46206,0,0,-1.5708,0,23.2531,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3512e-32,23.2531
2756,3.46739,0,0,-1.5708,0,23.2808,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0685800000000001e-32,23.2808
2758,3.56951,0,0,-1.5708,0,23.3086,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.447900000000001e-33,23.3086
2760,3.50202,0,0,-1.5708,0,23.3364,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.676420000000001e-33,23.3364
2762,3.47033,0,0,-1.5708,0,23.3642,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.27462e-33,23.3642
2764,3.45545,0,0,-1.5708,0,23.392,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.16574e-33,23.392
2766,3.46089,0,0,-1.5708,0,23.4197,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.28886e-33,23.4197
2768,3.59677,0,0,-1.5708,0,23.4475,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.59568e-33,23.4475
2770,3.51479,0,0,-1.5708,0,23.4753,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.04791e-33,23.4753
2772,3.50045,0,0,-1.5708,0,23.5031,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61519e-33,23.5031
2774,3.50214,0,0,-1.5708,0,23.5309,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27347e-33,23.5309
2776,3.62815,0,0,-1.5708,0,23.5586,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0037e-33,23.5586
2778,3.52835,0,0,-1.5708,0,23.5864,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.90818e-34,23.5864
2780,3.52818,0,0,-1.5708,0,23.6142,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.22874e-34,23.6142
2782,3.53142,0,0,-1.5708,0,23.642,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.9043e-34,23.642
2784,3.49462,0,0,-1.5708,0,23.6698,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.86017e-34,23.6698
2786,3.53366,0,0,-1.5708,0,23.6975,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.0373e-34,23.6975
2788,3.50586,0,0,-1.5708,0,23.7253,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3890400000000002e-34,23.7253
2790,3.44375,0,0,-1.5708,0,23.7531,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8785e-34,23.7531
2792,3.53767,0,0,-1.5708,0,23.7809,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.47656e-34,23.7809
2794,3.53039,0,0,-1.5708,0,23.8087,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1602300000000002e-34,23.8087
2796,3.46146,0,0,-1.5708,0,23.8364,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.113629999999999e-35,23.8364
2798,3.47098,0,0,-1.5708,0,23.8642,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.15633e-35,23.8642
2800,3.46192,0,0,-1.5708,0,23.892,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.61749e-35,23.892
2802,3.41458,0,0,-1.5708,0,23.9198,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.40805e-35,23.9198
2804,3.5254,0,0,-1.5708,0,23.9476,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4578299999999997e-35,23.9476
2806,3.48288,0,0,-1.5708,0,23.9753,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.71153e-35,23.9753
2808,3.47706,0,0,-1.5708,0,24.0031,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.12558e-35,24.0031
2810,3.4976,0,0,-1.5708,0,24.0309,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66568e-35,24.0309
2812,3.48543,0,0,-1.5708,0,24.0587,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30485e-35,24.0587
2814,3.49302,0,0,-1.5708,0,24.0865,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02184e-35,24.0865
2816,3.49086,0,0,-1.5708,0,24.1142,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.99938e-36,24.1142
2818,3.46734,0,0,-1.5708,0,24.142,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.26013e-36,24.142
2820,3.45522,0,0,-1.5708,0,24.1698,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.89736e-36,24.1698
2822,3.50037,0,0,-1.5708,0,24.1976,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.82996e-36,24.1976
2824,3.47881,0,0,-1.5708,0,24.2254,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.99419e-36,24.2254
2826,3.49624,0,0,-1.5708,0,24.2531,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34001e-36,24.2531
2828,3.54352,0,0,-1.5708,0,24.2809,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.82813e-36,24.2809
2830,3.6006,0,0,-1.5708,0,24.3087,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.42774e-36,24.3087
2832,3.56234,0,0,-1.5708,0,24.3365,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.11467e-36,24.3365
2834,3.56616,0,0,-1.5708,0,24.3643,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.6995e-37,24.3643
2836,3.56789,0,0,-1.5708,0,24.392,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.787279999999999e-37,24.392
2838,3.53202,0,0,-1.5708,0,24.4198,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2935799999999995e-37,24.4198
2840,3.61282,0,0,-1.5708,0,24.4476,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1272e-37,24.4476
2842,3.55618,0,0,-1.5708,0,24.4754,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2167299999999997e-37,24.4754
2844,3.60191,0,0,-1.5708,0,24.5032,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.50626e-37,24.5032
2846,3.47389,0,0,-1.5708,0,24.5309,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.95205e-37,24.5309
2848,3.54787,0,0,-1.5708,0,24.5587,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51988e-37,24.5587
2850,3.49554,0,0,-1.5708,0,24.5865,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18298e-37,24.5865
2852,3.45425,0,0,-1.5708,0,24.6143,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.20451e-38,24.6143
2854,3.46132,0,0,-1.5708,0,24.6421,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.15938e-38,24.6421
2856,3.45825,0,0,-1.5708,0,24.6698,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.56677e-38,24.6698
2858,3.48602,0,0,-1.5708,0,24.6976,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.32697e-38,24.6976
2860,3.54014,0,0,-1.5708,0,24.7254,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.36215e-38,24.7254
2862,3.43808,0,0,-1.5708,0,24.7532,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.61157e-38,24.7532
2864,3.47265,0,0,-1.5708,0,24.781,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02787e-38,24.781
2866,3.47769,0,0,-1.5708,0,24.8087,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5741e-38,24.8087
2868,3.53217,0,0,-1.5708,0,24.8365,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22145e-38,24.8365
2870,3.4909,0,0,-1.5708,0,24.8643,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.47481e-39,24.8643
2872,3.4928,0,0,-1.5708,0,24.8921,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.347159999999999e-39,24.8921
2874,3.51691,0,0,-1.5708,0,24.9199,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.695349999999999e-39,24.9199
2876,3.47286,0,0,-1.5708,0,24.9476,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.4134099999999996e-39,24.9476
2878,3.55277,0,0,-1.5708,0,24.9754,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.41885e-39,24.9754
2880,3.46882,0,0,-1.5708,0,25.0032,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6475199999999996e-39,25.0032
2882,3.44323,0,0,-1.5708,0,25.031,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0495099999999998e-39,25.031
2884,3.50049,0,0,-1.5708,0,25.0588,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5860399999999998e-39,25.0588
2886,3.46304,0,0,-1.5708,0,25.0865,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2269599999999998e-39,25.0865
2888,3.47356,0,0,-1.5708,0,25.1143,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.48857e-40,25.1143
2890,3.46499,0,0,-1.5708,0,25.1421,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.335380000000001e-40,25.1421
2892,3.44594,0,0,-1.5708,0,25.1699,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.668870000000001e-40,25.1699
2894,3.51273,0,0,-1.5708,0,25.1977,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3794900000000006e-40,25.1977
2896,3.48921,0,0,-1.5708,0,25.2254,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3822300000000002e-40,25.2254
2898,3.46474,0,0,-1.5708,0,25.2532,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.61117e-40,25.2532
2900,3.46914,0,0,-1.5708,0,25.281,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0151999999999997e-40,25.281
2902,3.55925,0,0,-1.5708,0,25.3088,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.55473e-40,25.3088
2904,3.48148,0,0,-1.5708,0,25.3366,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1990700000000001e-40,25.3366
2906,3.52786,0,0,-1.5708,0,25.3643,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.24458e-41,25.3643
2908,3.51851,0,0,-1.5708,0,25.3921,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.124950000000001e-41,25.3921
2910,3.54583,0,0,-1.5708,0,25.4199,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.48945e-41,25.4199
2912,3.4953,0,0,-1.5708,0,25.4477,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.22793e-41,25.4477
2914,3.50624,0,0,-1.5708,0,25.4755,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.25522e-41,25.4755
2916,3.43364,0,0,-1.5708,0,25.5032,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.50544e-41,25.5032
2918,3.47263,0,0,-1.5708,0,25.531,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9277100000000001e-41,25.531
2920,3.69137,0,0,-1.5708,0,25.5588,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48269e-41,25.5588
2922,3.54347,0,0,-1.5708,0,25.5866,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.14002e-41,25.5866
2924,3.57673,0,0,-1.5708,0,25.6144,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.76247e-42,25.6144
2926,3.46622,0,0,-1.5708,0,25.6421,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.732759999999999e-42,25.6421
2928,3.52219,0,0,-1.5708,0,25.6699,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.1714499999999996e-42,25.6699
2930,3.5648,0,0,-1.5708,0,25.6977,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.97086e-42,25.6977
2932,3.50485,0,0,-1.5708,0,25.7255,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.04795e-42,25.7255
2934,3.48938,0,0,-1.5708,0,25.7533,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.3387599999999998e-42,25.7533
2936,3.50625,0,0,-1.5708,0,25.781,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79396e-42,25.781
2938,3.54746,0,0,-1.5708,0,25.8088,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37561e-42,25.8088
2940,3.51523,0,0,-1.5708,0,25.8366,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05446e-42,25.8366
2942,3.46426,0,0,-1.5708,0,25.8644,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.08007e-43,25.8644
2944,3.43296,0,0,-1.5708,0,25.8922,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.1894799999999995e-43,25.8922
2946,3.5577,0,0,-1.5708,0,25.9199,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.7396399999999996e-43,25.9199
2948,3.47048,0,0,-1.5708,0,25.9477,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.62818e-43,25.9477
2950,3.47923,0,0,-1.5708,0,25.9755,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.77642e-43,25.9755
2952,3.46343,0,0,-1.5708,0,26.0033,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.12389e-43,26.0033
2954,3.44243,0,0,-1.5708,0,26.0311,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.62418e-43,26.0311
2956,4.12847,0,0,-1.5708,0,26.0588,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.24161e-43,26.0588
2958,3.74284,0,0,-1.5708,0,26.0866,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.48838e-44,26.0866
2960,3.67233,0,0,-1.5708,0,26.1144,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.24853e-44,26.1144
2962,3.59511,0,0,-1.5708,0,26.1422,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.53554e-44,26.1422
2964,3.72272,0,0,-1.5708,0,26.17,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.2259300000000003e-44,26.17
2966,3.57704,0,0,-1.5708,0,26.1977,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.22506e-44,26.1977
2968,3.53918,0,0,-1.5708,0,26.2255,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4603999999999997e-44,26.2255
2970,3.53051,0,0,-1.5708,0,26.2533,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8764e-44,26.2533
2972,3.52959,0,0,-1.5708,0,26.2811,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4305300000000002e-44,26.2811
2974,3.55445,0,0,-1.5708,0,26.3089,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09024e-44,26.3089
2976,3.54221,0,0,-1.5708,0,26.3366,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.306109999999999e-45,26.3366
2978,3.49964,0,0,-1.5708,0,26.3644,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.32597e-45,26.3644
2980,3.55886,0,0,-1.5708,0,26.3922,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.81624e-45,26.3922
2982,3.51527,0,0,-1.5708,0,26.42,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6655799999999996e-45,26.42
2984,3.49459,0,0,-1.5708,0,26.4478,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.78887e-45,26.4478
2986,3.48866,0,0,-1.5708,0,26.4755,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.12113e-45,26.4755
2988,3.50447,0,0,-1.5708,0,26.5033,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61271e-45,26.5033
2990,3.49272,0,0,-1.5708,0,26.5311,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22575e-45,26.5311
2992,3.53412,0,0,-1.5708,0,26.5589,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.31314e-46,26.5589
2994,3.50823,0,0,-1.5708,0,26.5867,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.07365e-46,26.5867
2996,3.5306,0,0,-1.5708,0,26.6144,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.37086e-46,26.6144
2998,3.45227,0,0,-1.5708,0,26.6422,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.07658e-46,26.6422
3000,6.25422,0,0,-1.5708,0,26.67,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.09315e-46,26.67
3002,5.45184,0,0,-1.5708,0,26.6978,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34616e-46,26.6978
3004,5.24374,0,0,-1.5708,0,26.7256,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77896e-46,26.7256
3006,5.73456,0,0,-1.5708,0,26.7533,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.34843e-46,26.7533
3008,5.21287,0,0,-1.5708,0,26.7811,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.02174e-46,26.7811
3010,5.17857,0,0,-1.5708,0,26.8089,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.73942e-47,26.8089
3012,5.18666,0,0,-1.5708,0,26.8367,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.86039e-47,26.8367
3014,5.96114,0,0,-1.5708,0,26.8645,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.43606e-47,26.8645
3016,7.05685,0,0,-1.5708,0,26.8922,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3567600000000002e-47,26.8922
3018,6.49127,0,0,-1.5708,0,26.92,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.53919e-47,26.92
3020,5.9066,0,0,-1.5708,0,26.9478,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92009e-47,26.9478
3022,6.46758,0,0,-1.5708,0,26.9756,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45145e-47,26.9756
3024,8.42409,0,0,-1.5708,0,27.0034,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09682e-47,27.0034
3026,7.95382,0,0,-1.5708,0,27.0311,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.28549e-48,27.0311
3028,6.12824,0,0,-1.5708,0,27.0589,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.25683e-48,27.0589
3030,5.8824,0,0,-1.5708,0,27.0867,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.72327e-48,27.0867
3032,6.38742,0,0,-1.5708,0,27.1145,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.56438e-48,27.1145
3034,9.84871,0,0,-1.5708,0,27.1423,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68891e-48,27.1423
3036,10.2947,0,0,-1.5708,0,27.17,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02779e-48,27.17
3038,10.787,0,0,-1.5708,0,27.1978,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52869e-48,27.1978
3040,10.8473,0,0,-1.5708,0,27.2256,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15205e-48,27.2256
3042,8.29735,0,0,-1.5708,0,27.2534,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.67904e-49,27.2534
3044,6.06,0,0,-1.5708,0,27.2812,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.536209999999999e-49,27.2812
3046,5.87026,0,0,-1.5708,0,27.3089,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.92076e-49,27.3089
3048,5.89657,0,0,-1.5708,0,27.3367,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.70332e-49,27.3367
3050,6.0365,0,0,-1.5708,0,27.3645,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7861299999999997e-49,27.3645
3052,6.15074,0,0,-1.5708,0,27.3923,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09539e-49,27.3923
3054,9.45431,0,0,-1.5708,0,27.4201,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.57536e-49,27.4201
3056,10.4371,0,0,-1.5708,0,27.4478,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.18399e-49,27.4478
3058,10.9512,0,0,-1.5708,0,27.4756,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.89542e-50,27.4756
3060,10.5588,0,0,-1.5708,0,27.5034,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.68095e-50,27.5034
3062,10.0537,0,0,-1.5708,0,27.5312,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.01605e-50,27.5312
3064,9.9402,0,0,-1.5708,0,27.559,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.76477e-50,27.559
3066,7.74345,0,0,-1.5708,0,27.5867,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.82466e-50,27.5867
3068,6.08119,0,0,-1.5708,0,27.6145,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.11859e-50,27.6145
3070,6.0112,0,0,-1.5708,0,27.6423,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.58847e-50,27.6423
3072,6.10374,0,0,-1.5708,0,27.6701,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1906e-50,27.6701
3074,5.99121,0,0,-1.5708,0,27.6979,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.920749999999999e-51,27.6979
3076,5.91859,0,0,-1.5708,0,27.7256,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.681749999999999e-51,27.7256
3078,6.16493,0,0,-1.5708,0,27.7534,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.0030099999999996e-51,27.7534
3080,5.8983,0,0,-1.5708,0,27.7812,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.74477e-51,27.7812
3082,7.5145,0,0,-1.5708,0,27.809,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8020099999999995e-51,27.809
3084,9.79333,0,0,-1.5708,0,27.8368,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09589e-51,27.8368
3086,9.46427,0,0,-1.5708,0,27.8645,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.56718e-51,27.8645
3088,8.20887,0,0,-1.5708,0,27.8923,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.17144e-51,27.8923
3090,6.26028,0,0,-1.5708,0,27.9201,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.753339999999999e-52,27.9201
3092,5.81954,0,0,-1.5708,0,27.9479,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.5385299999999995e-52,27.9479
3094,5.77018,0,0,-1.5708,0,27.9757,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.88245e-52,27.9757
3096,5.81851,0,0,-1.5708,0,28.0034,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6445899999999996e-52,28.0034
3098,5.78451,0,0,-1.5708,0,28.0312,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7196399999999998e-52,28.0312
3100,5.85295,0,0,-1.5708,0,28.059,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.02874e-52,28.059
3102,5.93246,0,0,-1.5708,0,28.0868,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5128399999999999e-52,28.0868
3104,5.84073,0,0,-1.5708,0,28.1146,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12775e-52,28.1146
3106,5.7588,0,0,-1.5708,0,28.1423,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.40393e-53,28.1423
3108,5.77127,0,0,-1.5708,0,28.1701,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.26045e-53,28.1701
3110,5.73088,0,0,-1.5708,0,28.1979,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.66209e-53,28.1979
3112,5.8688,0,0,-1.5708,0,28.2257,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.47063e-53,28.2257
3114,5.77499,0,0,-1.5708,0,28.2535,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5827800000000003e-53,28.2535
3116,5.8651,0,0,-1.5708,0,28.2812,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9214e-53,28.2812
3118,5.83543,0,0,-1.5708,0,28.309,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4289e-53,28.309
3120,5.82099,0,0,-1.5708,0,28.3368,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06228e-53,28.3368
3122,5.79308,0,0,-1.5708,0,28.3646,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.89451e-54,28.3646
3124,5.70095,0,0,-1.5708,0,28.3924,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.86496e-54,28.3924
3126,5.69619,0,0,-1.5708,0,28.4201,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.35569e-54,28.4201
3128,6.46271,0,0,-1.5708,0,28.4479,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.23371e-54,28.4479
3130,6.05563,0,0,-1.5708,0,28.4757,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.39992e-54,28.4757
3132,6.1456,0,0,-1.5708,0,28.5035,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7805100000000002e-54,28.5035
3134,6.35973,0,0,-1.5708,0,28.5313,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.32052e-54,28.5313
3136,7.83809,0,0,-1.5708,0,28.559,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.790310000000001e-55,28.559
3138,10.0585,0,0,-1.5708,0,28.5868,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.25606e-55,28.5868
3140,11.6788,0,0,-1.5708,0,28.6146,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3759700000000004e-55,28.6146
3142,11.2582,0,0,-1.5708,0,28.6424,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.98167e-55,28.6424
3144,10.4517,0,0,-1.5708,0,28.6702,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9479800000000002e-55,28.6702
3146,11.2939,0,0,-1.5708,0,28.6979,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.18191e-55,28.6979
3148,8.01889,0,0,-1.5708,0,28.7257,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.61437e-55,28.7257
3150,6.14898,0,0,-1.5708,0,28.7535,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.19404e-55,28.7535
3152,5.94793,0,0,-1.5708,0,28.7813,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.82849e-56,28.7813
3154,5.98116,0,0,-1.5708,0,28.8091,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.525400000000001e-56,28.8091
3156,5.98306,0,0,-1.5708,0,28.8368,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.82147e-56,28.8368
3158,8.45052,0,0,-1.5708,0,28.8646,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5612600000000004e-56,28.8646
3160,9.80474,0,0,-1.5708,0,28.8924,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.62954e-56,28.8924
3162,6.81829,0,0,-1.5708,0,28.9202,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94093e-56,28.9202
3164,6.08288,0,0,-1.5708,0,28.948,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.43215e-56,28.948
3166,6.46632,0,0,-1.5708,0,28.9757,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05638e-56,28.9757
3168,6.71369,0,0,-1.5708,0,29.0035,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.78944e-57,29.0035
3170,6.25527,0,0,-1.5708,0,29.0313,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.74173e-57,29.0313
3172,5.86019,0,0,-1.5708,0,29.0591,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.23089e-57,29.0591
3174,5.75812,0,0,-1.5708,0,29.0869,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11653e-57,29.0869
3176,5.79158,0,0,-1.5708,0,29.1146,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2949000000000002e-57,29.1146
3178,5.81871,0,0,-1.5708,0,29.1424,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68931e-57,29.1424
3180,5.79805,0,0,-1.5708,0,29.1702,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2431000000000001e-57,29.1702
3182,5.80879,0,0,-1.5708,0,29.198,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.144369999999999e-58,29.198
3184,5.77555,0,0,-1.5708,0,29.2258,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.72441e-58,29.2258
3186,5.78752,0,0,-1.5708,0,29.2535,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.94318e-58,29.2535
3188,5.77403,0,0,-1.5708,0,29.2813,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6325399999999995e-58,29.2813
3190,6.22274,0,0,-1.5708,0,29.3091,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.6684999999999997e-58,29.3091
3192,6.09377,0,0,-1.5708,0,29.3369,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.95964e-58,29.3369
3194,6.43128,0,0,-1.5708,0,29.3647,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4385899999999998e-58,29.3647
3196,8.87373,0,0,-1.5708,0,29.3924,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05572e-58,29.3924
3198,8.70902,0,0,-1.5708,0,29.4202,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.7448299999999995e-59,29.4202
3200,6.78235,0,0,-1.5708,0,29.448,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.6797399999999995e-59,29.448
3202,6.23548,0,0,-1.5708,0,29.4758,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.16386e-59,29.4758
3204,6.22014,0,0,-1.5708,0,29.5036,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.05152e-59,29.5036
3206,6.36304,0,0,-1.5708,0,29.5313,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.23557e-59,29.5313
3208,8.16889,0,0,-1.5708,0,29.5591,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6372399999999999e-59,29.5591
3210,12.0264,0,0,-1.5708,0,29.5869,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.19864e-59,29.5869
3212,11.4628,0,0,-1.5708,0,29.6147,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.77235e-60,29.6147
3214,8.28854,0,0,-1.5708,0,29.6425,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.41794e-60,29.6425
3216,6.26813,0,0,-1.5708,0,29.6702,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.69383e-60,29.6702
3218,5.98193,0,0,-1.5708,0,29.698,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.43171e-60,29.698
3220,5.6373,0,0,-1.5708,0,29.7258,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.50811e-60,29.7258
3222,5.26562,0,0,-1.5708,0,29.7536,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.83246e-60,29.7536
3224,5.30673,0,0,-1.5708,0,29.7814,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33836e-60,29.7814
3226,5.25244,0,0,-1.5708,0,29.8091,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.77158e-61,29.8091
3228,5.22467,0,0,-1.5708,0,29.8369,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.13195e-61,29.8369
3230,5.18156,0,0,-1.5708,0,29.8647,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.2035900000000005e-61,29.8647
3232,5.16587,0,0,-1.5708,0,29.8925,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.79534e-61,29.8925
3234,5.16086,0,0,-1.5708,0,29.9203,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7672600000000002e-61,29.9203
3236,5.17583,0,0,-1.5708,0,29.948,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.01697e-61,29.948
3238,5.1838,0,0,-1.5708,0,29.9758,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46961e-61,29.9758
3240,5.20141,0,0,-1.5708,0,30.0036,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07043e-61,30.0036
3242,5.23741,0,0,-1.5708,0,30.0314,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.79407e-62,30.0314
3244,5.18794,0,0,-1.5708,0,30.0592,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.67313e-62,30.0592
3246,5.20897,0,0,-1.5708,0,30.0869,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.12794e-62,30.0869
3248,5.29413,0,0,-1.5708,0,30.1147,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.00259e-62,30.1147
3250,5.28092,0,0,-1.5708,0,30.1425,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.18328e-62,30.1425
3252,5.41118,0,0,-1.5708,0,30.1703,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.587e-62,30.1703
3254,5.14945,0,0,-1.5708,0,30.1981,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15317e-62,30.1981
3256,5.21069,0,0,-1.5708,0,30.2258,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.37652e-63,30.2258
3258,5.22911,0,0,-1.5708,0,30.2536,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.08254e-63,30.2536
3260,5.58435,0,0,-1.5708,0,30.2814,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.4152900000000004e-63,30.2814
3262,6.18104,0,0,-1.5708,0,30.3092,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.20394e-63,30.3092
3264,6.26998,0,0,-1.5708,0,30.337,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.32414e-63,30.337
3266,6.29641,0,0,-1.5708,0,30.3647,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68535e-63,30.3647
3268,8.99339,0,0,-1.5708,0,30.3925,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22172e-63,30.3925
3270,9.37112,0,0,-1.5708,0,30.4203,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.85329e-64,30.4203
3272,7.80273,0,0,-1.5708,0,30.4481,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.41342e-64,30.4481
3274,6.13613,0,0,-1.5708,0,30.4759,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.6443599999999996e-64,30.4759
3276,5.79801,0,0,-1.5708,0,30.5036,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.36213e-64,30.5036
3278,5.9095,0,0,-1.5708,0,30.5314,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.43307e-64,30.5314
3280,5.99146,0,0,-1.5708,0,30.5592,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.76014e-64,30.5592
3282,8.30742,0,0,-1.5708,0,30.587,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.27289e-64,30.587
3284,11.5135,0,0,-1.5708,0,30.6148,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.202109999999999e-65,30.6148
3286,10.4214,0,0,-1.5708,0,30.6425,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.6501999999999994e-65,30.6425
3288,9.75823,0,0,-1.5708,0,30.6703,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8043499999999995e-65,30.6703
3290,9.50094,0,0,-1.5708,0,30.6981,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4696499999999997e-65,30.6981
3292,10.8815,0,0,-1.5708,0,30.7259,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5048899999999998e-65,30.7259
3294,9.14019,0,0,-1.5708,0,30.7537,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.80777e-65,30.7537
3296,8.14112,0,0,-1.5708,0,30.7814,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30422e-65,30.7814
3298,9.66509,0,0,-1.5708,0,30.8092,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.40611e-66,30.8092
3300,8.94494,0,0,-1.5708,0,30.837,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.781419999999999e-66,30.837
3302,6.68769,0,0,-1.5708,0,30.8648,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.88746e-66,30.8648
3304,6.04096,0,0,-1.5708,0,30.8926,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.52125e-66,30.8926
3306,5.96157,0,0,-1.5708,0,30.9203,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.53608e-66,30.9203
3308,6.04138,0,0,-1.5708,0,30.9481,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.82592e-66,30.9481
3310,5.91327,0,0,-1.5708,0,30.9759,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31417e-66,30.9759
3312,5.89585,0,0,-1.5708,0,31.0037,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.45523e-67,31.0037
3314,5.54749,0,0,-1.5708,0,31.0315,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.800570000000001e-67,31.0315
3316,5.53504,0,0,-1.5708,0,31.0592,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.88957e-67,31.0592
3318,6.08326,0,0,-1.5708,0,31.087,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.51437e-67,31.087
3320,6.59085,0,0,-1.5708,0,31.1148,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.52509e-67,31.1148
3322,6.15052,0,0,-1.5708,0,31.1426,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81366e-67,31.1426
3324,6.17475,0,0,-1.5708,0,31.1704,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3022300000000001e-67,31.1704
3326,6.24768,0,0,-1.5708,0,31.1981,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.34702e-68,31.1981
3328,5.99086,0,0,-1.5708,0,31.2259,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.70671e-68,31.2259
3330,6.09158,0,0,-1.5708,0,31.2537,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.81058e-68,31.2537
3332,5.98859,0,0,-1.5708,0,31.2815,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.4493400000000003e-68,31.2815
3334,5.88008,0,0,-1.5708,0,31.3093,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47245e-68,31.3093
3336,5.82768,0,0,-1.5708,0,31.337,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.77162e-68,31.337
3338,5.92629,0,0,-1.5708,0,31.3648,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.26901e-68,31.3648
3340,5.87746,0,0,-1.5708,0,31.3926,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.08683e-69,31.3926
3342,5.78654,0,0,-1.5708,0,31.4204,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.50445e-69,31.4204
3344,5.92539,0,0,-1.5708,0,31.4482,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.654370000000001e-69,31.4482
3346,5.78226,0,0,-1.5708,0,31.4759,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.32938e-69,31.4759
3348,5.75682,0,0,-1.5708,0,31.5037,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.38077e-69,31.5037
3350,5.7977,0,0,-1.5708,0,31.5315,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.70185e-69,31.5315
3352,5.72616,0,0,-1.5708,0,31.5593,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21613e-69,31.5593
3354,5.75174,0,0,-1.5708,0,31.5871,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.68738e-70,31.5871
3356,6.38222,0,0,-1.5708,0,31.6148,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.203680000000001e-70,31.6148
3358,6.87847,0,0,-1.5708,0,31.6426,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.42855e-70,31.6426
3360,6.05387,0,0,-1.5708,0,31.6704,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1602900000000003e-70,31.6704
3362,6.53636,0,0,-1.5708,0,31.6982,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2544600000000002e-70,31.6982
3364,6.04462,0,0,-1.5708,0,31.726,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.60772e-70,31.726
3366,6.13687,0,0,-1.5708,0,31.7537,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1461200000000001e-70,31.7537
3368,6.14959,0,0,-1.5708,0,31.7815,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.16773e-71,31.7815
3370,7.19689,0,0,-1.5708,0,31.8093,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.81868e-71,31.8093
3372,5.9221,0,0,-1.5708,0,31.8371,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1438e-71,31.8371
3374,5.93857,0,0,-1.5708,0,31.8649,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.95003e-71,31.8649
3376,6.21733,0,0,-1.5708,0,31.8926,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.09944e-71,31.8926
3378,6.08428,0,0,-1.5708,0,31.9204,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4936000000000001e-71,31.9204
3380,6.05359,0,0,-1.5708,0,31.9482,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0622199999999999e-71,31.9482
3382,6.20693,0,0,-1.5708,0,31.976,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.55179e-72,31.976
3384,6.07492,0,0,-1.5708,0,32.0038,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.36704e-72,32.0038
3386,5.93951,0,0,-1.5708,0,32.0315,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.81305e-72,32.0315
3388,5.87857,0,0,-1.5708,0,32.0593,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.70808e-72,32.0593
3390,5.79702,0,0,-1.5708,0,32.0871,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.92265e-72,32.0871
3392,6.49618,0,0,-1.5708,0,32.1149,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.36456e-72,32.1149
3394,6.23495,0,0,-1.5708,0,32.1427,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.68138e-73,32.1427
3396,6.46287,0,0,-1.5708,0,32.1704,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.86646e-73,32.1704
3398,6.01147,0,0,-1.5708,0,32.1982,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.86833e-73,32.1982
3400,5.81858,0,0,-1.5708,0,32.226,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.45048e-73,32.226
3402,5.88671,0,0,-1.5708,0,32.2538,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.44473e-73,32.2538
3404,5.90326,0,0,-1.5708,0,32.2816,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.73154e-73,32.2816
3406,5.86091,0,0,-1.5708,0,32.3093,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22599e-73,32.3093
3408,5.82127,0,0,-1.5708,0,32.3371,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.67747e-74,32.3371
3410,5.77907,0,0,-1.5708,0,32.3649,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.13975e-74,32.3649
3412,5.70624,0,0,-1.5708,0,32.3927,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.3427e-74,32.3927
3414,5.8832,0,0,-1.5708,0,32.4205,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.07059e-74,32.4205
3416,5.82844,0,0,-1.5708,0,32.4482,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.17037e-74,32.4482
3418,6.19848,0,0,-1.5708,0,32.476,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53355e-74,32.476
3420,6.04768,0,0,-1.5708,0,32.5038,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08322e-74,32.5038
3422,5.89621,0,0,-1.5708,0,32.5316,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.64861e-75,32.5316
3424,7.7348,0,0,-1.5708,0,32.5594,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.39886e-75,32.5594
3426,8.44268,0,0,-1.5708,0,32.5871,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80955e-75,32.5871
3428,8.23212,0,0,-1.5708,0,32.6149,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.68718e-75,32.6149
3430,6.72678,0,0,-1.5708,0,32.6427,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.89483e-75,32.6427
3432,5.74312,0,0,-1.5708,0,32.6705,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33566e-75,32.6705
3434,6.01101,0,0,-1.5708,0,32.6983,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.411860000000001e-76,32.6983
3436,5.76564,0,0,-1.5708,0,32.726,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.62987e-76,32.726
3438,5.82601,0,0,-1.5708,0,32.7538,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.6686e-76,32.7538
3440,6.94809,0,0,-1.5708,0,32.7816,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2864e-76,32.7816
3442,6.96464,0,0,-1.5708,0,32.8094,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.31262e-76,32.8094
3444,6.43738,0,0,-1.5708,0,32.8372,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6268300000000002e-76,32.8372
3446,6.11105,0,0,-1.5708,0,32.8649,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1440100000000001e-76,32.8649
3448,6.58551,0,0,-1.5708,0,32.8927,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.04209e-77,32.8927
3450,6.79839,0,0,-1.5708,0,32.9205,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.65146e-77,32.9205
3452,6.9156,0,0,-1.5708,0,32.9483,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.97012e-77,32.9483
3454,6.49686,0,0,-1.5708,0,32.9761,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.78804e-77,32.9761
3456,6.36193,0,0,-1.5708,0,33.0038,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.95724e-77,33.0038
3458,7.49973,0,0,-1.5708,0,33.0316,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3735500000000001e-77,33.0316
3460,6.30108,0,0,-1.5708,0,33.0594,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.63591e-78,33.0594
3462,6.60417,0,0,-1.5708,0,33.0872,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.75763e-78,33.0872
3464,6.38428,0,0,-1.5708,0,33.115,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.73748e-78,33.115
3466,6.25645,0,0,-1.5708,0,33.1427,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.32011e-78,33.1427
3468,6.01019,0,0,-1.5708,0,33.1705,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.32599e-78,33.1705
3470,6.92919,0,0,-1.5708,0,33.1983,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.62898e-78,33.1983
3472,6.61889,0,0,-1.5708,0,33.2261,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.14045e-78,33.2261
3474,6.99944,0,0,-1.5708,0,33.2539,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.98156e-79,33.2539
3476,6.48197,0,0,-1.5708,0,33.2816,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.584069999999999e-79,33.2816
3478,6.12647,0,0,-1.5708,0,33.3094,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9054e-79,33.3094
3480,6.0341,0,0,-1.5708,0,33.3372,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7304299999999996e-79,33.3372
3482,5.87424,0,0,-1.5708,0,33.365,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.90831e-79,33.365
3484,5.79998,0,0,-1.5708,0,33.3928,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33327e-79,33.3928
3486,6.08541,0,0,-1.5708,0,33.4205,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.31195e-80,33.4205
3488,5.70437,0,0,-1.5708,0,33.4483,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.5015e-80,33.4483
3490,5.75014,0,0,-1.5708,0,33.4761,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.53772e-80,33.4761
3492,6.93713,0,0,-1.5708,0,33.5039,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.16602e-80,33.5039
3494,5.92676,0,0,-1.5708,0,33.5317,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.20822e-80,33.5317
3496,5.803,0,0,-1.5708,0,33.5594,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53965e-80,33.5594
3498,6.30046,0,0,-1.5708,0,33.5872,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.07313e-80,33.5872
3500,5.80828,0,0,-1.5708,0,33.615,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.47713e-81,33.615
3502,5.83841,0,0,-1.5708,0,33.6428,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.20798e-81,33.6428
3504,5.75752,0,0,-1.5708,0,33.6706,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.62623e-81,33.6706
3506,5.85302,0,0,-1.5708,0,33.6983,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.52402e-81,33.6983
3508,5.88111,0,0,-1.5708,0,33.7261,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.75623e-81,33.7261
3510,5.78588,0,0,-1.5708,0,33.7539,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22158e-81,33.7539
3512,5.85279,0,0,-1.5708,0,33.7817,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.49406e-82,33.7817
3514,5.89045,0,0,-1.5708,0,33.8095,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.90418e-82,33.8095
3516,5.82657,0,0,-1.5708,0,33.8372,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.10256e-82,33.8372
3518,5.78516,0,0,-1.5708,0,33.865,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.84972e-82,33.865
3520,6.22947,0,0,-1.5708,0,33.8928,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9788e-82,33.8928
3522,6.41261,0,0,-1.5708,0,33.9206,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.37357e-82,33.9206
3524,6.05319,0,0,-1.5708,0,33.9484,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.531340000000001e-83,33.9484
3526,5.99514,0,0,-1.5708,0,33.9761,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.611620000000001e-83,33.9761
3528,6.94105,0,0,-1.5708,0,34.0039,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.58472e-83,34.0039
3530,6.1906,0,0,-1.5708,0,34.0317,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.1781200000000002e-83,34.0317
3532,5.87163,0,0,-1.5708,0,34.0595,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.20231e-83,34.0595
3534,6.12771,0,0,-1.5708,0,34.0873,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.52559e-83,34.0873
3536,5.85429,0,0,-1.5708,0,34.115,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0564500000000001e-83,34.115
3538,7.69307,0,0,-1.5708,0,34.1428,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.3133e-84,34.1428
3540,8.10855,0,0,-1.5708,0,34.1706,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.06091e-84,34.1706
3542,6.55184,0,0,-1.5708,0,34.1984,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.50102e-84,34.1984
3544,6.4419,0,0,-1.5708,0,34.2262,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4211e-84,34.2262
3546,7.1716,0,0,-1.5708,0,34.2539,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.67372e-84,34.2539
3548,8.15181,0,0,-1.5708,0,34.2817,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.15666e-84,34.2817
3550,6.30514,0,0,-1.5708,0,34.3095,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.99056e-85,34.3095
3552,5.84068,0,0,-1.5708,0,34.3373,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.51825e-85,34.3373
3554,5.79102,0,0,-1.5708,0,34.3651,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.80958e-85,34.3651
3556,5.7375,0,0,-1.5708,0,34.3928,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.62909e-85,34.3928
3558,5.87526,0,0,-1.5708,0,34.4206,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.81378e-85,34.4206
3560,5.39847,0,0,-1.5708,0,34.4484,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.25088e-85,34.4484
3562,6.96774,0,0,-1.5708,0,34.4762,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.623779999999999e-86,34.4762
3564,7.74016,0,0,-1.5708,0,34.504,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.943349999999999e-86,34.504
3566,6.28212,0,0,-1.5708,0,34.5317,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.09465e-86,34.5317
3568,6.66211,0,0,-1.5708,0,34.5595,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.8200299999999998e-86,34.5595
3570,5.88976,0,0,-1.5708,0,34.5873,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94152e-86,34.5873
3572,6.04181,0,0,-1.5708,0,34.6151,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.3362399999999999e-86,34.6151
3574,6.17833,0,0,-1.5708,0,34.6429,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.19338e-87,34.6429
3576,5.55743,0,0,-1.5708,0,34.6706,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.322929999999999e-87,34.6706
3578,5.16907,0,0,-1.5708,0,34.6984,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.34724e-87,34.6984
3580,6.24059,0,0,-1.5708,0,34.7262,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.98786e-87,34.7262
3582,6.07103,0,0,-1.5708,0,34.754,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05285e-87,34.754
3584,6.00012,0,0,-1.5708,0,34.7818,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4099599999999999e-87,34.7818
3586,6.01928,0,0,-1.5708,0,34.8095,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.68075e-88,34.8095
3588,5.90906,0,0,-1.5708,0,34.8373,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.64449e-88,34.8373
3590,5.36844,0,0,-1.5708,0,34.8651,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.5589599999999995e-88,34.8651
3592,5.18542,0,0,-1.5708,0,34.8929,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.12696e-88,34.8929
3594,5.26138,0,0,-1.5708,0,34.9207,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.14402e-88,34.9207
3596,5.22195,0,0,-1.5708,0,34.9484,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.46956e-88,34.9484
3598,5.19692,0,0,-1.5708,0,34.9762,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.00693e-88,34.9762
3600,5.25937,0,0,-1.5708,0,35.004,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.89702e-89,35.004
3602,5.19526,0,0,-1.5708,0,35.0318,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.72253e-89,35.0318
3604,5.23539,0,0,-1.5708,0,35.0596,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.23251e-89,35.0596
3606,5.64126,0,0,-1.5708,0,35.0873,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.21186e-89,35.0873
3608,5.86364,0,0,-1.5708,0,35.1151,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51295e-89,35.1151
3610,5.19719,0,0,-1.5708,0,35.1429,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.03453e-89,35.1429
3612,5.23866,0,0,-1.5708,0,35.1707,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.07158e-90,35.1707
3614,5.16692,0,0,-1.5708,0,35.1985,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.83214e-90,35.1985
3616,5.22164,0,0,-1.5708,0,35.2262,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.30076e-90,35.2262
3618,5.24982,0,0,-1.5708,0,35.254,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25393e-90,35.254
3620,5.24505,0,0,-1.5708,0,35.2818,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53857e-90,35.2818
3622,5.27938,0,0,-1.5708,0,35.3096,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0499e-90,35.3096
3624,5.24466,0,0,-1.5708,0,35.3374,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.16189e-91,35.3374
3626,5.23978,0,0,-1.5708,0,35.3651,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.8838199999999995e-91,35.3651
3628,5.25359,0,0,-1.5708,0,35.3929,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.3292299999999997e-91,35.3929
3630,5.34136,0,0,-1.5708,0,35.4207,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.26871e-91,35.4207
3632,5.26737,0,0,-1.5708,0,35.4485,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.54549e-91,35.4485
3634,5.28988,0,0,-1.5708,0,35.4763,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.05246e-91,35.4763
3636,3.61069,0,0,-1.5708,0,35.504,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.164619999999999e-92,35.504
3638,3.5311,0,0,-1.5708,0,35.5318,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.875679999999999e-92,35.5318
3640,3.56059,0,0,-1.5708,0,35.5596,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.31686e-92,35.5596
3642,3.54968,0,0,-1.5708,0,35.5874,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.25565e-92,35.5874
3644,3.57661,0,0,-1.5708,0,35.6152,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5334399999999998e-92,35.6152
3646,3.63133,0,0,-1.5708,0,35.6429,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.04211e-92,35.6429
3648,3.63188,0,0,-1.5708,0,35.6707,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.07969e-93,35.6707
3650,3.58039,0,0,-1.5708,0,35.6985,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.80801e-93,35.6985
3652,3.57503,0,0,-1.5708,0,35.7263,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.26413e-93,35.7263
3654,3.58778,0,0,-1.5708,0,35.7541,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.21524e-93,35.7541
3656,3.61322,0,0,-1.5708,0,35.7818,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.50288e-93,35.7818
3658,3.57432,0,0,-1.5708,0,35.8096,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01925e-93,35.8096
3660,3.57889,0,0,-1.5708,0,35.8374,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.91019e-94,35.8374
3662,3.5567,0,0,-1.5708,0,35.8652,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.68328e-94,35.8652
3664,3.68806,0,0,-1.5708,0,35.893,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.17293e-94,35.893
3666,3.58582,0,0,-1.5708,0,35.9207,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.14894e-94,35.9207
3668,3.57465,0,0,-1.5708,0,35.9485,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.45492e-94,35.9485
3670,3.59544,0,0,-1.5708,0,35.9763,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.846989999999999e-95,35.9763
3672,3.58457,0,0,-1.5708,0,36.0041,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.66224e-95,36.0041
3674,3.59376,0,0,-1.5708,0,36.0319,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.50598e-95,36.0319
3676,3.61848,0,0,-1.5708,0,36.0596,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.04656e-95,36.0596
3678,3.68176,0,0,-1.5708,0,36.0874,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05912e-95,36.0874
3680,3.56579,0,0,-1.5708,0,36.1152,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.39125e-95,36.1152
3682,3.59878,0,0,-1.5708,0,36.143,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.39677e-96,36.143
3684,3.62744,0,0,-1.5708,0,36.1708,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.34461e-96,36.1708
3686,3.65997,0,0,-1.5708,0,36.1985,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.28235e-96,36.1985
3688,3.63266,0,0,-1.5708,0,36.2263,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.88943e-96,36.2263
3690,3.67312,0,0,-1.5708,0,36.2541,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.94891e-96,36.2541
3692,3.64841,0,0,-1.5708,0,36.2819,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.31409e-96,36.2819
3694,3.67923,0,0,-1.5708,0,36.3097,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.857430000000001e-97,36.3097
3696,3.59365,0,0,-1.5708,0,36.3374,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.96819e-97,36.3374
3698,3.60093,0,0,-1.5708,0,36.3652,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.0200300000000003e-97,36.3652
3700,3.59386,0,0,-1.5708,0,36.393,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7068700000000003e-97,36.393
3702,3.55077,0,0,-1.5708,0,36.4208,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.82204e-97,36.4208
3704,3.60244,0,0,-1.5708,0,36.4486,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.22602e-97,36.4486
3706,3.65892,0,0,-1.5708,0,36.4763,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.246900000000001e-98,36.4763
3708,3.60126,0,0,-1.5708,0,36.5041,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.54542e-98,36.5041
3710,3.6322,0,0,-1.5708,0,36.5319,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.72761e-98,36.5319
3712,3.55659,0,0,-1.5708,0,36.5597,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.50482e-98,36.5597
3714,3.55016,0,0,-1.5708,0,36.5875,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.68258e-98,36.5875
3716,3.62617,0,0,-1.5708,0,36.6152,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.12986e-98,36.6152
3718,3.5622,0,0,-1.5708,0,36.643,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.5845e-99,36.643
3720,3.53023,0,0,-1.5708,0,36.6708,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.08956e-99,36.6708
3722,3.67443,0,0,-1.5708,0,36.6986,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.41416e-99,36.6986
3724,3.6205,0,0,-1.5708,0,36.7264,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.2894999999999998e-99,36.7264
3726,3.58262,0,0,-1.5708,0,36.7541,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.53478e-99,36.7541
3728,3.57059,0,0,-1.5708,0,36.7819,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0285e-99,36.7819
3730,3.59648,0,0,-1.5708,0,36.8097,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.88996e-100,36.8097
3732,3.58308,0,0,-1.5708,0,36.8375,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.614010000000001e-100,36.8375
3734,3.60418,0,0,-1.5708,0,36.8653,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.08881e-100,36.8653
3736,3.57575,0,0,-1.5708,0,36.893,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.06707e-100,36.893
3738,3.66233,0,0,-1.5708,0,36.9208,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.38284e-100,36.9208
3740,3.718,0,0,-1.5708,0,36.9486,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.247829999999999e-101,36.9486
3742,3.7033,0,0,-1.5708,0,36.9764,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.18243e-101,36.9764
3744,3.68544,0,0,-1.5708,0,37.0042,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.13171e-101,37.0042
3746,3.65722,0,0,-1.5708,0,37.0319,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.7602699999999996e-101,37.0319
3748,3.6688,0,0,-1.5708,0,37.0597,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8434199999999997e-101,37.0597
3750,3.77364,0,0,-1.5708,0,37.0875,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.23069e-101,37.0875
3752,3.6444,0,0,-1.5708,0,37.1153,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.21346e-102,37.1153
3754,3.6081,0,0,-1.5708,0,37.1431,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.47966e-102,37.1431
3756,3.58847,0,0,-1.5708,0,37.1708,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.6545400000000005e-102,37.1708
3758,3.57352,0,0,-1.5708,0,37.1986,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.43649e-102,37.1986
3760,3.61076,0,0,-1.5708,0,37.2264,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6238500000000001e-102,37.2264
3762,3.61865,0,0,-1.5708,0,37.2542,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.08188e-102,37.2542
3764,3.68193,0,0,-1.5708,0,37.282,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.20551e-103,37.282
3766,3.59428,0,0,-1.5708,0,37.3097,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.79735e-103,37.3097
3768,3.71371,0,0,-1.5708,0,37.3375,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.19293e-103,37.3375
3770,3.59581,0,0,-1.5708,0,37.3653,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1243599999999998e-103,37.3653
3772,3.56322,0,0,-1.5708,0,37.3931,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.41293e-103,37.3931
3774,3.57048,0,0,-1.5708,0,37.4209,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.39425e-104,37.4209
3776,3.63966,0,0,-1.5708,0,37.4486,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.2439e-104,37.4486
3778,3.58777,0,0,-1.5708,0,37.4764,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.1486e-104,37.4764
3780,3.60478,0,0,-1.5708,0,37.5042,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.75548e-104,37.5042
3782,3.57462,0,0,-1.5708,0,37.532,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.82956e-104,37.532
3784,3.5392,0,0,-1.5708,0,37.5598,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.21435e-104,37.5598
3786,3.54495,0,0,-1.5708,0,37.5875,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.05743e-105,37.5875
3788,3.55622,0,0,-1.5708,0,37.6153,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.3444e-105,37.6153
3790,3.49888,0,0,-1.5708,0,37.6431,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.54367e-105,37.6431
3792,3.49336,0,0,-1.5708,0,37.6709,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.34887e-105,37.6709
3794,3.54628,0,0,-1.5708,0,37.6987,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5563799999999999e-105,37.6987
3796,3.55374,0,0,-1.5708,0,37.7264,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0309199999999999e-105,37.7264
3798,3.52279,0,0,-1.5708,0,37.7542,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.826260000000001e-106,37.7542
3800,3.51027,0,0,-1.5708,0,37.782,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.518499999999999e-106,37.782
3802,3.57984,0,0,-1.5708,0,37.8098,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.9899e-106,37.8098
3804,3.51928,0,0,-1.5708,0,37.8376,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.97775e-106,37.8376
3806,3.54268,0,0,-1.5708,0,37.8653,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.30778e-106,37.8653
3808,3.50144,0,0,-1.5708,0,37.8931,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.64475e-107,37.8931
3810,3.58635,0,0,-1.5708,0,37.9209,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.71243e-107,37.9209
3812,3.54294,0,0,-1.5708,0,37.9487,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.7734700000000003e-107,37.9487
3814,3.58474,0,0,-1.5708,0,37.9765,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.49179e-107,37.9765
3816,3.52407,0,0,-1.5708,0,38.0042,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.64488e-107,38.0042
3818,3.52885,0,0,-1.5708,0,38.032,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0854500000000001e-107,38.032
3820,3.52817,0,0,-1.5708,0,38.0598,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.16033e-108,38.0598
3822,3.53075,0,0,-1.5708,0,38.0876,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.72183e-108,38.0876
3824,3.55659,0,0,-1.5708,0,38.1154,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.11271e-108,38.1154
3826,3.498,0,0,-1.5708,0,38.1431,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.05125e-108,38.1431
3828,3.56581,0,0,-1.5708,0,38.1709,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.35129e-108,38.1709
3830,3.55238,0,0,-1.5708,0,38.1987,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.8988e-109,38.1987
3832,3.50595,0,0,-1.5708,0,38.2265,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.858209999999999e-109,38.2265
3834,3.52783,0,0,-1.5708,0,38.2543,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.85523e-109,38.2543
3836,3.50479,0,0,-1.5708,0,38.282,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.53622e-109,38.282
3838,3.50455,0,0,-1.5708,0,38.3098,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.66792e-109,38.3098
3840,3.49612,0,0,-1.5708,0,38.3376,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.09652e-109,38.3376
3842,3.5532,0,0,-1.5708,0,38.3654,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.20619e-110,38.3654
3844,3.54648,0,0,-1.5708,0,38.3932,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.73422e-110,38.3932
3846,3.56661,0,0,-1.5708,0,38.4209,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.10915e-110,38.4209
3848,3.58932,0,0,-1.5708,0,38.4487,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.04121e-110,38.4487
3850,3.56726,0,0,-1.5708,0,38.4765,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.33963e-110,38.4765
3852,3.57162,0,0,-1.5708,0,38.5043,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.78884e-111,38.5043
3854,3.5262,0,0,-1.5708,0,38.5321,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.7641e-111,38.5321
3856,3.55481,0,0,-1.5708,0,38.5598,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.77904e-111,38.5598
3858,3.49473,0,0,-1.5708,0,38.5876,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.47676e-111,38.5876
3860,3.51274,0,0,-1.5708,0,38.6154,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6227e-111,38.6154
3862,3.52446,0,0,-1.5708,0,38.6432,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.06278e-111,38.6432
3864,3.53276,0,0,-1.5708,0,38.671,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.95824e-112,38.671
3866,3.53894,0,0,-1.5708,0,38.6987,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.554149999999999e-112,38.6987
3868,3.47169,0,0,-1.5708,0,38.7265,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.97966e-112,38.7265
3870,3.57477,0,0,-1.5708,0,38.7543,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.9488399999999998e-112,38.7543
3872,3.58173,0,0,-1.5708,0,38.7821,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.2742e-112,38.7821
3874,3.58248,0,0,-1.5708,0,38.8099,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.32823e-113,38.8099
3876,3.56288,0,0,-1.5708,0,38.8376,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.44149e-113,38.8376
3878,3.59351,0,0,-1.5708,0,38.8654,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5541300000000004e-113,38.8654
3880,3.48955,0,0,-1.5708,0,38.8932,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.32061e-113,38.8932
3882,3.48523,0,0,-1.5708,0,38.921,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51468e-113,38.921
3884,3.48328,0,0,-1.5708,0,38.9488,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.88305e-114,38.9488
3886,3.48275,0,0,-1.5708,0,38.9765,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.4463300000000006e-114,38.9765
3888,3.45753,0,0,-1.5708,0,39.0043,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.20326e-114,39.0043
3890,3.44522,0,0,-1.5708,0,39.0321,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.73975e-114,39.0321
3892,3.52018,0,0,-1.5708,0,39.0599,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.7852e-114,39.0599
3894,3.53471,0,0,-1.5708,0,39.0877,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16282e-114,39.0877
3896,3.51358,0,0,-1.5708,0,39.1154,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.57169e-115,39.1154
3898,3.50879,0,0,-1.5708,0,39.1432,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.92859e-115,39.1432
3900,3.46488,0,0,-1.5708,0,39.171,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.2070400000000002e-115,39.171
3902,3.53846,0,0,-1.5708,0,39.1988,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0861100000000002e-115,39.1988
3904,3.50219,0,0,-1.5708,0,39.2266,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.35651e-115,39.2266
3906,3.48966,0,0,-1.5708,0,39.2543,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.817739999999999e-116,39.2543
3908,3.51252,0,0,-1.5708,0,39.2821,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.72987e-116,39.2821
3910,3.49229,0,0,-1.5708,0,39.3099,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.72206e-116,39.3099
3912,3.48714,0,0,-1.5708,0,39.3377,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.4169799999999998e-116,39.3377
3914,3.5064,0,0,-1.5708,0,39.3655,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.5689699999999998e-116,39.3655
3916,3.45291,0,0,-1.5708,0,39.3932,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.01814e-116,39.3932
3918,3.47214,0,0,-1.5708,0,39.421,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.60466e-117,39.421
3920,3.51322,0,0,-1.5708,0,39.4488,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.28298e-117,39.4488
3922,3.50613,0,0,-1.5708,0,39.4766,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.77647e-117,39.4766
3924,3.50315,0,0,-1.5708,0,39.5044,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.79925e-117,39.5044
3926,3.46449,0,0,-1.5708,0,39.5321,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.16558e-117,39.5321
3928,3.56066,0,0,-1.5708,0,39.5599,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.54817e-118,39.5599
3930,3.5253,0,0,-1.5708,0,39.5877,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.88645e-118,39.5877
3932,3.54766,0,0,-1.5708,0,39.6155,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.16226e-118,39.6155
3934,3.5454,0,0,-1.5708,0,39.6433,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.04575e-118,39.6433
3936,3.57686,0,0,-1.5708,0,39.671,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.323e-118,39.671
3938,3.54316,0,0,-1.5708,0,39.6988,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.552960000000001e-119,39.6988
3940,3.55452,0,0,-1.5708,0,39.7266,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.52746e-119,39.7266
3942,3.52717,0,0,-1.5708,0,39.7544,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.5709700000000004e-119,39.7544
3944,3.49651,0,0,-1.5708,0,39.7822,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.30621e-119,39.7822
3946,3.62468,0,0,-1.5708,0,39.8099,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.48889e-119,39.8099
3948,3.55589,0,0,-1.5708,0,39.8377,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.60895e-120,39.8377
3950,3.57539,0,0,-1.5708,0,39.8655,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.19929e-120,39.8655
3952,3.58334,0,0,-1.5708,0,39.8933,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.9981500000000004e-120,39.8933
3954,3.51081,0,0,-1.5708,0,39.9211,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.5776700000000003e-120,39.9211
3956,3.55092,0,0,-1.5708,0,39.9488,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.6613e-120,39.9488
3958,3.48491,0,0,-1.5708,0,39.9766,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.0703300000000001e-120,39.9766
3960,3.45785,0,0,-1.5708,0,40.0044,3,0,13.89,1.5,1.5,1.5,1.5,10,15,6.89354e-121,40.0044
3962,3.45235,0,0,-1.5708,0,40.0322,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.438300000000001e-121,40.0322
3964,3.52852,0,0,-1.5708,0,40.06,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.85655e-121,40.06
3966,3.45978,0,0,-1.5708,0,40.0877,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.8378900000000002e-121,40.0877
3968,3.48015,0,0,-1.5708,0,40.1155,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.1820800000000001e-121,40.1155
3970,3.43696,0,0,-1.5708,0,40.1433,3,0,13.89,1.5,1.5,1.5,1.5,10,15,7.600230000000001e-122,40.1433
3972,3.43728,0,0,-1.5708,0,40.1711,3,0,13.89,1.5,1.5,1.5,1.5,10,15,4.88493e-122,40.1711
3974,3.48069,0,0,-1.5708,0,40.1989,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.13863e-122,40.1989
3976,3.50869,0,0,-1.5708,0,40.2266,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.0159200000000002e-122,40.2266
3978,3.51512,0,0,-1.5708,0,40.2544,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.29437e-122,40.2544
3980,3.566,0,0,-1.5708,0,40.2822,3,0,13.89,1.5,1.5,1.5,1.5,10,15,8.30798e-123,40.2822
3982,3.52716,0,0,-1.5708,0,40.31,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.33069e-123,40.31
3984,3.53507,0,0,-1.5708,0,40.3378,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.41918e-123,40.3378
3986,3.55003,0,0,-1.5708,0,40.3655,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.1923599999999998e-123,40.3655
3988,3.53099,0,0,-1.5708,0,40.3933,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.4052499999999999e-123,40.3933
3990,3.51808,0,0,-1.5708,0,40.4211,3,0,13.89,1.5,1.5,1.5,1.5,10,15,9.00425e-124,40.4211
3992,3.50468,0,0,-1.5708,0,40.4489,3,0,13.89,1.5,1.5,1.5,1.5,10,15,5.76756e-124,40.4489
3994,3.53879,0,0,-1.5708,0,40.4767,3,0,13.89,1.5,1.5,1.5,1.5,10,15,3.69307e-124,40.4767
3996,3.52489,0,0,-1.5708,0,40.5044,3,0,13.89,1.5,1.5,1.5,1.5,10,15,2.36393e-124,40.5044
3998,3.52015,0,0,-1.5708,0,40.5322,3,0,13.89,1.5,1.5,1.5,1.5,10,15,1.51263e-124,40.5322

